Binding Dancers Into Attractors

To effectively perceive and process observations in our environment, feature binding and perspective taking are crucial cognitive abilities. Feature binding combines observed features into one entity, called a Gestalt. Perspective taking transfers the percept into a canonical, observer-centered frame of reference. Here we propose a recurrent neural network model that solves both challenges. We first train an LSTM to predict 3D motion dynamics from a canonical perspective. We then present similar motion dynamics with novel viewpoints and feature arrangements. Retrospective inference enables the deduction of the canonical perspective. Combined with a robust mutual-exclusive softmax selection scheme, random feature arrangements are reordered and precisely bound into known Gestalt percepts. To corroborate evidence for the architecture's cognitive validity, we examine its behavior on the silhouette illusion, which elicits two competitive Gestalt interpretations of a rotating dancer. Our system flexibly binds the information of the rotating figure into the alternative attractors resolving the illusion's ambiguity and imagining the respective depth interpretation and the corresponding direction of rotation. We finally discuss the potential universality of the proposed mechanisms.

==> dancer-sequence/final_inputs.csv <==
,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89
0,0.09404476,0.0893265,0.0032521859,0.001780678,0.0,0.015144955,0.09425616,0.08930868,-1.4951855,0.0017697746,0.0,-0.053062946,0.0940577,0.08901286,-0.8165695,0.0017767905,0.0,-0.070201874,0.093955435,0.0893265,0.10101923,0.0017874406,0.0,-0.12685344,0.09403988,0.08906329,-1.3595184,0.0017855368,0.0,-0.20618495,0.09406126,0.08870326,-0.7655488,0.0017825763,0.0,-0.09200093,0.0940001,0.08947413,-0.036391146,0.0017840595,0.0,-0.027719675,0.0940001,0.08963643,-0.009946827,0.0017840595,0.0,-0.021702457,0.0940001,0.0898249,0.010514535,0.0017840595,0.0,0.02080361,0.09407301,0.0897121,-0.091811284,0.0017771705,0.0,0.12006401,0.09415308,0.08989121,0.47641405,0.0017810699,0.0,0.17466703,0.09415499,0.089943305,0.9088569,0.0017870504,0.0,0.10652492,0.09392316,0.08965203,0.21763736,0.0017916544,0.0,-0.00763393,0.0940828,0.08948277,0.8379359,0.0018029746,0.0,-0.056244988,0.0941437,0.08944218,1.2408192,0.0018039274,0.0,0.11352186
1,0.095206484,0.08844879,0.03248634,0.0012884552,0.0,0.015807997,0.09678598,0.08830774,-1.5242015,0.0011939006,0.0,0.020901639,0.09527765,0.08596517,-0.83704686,0.001257167,0.0,-0.023064893,0.09455608,0.08844879,0.08041071,0.0013454787,0.0,-0.11975129,0.095206454,0.08636445,-1.4994134,0.0013271195,0.0,-0.15952355,0.0953515,0.08351338,-0.8466926,0.0013028462,0.0,-0.05674423,0.09488128,0.08961794,-0.05015523,0.001316967,0.0,-0.017649863,0.09488128,0.09090324,-0.013039665,0.001316967,0.0,-0.020160168,0.09488128,0.09239586,0.025393303,0.001316967,0.0,0.031056652,0.09540124,0.09150241,-0.037384678,0.0012595819,0.0,0.10668889,0.09606306,0.092920765,0.5749789,0.0012873514,0.0,0.1613214,0.09612549,0.09333329,1.0135603,0.0013346372,0.0,0.050804645,0.09433511,0.09102677,0.16956238,0.0013800985,0.0,-0.012721931,0.09568274,0.08968635,0.7910062,0.0014635446,0.0,-0.072498515,0.0961702,0.08936502,1.2292371,0.001468726,0.0,0.08322765
2,0.09579822,0.08737582,0.04585736,0.00078457687,0.0,0.029372543,0.09885322,0.08708413,-1.492983,0.0005730083,0.0,0.10067031,0.09587998,0.08223942,-0.8358492,0.00071914727,0.0,0.021422282,0.094577625,0.08737582,0.07442728,0.00090910424,0.0,-0.09817675,0.09587812,0.08306515,-1.5880812,0.0008645395,0.0,-0.085484944,0.09612642,0.07716881,-0.877028,0.0008128686,0.0,-0.028434731,0.095187925,0.0897938,-0.045566157,0.00084684044,0.0,-0.013128266,0.095187925,0.09245191,-0.026686592,0.00084684044,0.0,0.0008333316,0.095187925,0.095538795,0.031060744,0.00084684044,0.0,0.032138586,0.09613931,0.09369105,0.020659126,0.0007228884,0.0,0.09049162,0.09755875,0.09662442,0.6336722,0.0007736068,0.0,0.12337951,0.09778501,0.097477555,1.0598733,0.0008707661,0.0,-0.0075838435,0.09419448,0.092707396,0.104895994,0.000982943,0.0,-0.030376013,0.09714044,0.08993524,0.7078402,0.0011418518,0.0,-0.09542377,0.09815433,0.08927071,1.1603816,0.0011476236,0.0,0.039885696
3,0.095829375,0.08623068,0.055365074,0.00027650897,0.0,0.034275517,0.10021688,0.08577821,-1.4296529,-7.491466e-05,0.0,0.1575496,0.09585409,0.078263104,-0.8087659,0.00017439295,0.0,0.061243646,0.09413845,0.08623068,0.05881155,0.0004789608,0.0,-0.08082426,0.09607674,0.07954398,-1.6204456,0.00039993948,0.0,-0.0151040405,0.09637988,0.07039757,-0.88022506,0.0003178988,0.0,-0.0008491557,0.09498391,0.089981444,-0.040605024,0.0003777349,0.0,-0.008525975,0.09498391,0.09410472,-0.03504633,0.0003777349,0.0,0.012879086,0.09498391,0.09889309,0.0331566,0.0003777349,0.0,0.026559656,0.09626019,0.09602687,0.075213075,0.00017822324,0.0,0.075337335,0.098529905,0.1005771,0.67040575,0.0002461006,0.0,0.091624975,0.09902988,0.10190052,1.0682149,0.0003950931,0.0,-0.051821142,0.09366156,0.09450106,0.04825792,0.0005964141,0.0,-0.039460756,0.09845542,0.09020087,0.60707134,0.00082050427,0.0,-0.111178204,0.10002942,0.08917005,1.0669008,0.0008217448,0.0,-0.0019158982
4,0.095294155,0.08500962,0.06440154,-0.00023276568,0.0,0.033332255,0.100829855,0.08438571,-1.3647302,-0.0007470127,0.0,0.1992837,0.095187254,0.07402308,-0.7722554,-0.0003737409,0.0,0.093531646,0.09325313,0.08500962,0.03754852,5.7829544e-05,0.0,-0.06935616,0.09580378,0.07578927,-1.6301951,-6.423937e-05,0.0,0.043333545,0.096106604,0.06317729,-0.8777561,-0.00017941557,0.0,0.025771525,0.09427364,0.090181544,-0.040780175,-8.746795e-05,0.0,-0.0036122613,0.09427364,0.09586715,-0.037960827,-8.746795e-05,0.0,0.009983203,0.09427364,0.10246986,0.0325951,-8.746795e-05,0.0,0.021578869,0.09574977,0.09851763,0.12429139,-0.00037120515,0.0,0.061488613,0.09895774,0.10479194,0.69721675,-0.00029295636,0.0,0.0706751,0.099849224,0.106616795,1.0645223,-9.08908e-05,0.0,-0.0833871,0.092760734,0.09641366,0.0006925799,0.00022301124,0.0,-0.04148168,0.09964758,0.09048411,0.51033276,0.0004995945,0.0,-0.11740893,0.10180904,0.08906272,0.9769433,0.0004906622,0.0,-0.0385045
5,0.09418985,0.08370876,0.07263206,-0.0007402033,0.0,0.033124473,0.10064618,0.08290221,-1.2938497,-0.0014400831,0.0,0.23262039,0.09387009,0.069506034,-0.73146486,-0.00092176977,0.0,0.118090995,0.09193993,0.08370876,0.018455885,-0.00035160081,0.0,-0.06013295,0.095063284,0.071789265,-1.6271337,-0.00052557373,0.0,0.096665844,0.095303945,0.05548525,-0.8673718,-0.00067638606,0.0,0.04909211,0.09306489,0.09039472,-0.040511698,-0.00054590194,0.0,-0.0010210909,0.09306489,0.09774471,-0.04072981,-0.00054590194,0.0,0.0024939543,0.09306489,0.1062803,0.02913325,-0.00054590194,0.0,0.017334448,0.09459698,0.10117108,0.1687545,-0.0009220578,0.0,0.049651656,0.098824866,0.10928215,0.71397835,-0.000841239,0.0,0.050661296,0.10023288,0.11164118,1.0506102,-0.00058567245,0.0,-0.10740995,0.09152005,0.09845121,-0.04288552,-0.00013494282,0.0,-0.04214295,0.100736834,0.090785876,0.4192491,0.00017894967,0.0,-0.11935294,0.10350578,0.08894837,0.8883516,0.00015370012,0.0,-0.0701936
6,0.092516914,0.082324296,0.080442086,-0.0012426965,0.0,0.03252389,0.099621415,0.081323355,-1.2124445,-0.0021505426,0.0,0.2551794,0.09189671,0.06469864,-0.6851074,-0.0014660761,0.0,0.13613254,0.09022071,0.082324296,1.0211021e-05,-0.0007467463,0.0,-0.053254098,0.09386191,0.06753214,-1.6054269,-0.0009816554,0.0,0.14485997,0.09397194,0.047298744,-0.84578675,-0.0011702792,0.0,0.06905384,0.09136882,0.090621606,-0.039523378,-0.0009947214,0.0,-0.0003786832,0.09136882,0.09974301,-0.043140057,-0.0009947214,0.0,-0.006349326,0.09136882,0.11033574,0.023353804,-0.0009947214,0.0,0.012131074,0.09279402,0.103995144,0.20763634,-0.0014708568,0.0,0.04101094,0.098115414,0.11406106,0.7202491,-0.0013962898,0.0,0.031245157,0.100171365,0.11698863,1.024547,-0.0010876984,0.0,-0.12334178,0.08997107,0.10061979,-0.08014011,-0.00047531677,0.0,-0.041001525,0.10174262,0.09110704,0.33353353,-0.00014186511,0.0,-0.11954163,0.10513071,0.088826686,0.7994918,-0.00019005034,0.0,-0.09587513
7,0.09027923,0.080852374,0.08815123,-0.0017370954,0.0,0.030401686,0.09771327,0.07964477,-1.1263813,-0.002874416,0.0,0.2688191,0.08926514,0.059587553,-0.63577586,-0.0020029265,0.0,0.14962551,0.08812086,0.080852374,-0.018967416,-0.0011251618,0.0,-0.048829474,0.09220889,0.06300609,-1.5669717,-0.001430115,0.0,0.1853614,0.09211343,0.038595125,-0.81679255,-0.0016583346,0.0,0.08657433,0.08920005,0.090862826,-0.040019475,-0.0014311287,0.0,-1.1973083e-05,0.08920005,0.101867504,-0.044045433,-0.0014311287,0.0,-0.016954571,0.08920005,0.114647284,0.016401183,-0.0014311287,0.0,0.006946465,0.090336636,0.10699758,0.23980595,-0.0020140035,0.0,0.035571933,0.09681521,0.11914177,0.7185062,-0.0019555232,0.0,0.01528725,0.09965579,0.12267381,0.99028015,-0.0015953812,0.0,-0.13178459,0.08814862,0.1029253,-0.109321654,-0.000796214,0.0,-0.03760875,0.102683276,0.09144847,0.25609565,-0.0004635586,0.0,-0.11856435,0.10669273,0.0886973,0.7148699,-0.00054173707,0.0,-0.11551501
8,0.08748417,0.07928923,0.09494895,-0.002220224,0.0,0.02844364,0.09488219,0.07786214,-1.039147,-0.0036073239,0.0,0.27830112,0.08597751,0.05415967,-0.58678705,-0.0025284907,0.0,0.15963987,0.0856692,0.07928923,-0.036027472,-0.001484568,0.0,-0.04523488,0.09011613,0.05819951,-1.516526,-0.0018686343,0.0,0.21914265,0.08973417,0.029352054,-0.7823666,-0.0021377776,0.0,0.10132775,0.086576685,0.09111899,-0.041239396,-0.001852396,0.0,0.00028604642,0.086576685,0.10412368,-0.044406794,-0.001852396,0.0,-0.027054343,0.086576685,0.11922611,0.00885509,-0.001852396,0.0,0.0026207957,0.087224446,0.110186115,0.26525462,-0.00254779,0.0,0.032782808,0.09491202,0.12453742,0.7100815,-0.0025162252,0.0,0.0017327368,0.098677985,0.12871136,0.9506289,-0.0021070915,0.0,-0.13544568,0.086090565,0.105373725,-0.13230784,-0.0010959972,0.0,-0.033826664,0.10357567,0.091811076,0.18784875,-0.0007871133,0.0,-0.117593944,0.10819819,0.08855991,0.63557655,-0.00090273377,0.0,-0.13099769
9,0.08414262,0.077631116,0.10006976,-0.0026889008,0.0,0.027464703,0.09109191,0.075971216,-0.94934154,-0.0043444755,0.0,0.28524682,0.08204021,0.048402175,-0.53825426,-0.003038862,0.0,0.16653413,0.08289758,0.077631116,-0.05000415,-0.0018228851,0.0,-0.041741364,0.08759786,0.053101033,-1.454502,-0.0022949686,0.0,0.24765834,0.086842716,0.019547671,-0.7413521,-0.0026058387,0.0,0.11276589,0.0835201,0.09139067,-0.041891802,-0.002255893,0.0,9.365007e-05,0.0835201,0.10651683,-0.044809423,-0.002255893,0.0,-0.034495935,0.0835201,0.12408291,0.00093599036,-0.002255893,0.0,-0.0013594441,0.083461,0.11356822,0.28424412,-0.0030684217,0.0,0.032430436,0.09239552,0.13026068,0.69508517,-0.0030755554,0.0,-0.0108567905,0.09723023,0.13511553,0.90549624,-0.0026211594,0.0,-0.13573493,0.08383725,0.10797079,-0.1503382,-0.0013733299,0.0,-0.0308396,0.104434244,0.09219566,0.12706865,-0.0011137885,0.0,-0.11776583,0.109649986,0.08841412,0.55962026,-0.0012746372,0.0,-0.14377701
10,0.08026926,0.07587458,0.10347469,-0.003139951,0.0,0.026743568,0.08631038,0.07396807,-0.8555575,-0.0050806543,0.0,0.28971064,0.077464364,0.042302772,-0.4886632,-0.0035300679,0.0,0.17090511,0.079840936,0.07587458,-0.06188843,-0.002138249,0.0,-0.038783647,0.08467089,0.047699794,-1.3800287,-0.0027069487,0.0,0.2707404,0.08345074,0.00916101,-0.6937289,-0.003059755,0.0,0.121319026,0.0800551,0.09167856,-0.042286813,-0.0026391,0.0,-0.00047191232,0.0800551,0.10905218,-0.044811778,-0.0026391,0.0,-0.039599977,0.0800551,0.12922823,-0.006932471,-0.0026391,0.0,-0.0052403603,0.079054296,0.117151275,0.2971275,-0.0035720223,0.0,0.03429971,0.0892578,0.1363239,0.6741983,-0.0036305382,0.0,-0.021790383,0.09530554,0.14190006,0.8548969,-0.0031358588,0.0,-0.13290155,0.08143128,0.110722184,-0.16367675,-0.001627191,0.0,-0.028434549,0.1052707,0.09260315,0.07153984,-0.0014450958,0.0,-0.11924553,0.11104728,0.08825974,0.48529688,-0.0016592226,0.0,-0.1545116
11,0.075882435,0.074016154,0.105169564,-0.0035702316,0.0,0.026129149,0.080510356,0.07184872,-0.75657165,-0.0058102193,0.0,0.29254723,0.07226578,0.03584969,-0.4367674,-0.003998103,0.0,0.1731548,0.07653667,0.07401617,-0.0721135,-0.002429048,0.0,-0.036323503,0.08135419,0.041985348,-1.2932454,-0.003102507,0.0,0.28839362,0.07957277,-0.0018278509,-0.63995147,-0.003496797,0.0,0.12747476,0.07620955,0.09198309,-0.04264027,-0.0029996398,0.0,-0.0013224036,0.07620955,0.11173448,-0.04443858,-0.0029996398,0.0,-0.042960346,0.07620955,0.13467187,-0.014373869,-0.0029996398,0.0,-0.008886299,0.07401676,0.12094202,0.30467376,-0.0040546632,0.0,0.038065404,0.08549331,0.14273864,0.6479696,-0.0041780723,0.0,-0.030535236,0.092897415,0.14907798,0.79891336,-0.0036494064,0.0,-0.12733662,0.0789168,0.11363303,-0.17350389,-0.0018569122,0.0,-0.02660908,0.10609301,0.093034215,0.019202603,-0.0017827996,0.0,-0.12194081,0.11238454,0.08809637,0.4105633,-0.0020584345,0.0,-0.16401567
12,0.07100432,0.07205276,0.10502307,-0.0039766505,0.0,0.025959177,0.07367039,0.06960966,-0.6495545,-0.0065271137,0.0,0.29422814,0.066465385,0.029032066,-0.38099006,-0.0044389507,0.0,0.17323184,0.073024474,0.07205279,-0.08057578,-0.0026939411,0.0,-0.034012258,0.07766898,0.035948098,-1.1934702,-0.003479683,0.0,0.30108377,0.07522639,-0.013437524,-0.5790261,-0.0039142743,0.0,0.13122123,0.0720144,0.09230483,-0.042501513,-0.0033352957,0.0,-0.0026781708,0.0720144,0.114568315,-0.044038877,-0.0033352957,0.0,-0.044383015,0.0720144,0.14042298,-0.021256654,-0.0033352957,0.0,-0.01250511,0.068365626,0.12494692,0.30775708,-0.004512382,0.0,0.043554433,0.081099294,0.14951576,0.61609596,-0.004714924,0.0,-0.03746989,0.09000006,0.15666136,0.7365044,-0.004159945,0.0,-0.11924931,0.07633907,0.11670832,-0.18123361,-0.002062194,0.0,-0.025669284,0.106905036,0.09348965,-0.032313816,-0.0021288719,0.0,-0.12597106,0.11365129,0.08792378,0.33239552,-0.00247434,0.0,-0.17295757
13,0.06566098,0.069981575,0.10321626,-0.004356189,0.0,0.025988912,0.06577571,0.06724766,-0.530772,-0.007224867,0.0,0.29427373,0.060089346,0.02184008,-0.31892112,-0.004848609,0.0,0.17118633,0.0693459,0.069981575,-0.087859854,-0.0029318822,0.0,-0.031983986,0.07363849,0.029579312,-1.0786855,-0.003836639,0.0,0.30845067,0.07043224,-0.025684744,-0.50964165,-0.0043095564,0.0,0.1326536,0.06750344,0.09264426,-0.041861955,-0.0036440352,0.0,-0.004533652,0.06750344,0.117557794,-0.043418862,-0.0036440352,0.0,-0.044113815,0.06750344,0.14648998,-0.027343523,-0.0036440352,0.0,-0.016212674,0.062123176,0.12917179,0.3069847,-0.004941209,0.0,0.050540704,0.076076016,0.15666509,0.5781379,-0.005237736,0.0,-0.04245517,0.086608455,0.16466123,0.6661547,-0.0046655396,0.0,-0.108464696,0.07374379,0.119952545,-0.18765415,-0.0022431263,0.0,-0.025408208,0.10770571,0.09397012,-0.0856158,-0.0024854706,0.0,-0.1311374,0.11483137,0.08774173,0.24772158,-0.00290908,0.0,-0.18146293
14,0.059882283,0.06780006,0.100153804,-0.0047059357,0.0,0.025885258,0.056819167,0.06475985,-0.39648148,-0.007896637,0.0,0.29226235,0.05316922,0.014264971,-0.24799263,-0.005223143,0.0,0.16718811,0.06554384,0.06780006,-0.09454349,-0.0031421508,0.0,-0.030380676,0.06928782,0.02287127,-0.9466397,-0.0041716807,0.0,0.3095352,0.06521393,-0.03858435,-0.43083006,-0.004680098,0.0,0.13196592,0.06271306,0.09300178,-0.040964957,-0.0039240434,0.0,-0.0067068227,0.06271306,0.12070653,-0.042215493,-0.0039240434,0.0,-0.042802736,0.06271306,0.15288015,-0.032178607,-0.0039240434,0.0,-0.019647395,0.055316847,0.1336217,0.30284092,-0.005337208,0.0,0.058514994,0.070427075,0.1641952,0.53358704,-0.0057430435,0.0,-0.045041867,0.0827184,0.17308722,0.58633286,-0.005164177,0.0,-0.09501589,0.071176395,0.12336956,-0.19362582,-0.0024002125,0.0,-0.025457807,0.108488575,0.09447616,-0.14310786,-0.0028549084,0.0,-0.13683642,0.11590265,0.087549984,0.15362743,-0.0033648354,0.0,-0.18952617
15,0.053701967,0.065506116,0.0961563,-0.0050230995,0.0,0.02565426,0.046802238,0.062143832,-0.24278216,-0.008535207,0.0,0.28776917,0.045742128,0.0062995553,-0.1658189,-0.005558692,0.0,0.16123009,0.061662044,0.065506116,-0.10057482,-0.0033243524,0.0,-0.029035224,0.064643756,0.015817612,-0.7950509,-0.0044832556,0.0,0.30342242,0.059598103,-0.05214858,-0.34122497,-0.0050234403,0.0,0.1290319,0.057682004,0.093377694,-0.039633676,-0.0041737263,0.0,-0.009180371,0.057682004,0.12401746,-0.040275753,-0.0041737263,0.0,-0.04071309,0.057682004,0.15959954,-0.03523582,-0.0041737263,0.0,-0.022327337,0.047979478,0.13830084,0.2957381,-0.0056964885,0.0,0.066703305,0.064159706,0.1721133,0.48134848,-0.006227266,0.0,-0.045336813,0.07832669,0.18194732,0.49509016,-0.0056537343,0.0,-0.07935667,0.0686813,0.1269626,-0.20018247,-0.0025343606,0.0,-0.02576716,0.10924108,0.09500826,-0.2068635,-0.0032395814,0.0,-0.14239503,0.11683644,0.08734832,0.047213465,-0.0038437392,0.0,-0.19704525
16,0.0471575,0.06309816,0.09165639,-0.00530505,0.0,0.025039628,0.035735972,0.059397787,-0.0664221,-0.009133071,0.0,0.27975377,0.037850797,-0.0020617396,-0.07023109,-0.005851539,0.0,0.15340564,0.057744585,0.06309816,-0.105893254,-0.0034784495,0.0,-0.028020063,0.05973459,0.008413374,-0.6217739,-0.0047699744,0.0,0.2888361,0.05361431,-0.06638697,-0.23973022,-0.0053372444,0.0,0.12367064,0.05245104,0.09377228,-0.037675258,-0.00439175,0.0,-0.011896398,0.052451037,0.12749293,-0.037254885,-0.00439175,0.0,-0.03818063,0.05245104,0.16665289,-0.035721894,-0.00439175,0.0,-0.023554994,0.04014939,0.14321256,0.2857865,-0.006015266,0.0,0.073852494,0.0572851,0.18042493,0.4200342,-0.0066867354,0.0,-0.04356662,0.07343135,0.19124782,0.39041725,-0.006131993,0.0,-0.062429853,0.06630118,0.13073424,-0.20778567,-0.0026469033,0.0,-0.02619744,0.10994432,0.09556681,-0.27831355,-0.0036419355,0.0,-0.14679949,0.1175975,0.087136656,-0.07352537,-0.004347833,0.0,-0.20341119
17,0.040290035,0.060575157,0.08728813,-0.0055493293,0.0,0.023543272,0.023642,0.05652055,0.13291384,-0.009682439,0.0,0.26696604,0.029543595,-0.010822549,0.039564457,-0.006098127,0.0,0.14409956,0.053835206,0.060575157,-0.1104012,-0.0036047536,0.0,-0.02770182,0.05458986,0.00065533817,-0.4263706,-0.0050306106,0.0,0.26434094,0.047294993,-0.0813057,-0.1270153,-0.0056193005,0.0,0.11589342,0.04706262,0.09418574,-0.035032727,-0.0045770416,0.0,-0.014665335,0.04706262,0.13113451,-0.03272406,-0.0045770416,0.0,-0.0359511,0.04706262,0.17404324,-0.03244301,-0.0045770416,0.0,-0.022136193,0.031870488,0.14835897,0.27279994,-0.0062898793,0.0,0.078074865,0.049818784,0.1891337,0.34851682,-0.0071177036,0.0,-0.039953608,0.06803182,0.20099267,0.27130276,-0.0065966104,0.0,-0.046126865,0.06407611,0.13468611,-0.21617265,-0.0027395799,0.0,-0.02647842,0.11057246,0.09615207,-0.35720634,-0.004064371,0.0,-0.14841929,0.118143685,0.08691488,-0.20830067,-0.004878965,0.0,-0.20752276
18,0.033144232,0.057936653,0.08353172,-0.005753706,0.0,0.021003263,0.010553479,0.05351159,0.34953204,-0.010175347,0.0,0.24848759,0.0208745,-0.019984454,0.1608101,-0.0062951315,0.0,0.13375944,0.049976736,0.05793666,-0.11345096,-0.0037039516,0.0,-0.02837451,0.049240172,-0.0074578524,-0.21269502,-0.005264123,0.0,0.2296524,0.04067536,-0.09690738,-0.006558813,-0.0058675585,0.0,0.10572733,0.041560486,0.09461814,-0.03128595,-0.0047288286,0.0,-0.017406149,0.041560486,0.1349428,-0.02676526,-0.0047288286,0.0,-0.03447677,0.041560486,0.18177201,-0.024219863,-0.0047288286,0.0,-0.016975025,0.023192264,0.15374102,0.2564235,-0.006516856,0.0,0.07738587,0.041780926,0.19824122,0.26657656,-0.007516373,0.0,-0.03534355,0.06212926,0.21118371,0.1391379,-0.0070451433,0.0,-0.03325537,0.062042736,0.1388189,-0.22429816,-0.0028145371,0.0,-0.026605485,0.11109262,0.09676413,-0.44017237,-0.0045092134,0.0,-0.14547284,0.11842608,0.08668296,-0.3528196,-0.0054387543,0.0,-0.20800626
19,0.025768025,0.055182874,0.080578655,-0.005916173,0.0,0.017585114,-0.0034841374,0.05037117,0.5689366,-0.010603698,0.0,0.22414404,0.01190291,-0.029546648,0.28552997,-0.006439481,0.0,0.12295648,0.04621038,0.055182874,-0.11427447,-0.003777076,0.0,-0.030335711,0.043716885,-0.015925512,0.00857876,-0.0054696407,0.0,0.18667874,0.03379323,-0.113190785,0.11396192,-0.006080132,0.0,0.09341122,0.035989203,0.095069416,-0.0258713,-0.0048466246,0.0,-0.020046525,0.035989203,0.13891748,-0.019975651,-0.0048466246,0.0,-0.03355091,0.035989203,0.18983841,-0.010544933,-0.0048466246,0.0,-0.007918468,0.014169732,0.1593582,0.23623347,-0.0066929376,0.0,0.070794806,0.03319662,0.20774662,0.17650393,-0.007878908,0.0,-0.030959666,0.055726804,0.22182,-0.00029898062,-0.0074750073,0.0,-0.02648495,0.060233444,0.14313224,-0.23007974,-0.0028742894,0.0,-0.026484085,0.111464806,0.0974029,-0.5198615,-0.0049785795,0.0,-0.13678578,0.11838915,0.08644089,-0.49720982,-0.0060284464,0.0,-0.20355229
20,0.01821243,0.052314743,0.078321755,-0.0060350136,0.0,0.013803197,-0.018412247,0.047100335,0.7689382,-0.010959389,0.0,0.1954728,0.0026935115,-0.03950584,0.4011022,-0.006528434,0.0,0.11243359,0.04257511,0.052314743,-0.11242944,-0.0038255283,0.0,-0.03365735,0.03805197,-0.024744779,0.2199188,-0.0056464947,0.0,0.14000317,0.026688945,-0.13015029,0.22304073,-0.006255342,0.0,0.07964429,0.03039377,0.09553942,-0.01869484,-0.004930271,0.0,-0.02238236,0.03039377,0.14305715,-0.013250811,-0.004930271,0.0,-0.032409497,0.03039377,0.19823968,0.0076057613,-0.004930271,0.0,0.0038284156,0.0048633274,0.16520861,0.21230216,-0.006815151,0.0,0.05933114,0.024096256,0.21764669,0.084216714,-0.008201489,0.0,-0.02769105,0.048829988,0.23289788,-0.13632977,-0.007883515,0.0,-0.026854614,0.058675595,0.1476247,-0.23120837,-0.0029217075,0.0,-0.025604893,0.111641906,0.09806821,-0.58635163,-0.0054743625,0.0,-0.122691154,0.11797122,0.08618878,-0.62731016,-0.0066488935,0.0,-0.19381626
21,0.010531187,0.049334034,0.076219276,-0.0061087944,0.0,0.010563629,-0.034158546,0.043701127,0.9275081,-0.011234382,0.0,0.16574477,-0.0066840835,-0.049856007,0.49453574,-0.0065596076,0.0,0.102699615,0.03910695,0.049334034,-0.10777733,-0.0038510358,0.0,-0.03766796,0.032277636,-0.0339102,0.40192112,-0.005794191,0.0,0.09580494,0.019405104,-0.14777546,0.30986908,-0.0063917097,0.0,0.06534836,0.02481907,0.096027896,-0.010318684,-0.004979915,0.0,-0.024209319,0.02481907,0.14735937,-0.0075357277,-0.004979915,0.0,-0.03008103,0.02481907,0.2069708,0.027410682,-0.004979915,0.0,0.01594674,-0.0046613384,0.17128862,0.18591516,-0.0068808305,0.0,0.04584338,0.014515718,0.22793536,-0.0022794283,-0.008480318,0.0,-0.025803026,0.04144703,0.24441059,-0.2566937,-0.008267848,0.0,-0.032824077,0.05739072,0.15229346,-0.22658622,-0.0029599646,0.0,-0.023679318,0.11156995,0.09875964,-0.631681,-0.005998076,0.0,-0.105427995,0.117104925,0.08592677,-0.7300806,-0.007300398,0.0,-0.18007092
22,0.0027803741,0.046243303,0.07353313,-0.006136422,0.0,0.008529719,-0.05063661,0.04017645,1.0329275,-0.01142085,0.0,0.1381541,-0.016155753,-0.060588196,0.5585481,-0.006531041,0.0,0.09376449,0.035838343,0.046243303,-0.100811064,-0.003855653,0.0,-0.041280583,0.02642612,-0.043413937,0.5412384,-0.005912437,0.0,0.05881633,0.011986345,-0.16605121,0.36954004,-0.0064880005,0.0,0.051465657,0.019309359,0.09653439,-0.0018552756,-0.004996038,0.0,-0.025415262,0.019309359,0.15182036,-0.0033261944,-0.004996038,0.0,-0.02630471,0.019309359,0.21602419,0.045271736,-0.004996038,0.0,0.026163304,-0.014333831,0.17759311,0.15949076,-0.006887692,0.0,0.033326663,0.0044966023,0.23860386,-0.0761307,-0.008711689,0.0,-0.02486642,0.03358926,0.2563483,-0.3527823,-0.00862509,0.0,-0.040921867,0.05639381,0.15713459,-0.21694389,-0.0029925043,0.0,-0.0211223,0.11118861,0.09947659,-0.6544452,-0.0065508178,0.0,-0.088097766,0.11571812,0.08565509,-0.79967576,-0.007982704,0.0,-0.16465433
23,-0.004981991,0.043045968,0.06986715,-0.0061171423,0.0,0.0077050393,-0.06774567,0.036530197,1.0874479,-0.011511259,0.0,0.1143587,-0.025643378,-0.0716905,0.5939566,-0.006441231,0.0,0.085358106,0.032797523,0.043045975,-0.09271531,-0.003841714,0.0,-0.043658473,0.020529442,-0.053245425,0.6349949,-0.006001117,0.0,0.030478755,0.0044790953,-0.1849572,0.40408695,-0.006543221,0.0,0.03880838,0.013907766,0.09705833,0.005576472,-0.004979428,0.0,-0.026015641,0.013907766,0.15643518,-0.0005956106,-0.004979428,0.0,-0.021753937,0.013907766,0.22538973,0.058563318,-0.004979428,0.0,0.03328067,-0.024079284,0.18411498,0.1356932,-0.006833868,0.0,0.023516338,-0.00591363,0.24964015,-0.13392909,-0.008892003,0.0,-0.024154197,0.025271514,0.26869762,-0.4223781,-0.008952218,0.0,-0.047740005,0.055692747,0.16214262,-0.204469,-0.0030229527,0.0,-0.018701522,0.11043187,0.10021824,-0.6598693,-0.007133154,0.0,-0.0731383,0.11373485,0.08537403,-0.8391968,-0.008694842,0.0,-0.14977975
24,-0.012696441,0.03974642,0.065435305,-0.006050585,0.0,0.0076875477,-0.0853706,0.032767355,1.1023687,-0.0114985565,0.0,0.09460799,-0.03506547,-0.083147824,0.60684407,-0.0062891967,0.0,0.07732164,0.03000797,0.039746404,-0.08480354,-0.0038118106,0.0,-0.044495024,0.014619131,-0.06339133,0.6886582,-0.006060309,0.0,0.009771351,-0.0030687414,-0.20446783,0.41933173,-0.0065566525,0.0,0.027857132,0.008655764,0.09759906,0.011396412,-0.0049311975,0.0,-0.026096418,0.008655764,0.1611976,0.000914596,-0.004931198,0.0,-0.017278558,0.008655764,0.23505482,0.06652558,-0.0049311975,0.0,0.037254296,-0.033818934,0.19084544,0.11643271,-0.006717965,0.0,0.016745538,-0.016661584,0.26102948,-0.17571108,-0.009017847,0.0,-0.023171652,0.016512536,0.28144187,-0.46832287,-0.009246141,0.0,-0.051469103,0.055287767,0.16731083,-0.19170427,-0.003055091,0.0,-0.016948499,0.109228924,0.10098362,-0.6557458,-0.0077450383,0.0,-0.06158233,0.11107665,0.08508399,-0.85708535,-0.00943512,0.0,-0.13671884
25,-0.020302646,0.036349833,0.060860675,-0.005936774,0.0,0.008013365,-0.10338232,0.028893888,1.090742,-0.011376287,0.0,0.07847268,-0.044337925,-0.09494206,0.60437274,-0.006074501,0.0,0.06972242,0.0274879,0.036349833,-0.07804164,-0.0037687393,0.0,-0.04397679,0.008725977,-0.07383557,0.7109631,-0.006090265,0.0,-0.005169779,-0.01060814,-0.22455215,0.4212606,-0.006527859,0.0,0.018744675,0.003592629,0.098155685,0.015561394,-0.0048527564,0.0,-0.025736067,0.003592629,0.16610008,0.001538258,-0.0048527564,0.0,-0.013403736,0.003592629,0.24500415,0.06985965,-0.0048527564,0.0,0.038701147,-0.04347081,0.19777381,0.102458805,-0.006539096,0.0,0.012548454,-0.027687982,0.27275372,-0.20344287,-0.00908602,0.0,-0.021741446,0.0073353127,0.29456094,-0.49544105,-0.009503712,0.0,-0.05191484,0.055171117,0.17263103,-0.18052036,-0.003092751,0.0,-0.015925653,0.10750518,0.10177152,-0.64857453,-0.008385765,0.0,-0.053254936,0.10766392,0.08478543,-0.86209804,-0.010201009,0.0,-0.12576133
26,-0.027739957,0.032862335,0.056791853,-0.005776139,0.0,0.008353487,-0.12163833,0.024916738,1.0630885,-0.011138727,0.0,0.065358706,-0.053374883,-0.10705194,0.59234697,-0.0057973037,0.0,0.062697515,0.025249822,0.032862335,-0.07292418,-0.0037154676,0.0,-0.042523943,0.0028797984,-0.08455931,0.7101901,-0.0060914084,0.0,-0.016033417,-0.01808935,-0.24517399,0.41436288,-0.006456704,0.0,0.011368953,-0.0012450702,0.09872718,0.018305924,-0.004745803,0.0,-0.025004264,-0.0012450702,0.17113371,0.0015986152,-0.004745803,0.0,-0.01032108,-0.0012450702,0.2552197,0.06980726,-0.004745803,0.0,0.038385928,-0.052950468,0.20488758,0.09363228,-0.0062969457,0.0,0.010261554,-0.03892779,0.28479165,-0.21958248,-0.009093613,0.0,-0.01986984,-0.0022325441,0.30803102,-0.5083333,-0.00972176,0.0,-0.049704663,0.055326797,0.17809357,-0.1718645,-0.0031397515,0.0,-0.015404339,0.10518367,0.1025805,-0.6422068,-0.009053867,0.0,-0.047402818,0.10341757,0.08447887,-0.86058146,-0.010989151,0.0,-0.11662735
27,-0.034948062,0.029290989,0.053671557,-0.005569525,0.0,0.00855954,-0.13998365,0.020843953,1.0265151,-0.0107810125,0.0,0.05471076,-0.062089607,-0.119453,0.57468176,-0.005458385,0.0,0.056315556,0.023300262,0.029290989,-0.069565505,-0.003655062,0.0,-0.040536135,-0.002890747,-0.095540866,0.69279665,-0.006064321,0.0,-0.024015462,-0.025462247,-0.26629162,0.40157893,-0.0063433526,0.0,0.0055085905,-0.005823897,0.09931244,0.019946486,-0.0046122936,0.0,-0.023981035,-0.005823897,0.1762884,0.001342671,-0.0046122936,0.0,-0.00800925,-0.005823897,0.26568085,0.06751934,-0.0046122936,0.0,0.036938675,-0.062171787,0.2121724,0.08938202,-0.005991769,0.0,0.009311151,-0.05031044,0.29711902,-0.2263683,-0.009038036,0.0,-0.017650858,-0.012158522,0.32182503,-0.5105881,-0.009897126,0.0,-0.04562311,0.055730596,0.1836875,-0.16600999,-0.0031998127,0.0,-0.015115308,0.10218659,0.10340893,-0.63826066,-0.009747075,0.0,-0.04321027,0.09826082,0.08416495,-0.85621375,-0.011795283,0.0,-0.1088509
28,-0.041867644,0.02564361,0.051712107,-0.0053182123,0.0,0.00860188,-0.15825224,0.016684473,0.9854328,-0.010299355,0.0,0.046046473,-0.07039563,-0.13211806,0.5537957,-0.0050591663,0.0,0.05055605,0.021639593,0.025643602,-0.06785864,-0.0035906364,0.0,-0.038301907,-0.008558365,-0.106756285,0.66346985,-0.006009738,0.0,-0.029886326,-0.03267683,-0.28785884,0.3847707,-0.0061882883,0.0,0.0009112051,-0.010114025,0.099910155,0.020775434,-0.0044544246,0.0,-0.022754095,-0.010114025,0.18155281,0.00094008073,-0.004454424,0.0,-0.0063540144,-0.010114025,0.27636474,0.063850954,-0.0044544246,0.0,0.03479945,-0.07104809,0.21961235,0.08900905,-0.0056244656,0.0,0.009263396,-0.061760277,0.30970895,-0.22563308,-0.008917101,0.0,-0.015205078,-0.02240497,0.3359127,-0.5047992,-0.0100267045,0.0,-0.040325843,0.0563502,0.18940048,-0.1628485,-0.003276459,0.0,-0.014855411,0.098436795,0.10425499,-0.6369992,-0.010462276,0.0,-0.040020335,0.092121065,0.083844334,-0.85076034,-0.01261424,0.0,-0.10197434
29,-0.04844106,0.021928921,0.0509595,-0.005023894,0.0,0.008500017,-0.17626816,0.012448221,0.94250304,-0.009691062,0.0,0.038952723,-0.07820765,-0.1450169,0.53114957,-0.004601731,0.0,0.045344554,0.020261858,0.021928921,-0.06759633,-0.0035253018,0.0,-0.03600488,-0.014097305,-0.11817865,0.6256111,-0.0059285266,0.0,-0.034146793,-0.039683618,-0.30982417,0.36515662,-0.005992315,0.0,-0.0026585944,-0.014089603,0.1005189,0.02102078,-0.004274598,0.0,-0.021404235,-0.014089603,0.18691441,0.0005076267,-0.004274598,0.0,-0.005228513,-0.014089603,0.2872458,0.059381593,-0.004274598,0.0,0.03226316,-0.07949289,0.22718953,0.091821715,-0.0051965443,0.0,0.009791534,-0.0731969,0.3225311,-0.21884729,-0.008729064,0.0,-0.012643836,-0.03292896,0.35026038,-0.49282986,-0.010107488,0.0,-0.03429476,0.057145495,0.19521894,-0.16208485,-0.0033729605,0.0,-0.0144923385,0.09385963,0.10511668,-0.6380075,-0.011195496,0.0,-0.037362415,0.084931746,0.083517805,-0.84486324,-0.013439968,0.0,-0.09561385
30,-0.05461301,0.018156275,0.051355373,-0.004688675,0.0,0.008287696,-0.19384798,0.008145884,0.8993249,-0.008954737,0.0,0.0330825,-0.085442804,-0.1581169,0.50763494,-0.0040887985,0.0,0.040587366,0.01915498,0.018156275,-0.068531856,-0.0034620839,0.0,-0.033747643,-0.019483445,-0.12977922,0.58177274,-0.005821675,0.0,-0.03713999,-0.046434157,-0.3321321,0.34359312,-0.0057565467,0.0,-0.0054045836,-0.017729016,0.10113715,0.020850323,-0.004075379,0.0,-0.019996582,-0.017729016,0.19235966,0.0001242701,-0.004075379,0.0,-0.0045220423,-0.017729016,0.29829672,0.054492127,-0.004075379,0.0,0.029529145,-0.08742126,0.234885,0.09717676,-0.0047101947,0.0,0.010642666,-0.08453599,0.3355534,-0.20721513,-0.008472677,0.0,-0.010060433,-0.04368218,0.36483192,-0.4760566,-0.010136613,0.0,-0.027873283,0.05806923,0.20112815,-0.16334496,-0.0034922059,0.0,-0.013948842,0.088384934,0.105991796,-0.64058185,-0.011941891,0.0,-0.034916036,0.0766346,0.08318618,-0.83856654,-0.0142655345,0.0,-0.08947
31,-0.060331315,0.014335692,0.05277871,-0.0043150694,0.0,0.007998599,-0.21080276,0.0037888736,0.8568693,-0.008090371,0.0,0.028149221,-0.09202188,-0.17138347,0.48381558,-0.0035237668,0.0,0.03619255,0.018300872,0.014335692,-0.07040849,-0.0034038792,0.0,-0.031577297,-0.024694473,-0.14152724,0.53395337,-0.005690284,0.0,-0.039116614,-0.052881535,-0.3547236,0.3207371,-0.005482424,0.0,-0.007498692,-0.02101522,0.10176325,0.020388296,-0.0038594743,0.0,-0.018580783,-0.021015223,0.19787408,-0.00015997142,-0.0038594743,0.0,-0.004143033,-0.02101522,0.309488,0.049433593,-0.0038594743,0.0,0.026733143,-0.09475084,0.24267824,0.10448438,-0.0041682404,0.0,0.011620183,-0.09568996,0.34874117,-0.19175182,-0.008147244,0.0,-0.0075309277,-0.054611083,0.37958866,-0.45553908,-0.010111423,0.0,-0.021307008,0.059067637,0.2071125,-0.16623,-0.0036366677,0.0,-0.013188904,0.081948765,0.10687806,-0.64392895,-0.012695781,0.0,-0.0324713,0.06718131,0.08285035,-0.83162373,-0.015083228,0.0,-0.0833236
32,-0.06554744,0.010477707,0.05507425,-0.0039059636,0.0,0.007659111,-0.2269404,-0.0006107837,0.81574833,-0.0070993807,0.0,0.02391896,-0.09787026,-0.1847798,0.46007258,-0.002910634,0.0,0.032081693,0.01767582,0.010477707,-0.07297945,-0.0033533766,0.0,-0.029508637,-0.029709887,-0.15339017,0.48378605,-0.0055355392,0.0,-0.04027278,-0.05898075,-0.37753612,0.2971349,-0.00517168,0.0,-0.009083349,-0.023935802,0.10239546,0.019728085,-0.0036296702,0.0,-0.017193615,-0.023935797,0.20344245,-0.00031724572,-0.00362967,0.0,-0.0040168683,-0.023935802,0.32078868,0.044376004,-0.0036296702,0.0,0.023967618,-0.101402864,0.2505477,0.11320698,-0.0035741376,0.0,0.012574941,-0.10656874,0.36205786,-0.17333136,-0.0077526593,0.0,-0.0051137153,-0.065656945,0.39448965,-0.43212798,-0.010029504,0.0,-0.014774783,0.060081374,0.21315531,-0.17034613,-0.0038083002,0.0,-0.012206115,0.074495316,0.10777296,-0.6472757,-0.013450639,0.0,-0.029897887,0.056535494,0.08251122,-0.82367486,-0.015884578,0.0,-0.07702856
33,-0.07021705,0.006593436,0.05807219,-0.0034645973,0.0,0.007286886,-0.24206792,-0.0050404146,0.7763792,-0.0059847175,0.0,0.020205121,-0.10291903,-0.19826743,0.43668857,-0.0022540144,0.0,0.028194435,0.017250966,0.006593436,-0.07602072,-0.0033130134,0.0,-0.027540157,-0.034511015,-0.16533399,0.432643,-0.0053587044,0.0,-0.04077048,-0.06468915,-0.40050414,0.27326748,-0.00482635,0.0,-0.010274507,-0.026483038,0.10303199,0.018940534,-0.0033888053,0.0,-0.015861517,-0.026483038,0.20904881,-0.00033784658,-0.0033888053,0.0,-0.0040822714,-0.026483038,0.3321665,0.039438684,-0.0033888053,0.0,0.02129479,-0.107303336,0.25847083,0.122861505,-0.0029319744,0.0,0.013400368,-0.11708075,0.37546545,-0.15271272,-0.007289432,0.0,-0.0028496813,-0.076756105,0.4094923,-0.4065299,-0.00988875,0.0,-0.008409264,0.061046693,0.21923938,-0.17532487,-0.0040084887,0.0,-0.011015501,0.065978825,0.10867399,-0.6499316,-0.014199227,0.0,-0.027123474,0.04467443,0.082169786,-0.8143522,-0.016660467,0.0,-0.07050498
34,-0.07430087,0.0026941001,0.06160183,-0.0029945255,0.0,0.006891856,-0.2559952,-0.0094872415,0.73907787,-0.004750861,0.0,0.016864426,-0.10710632,-0.2118074,0.41389257,-0.0015590643,0.0,0.024489362,0.016992925,0.0026941001,-0.07933974,-0.003284917,0.0,-0.025663784,-0.03908112,-0.17732409,0.3816908,-0.005161102,0.0,-0.04074771,-0.06996706,-0.42356116,0.24957013,-0.0044487454,0.0,-0.011164727,-0.028653974,0.103670985,0.018079327,-0.0031397212,0.0,-0.014602711,-0.028653974,0.21467686,-0.00022719242,-0.0031397212,0.0,-0.0042878217,-0.028653974,0.34358835,0.034707677,-0.0031397212,0.0,0.018754767,-0.11238431,0.26642466,0.13302472,-0.0022464164,0.0,0.014028434,-0.12713416,0.38892496,-0.13055106,-0.006758729,0.0,-0.00076305866,-0.08784054,0.4245531,-0.3793427,-0.0096874125,0.0,-0.00230957,0.06189657,0.22534697,-0.18083839,-0.004237989,0.0,-0.009647816,0.056365155,0.109578475,-0.6513239,-0.014933626,0.0,-0.024119476,0.03159053,0.081827,-0.8033407,-0.017401302,0.0,-0.06373085
35,-0.0777649,-0.0012087822,0.06550181,-0.002499581,0.0,0.0064780684,-0.26853713,-0.013938099,0.70411307,-0.0034038527,0.0,0.013792178,-0.11037798,-0.22535968,0.39188436,-0.00083143427,0.0,0.020942535,0.016864492,-0.0012087822,-0.082780614,-0.0032708652,0.0,-0.023871062,-0.0434053,-0.18932515,0.33191848,-0.004944104,0.0,-0.04032325,-0.074777976,-0.44663924,0.22643912,-0.004041429,0.0,-0.011825832,-0.030450206,0.10431059,0.01718405,-0.0028852231,0.0,-0.013428941,-0.030450206,0.22031009,-2.561137e-06,-0.0028852231,0.0,-0.004589945,-0.030450206,0.35502076,0.030244928,-0.0028852231,0.0,0.016371427,-0.11658462,0.2743858,0.14333908,-0.00152266,0.0,0.014424896,-0.13663772,0.4023968,-0.10740328,-0.0061623803,0.0,0.0011363924,-0.098838255,0.4396277,-0.3510756,-0.009424177,0.0,0.0034507904,0.06256209,0.23146023,-0.1866091,-0.0044969185,0.0,-0.008144347,0.04563342,0.110483825,-0.65101427,-0.015645351,0.0,-0.020890394,0.017292552,0.081483945,-0.7904108,-0.018097084,0.0,-0.05673194
36,-0.08058088,-0.0051036477,0.06962706,-0.00198384,0.0,0.0060458034,-0.27951616,-0.018379822,0.6717281,-0.0019512649,0.0,0.010917291,-0.11268841,-0.2388841,0.37084293,-7.723062e-05,0.0,0.017544098,0.01682542,-0.0051036477,-0.08622514,-0.0032722368,0.0,-0.022155529,-0.047470443,-0.20130153,0.28414956,-0.00470911,0.0,-0.039598666,-0.079089,-0.46966994,0.20422965,-0.0036072023,0.0,-0.0123119,-0.03187773,0.10494886,0.01628227,-0.0026280384,0.0,-0.012346759,-0.03187773,0.22593176,0.00031076185,-0.0026280384,0.0,-0.0049515693,-0.03187773,0.36642966,0.026093077,-0.0026280384,0.0,0.014157215,-0.11985088,0.28233057,0.15351555,-0.00076640956,0.0,0.014583224,-0.14550194,0.41584098,-0.083732545,-0.005502894,0.0,0.0028505474,-0.10967385,0.4546713,-0.32216007,-0.009098135,0.0,0.008819062,0.062973775,0.23756093,-0.19241437,-0.0047846804,0.0,-0.0065520946,0.033777036,0.111387305,-0.6487009,-0.01632548,0.0,-0.01746504,0.0018065292,0.08114158,-0.7754291,-0.01873759,0.0,-0.04956992
37,-0.08272673,-0.008979157,0.07385257,-0.0014515555,0.0,0.005593636,-0.28876615,-0.02279947,0.6421409,-0.00040212367,0.0,0.008196401,-0.11400156,-0.25234133,0.3509265,0.000697101,0.0,0.014294665,0.01683342,-0.008979149,-0.08959031,-0.0032899925,0.0,-0.020513495,-0.051265225,-0.21321842,0.23904859,-0.0044575417,0.0,-0.038658775,-0.08287121,-0.49258614,0.1832493,-0.0031490673,0.0,-0.012661789,-0.032946654,0.10558396,0.0153912855,-0.0023707738,0.0,-0.01135844,-0.032946657,0.23152545,0.0006833896,-0.002370774,0.0,-0.0053415946,-0.032946654,0.37778178,0.022277799,-0.0023707738,0.0,0.01211668,-0.12213846,0.2902358,0.16333209,1.6233607e-05,0.0,0.014517978,-0.15364051,0.42921826,-0.05991411,-0.0047834306,0.0,0.0043893717,-0.12026948,0.46964014,-0.29295728,-0.008708925,0.0,0.013759581,0.06306319,0.24363124,-0.19808528,-0.0051000034,0.0,-0.004919285,0.020805037,0.1122863,-0.644209,-0.016964763,0.0,-0.013888694,-0.014823582,0.08080092,-0.7583554,-0.019312536,0.0,-0.042329155
38,-0.084186584,-0.0128239915,0.078075215,-0.0009071202,0.0,0.0051203417,-0.29613373,-0.027184129,0.61553645,0.00123315,0.0,0.005607303,-0.11429109,-0.26569209,0.33226824,0.0014848209,0.0,0.011201464,0.01684493,-0.0128239915,-0.09282319,-0.0033246593,0.0,-0.018943267,-0.05477987,-0.22504094,0.19712722,-0.004190829,0.0,-0.03757242,-0.08609979,-0.515321,0.16375251,-0.0026702017,0.0,-0.01290255,-0.033670828,0.10621403,0.014520319,-0.0021158897,0.0,-0.010462794,-0.033670828,0.23707487,0.0010853894,-0.0021158897,0.0,-0.0057341354,-0.033670828,0.38904408,0.018810209,-0.0021158897,0.0,0.010249386,-0.12341181,0.29807848,0.17262815,0.0008188199,0.0,0.014257435,-0.16097099,0.44248968,-0.036244337,-0.0040078117,0.0,0.005766984,-0.13054532,0.48449045,-0.26376477,-0.008256673,0.0,0.018250743,0.0627642,0.24965352,-0.20350187,-0.0054409252,0.0,-0.0032917317,0.006742524,0.113178164,-0.63747257,-0.017553814,0.0,-0.010216,-0.032535717,0.08046296,-0.7392288,-0.019811751,0.0,-0.035104636
39,-0.08495112,-0.016627401,0.082212865,-0.0003550104,0.0,0.0046259416,-0.30148214,-0.031521566,0.5920476,0.0029428462,0.0,0.0031424253,-0.11354111,-0.27889898,0.31496885,0.0022789948,0.0,0.008274727,0.01681617,-0.016627409,-0.09589417,-0.003376318,0.0,-0.017444273,-0.05800624,-0.23673621,0.15874942,-0.0039104014,0.0,-0.03639298,-0.088754386,-0.5378109,0.14593418,-0.0021739274,0.0,-0.01305208,-0.03406747,0.10683732,0.013672441,-0.0018656641,0.0,-0.00965593,-0.03406747,0.2425645,0.0014891028,-0.0018656641,0.0,-0.006108213,-0.03406747,0.400185,0.015688647,-0.0018656641,0.0,0.008551637,-0.12364539,0.30583668,0.18129553,0.0016346165,0.0,0.013837349,-0.16741636,0.45561808,-0.012950232,-0.003180468,0.0,0.006998766,-0.14042085,0.49918073,-0.23482078,-0.007742082,0.0,0.022282604,0.06201452,0.2556109,-0.20858422,-0.005804836,0.0,-0.0017099008,-0.008368829,0.114060424,-0.62850976,-0.018083228,0.0,-0.006504804,-0.05124984,0.08012862,-0.71814805,-0.020225357,0.0,-0.027991237
40,-0.08501741,-0.020378947,0.08620231,0.00020025112,0.0,0.004112214,-0.30469224,-0.035799824,0.5717432,0.0047141174,0.0,0.00080236606,-0.11174619,-0.2919257,0.2990912,0.0030725675,0.0,0.0055249557,0.016704012,-0.02037894,-0.09878966,-0.0034445934,0.0,-0.016016113,-0.06093757,-0.24827182,0.124142006,-0.0036176783,0.0,-0.03516002,-0.09081912,-0.55999404,0.12992759,-0.0016636802,0.0,-0.013122138,-0.034156702,0.107452095,0.012846731,-0.0016221714,0.0,-0.008931816,-0.034156702,0.24797928,0.0018711537,-0.0016221714,0.0,-0.006446998,-0.034156702,0.41117403,0.012901332,-0.0016221714,0.0,0.007017823,-0.12282366,0.31348905,0.18926731,0.0024567065,0.0,0.013295449,-0.17290574,0.46856752,0.009798904,-0.0023064334,0.0,0.008098725,-0.14981553,0.5136707,-0.20631093,-0.00716643,0.0,0.025854595,0.060756914,0.26148707,-0.21328291,-0.0061884783,0.0,-0.00020691939,-0.024470806,0.11493066,-0.6173988,-0.018543746,0.0,-0.0028112587,-0.07086846,0.07979886,-0.69525003,-0.020543912,0.0,-0.021076007
41,-0.08438899,-0.024068795,0.08999619,0.0007541777,0.0,0.0035827989,-0.30566487,-0.040007763,0.55461544,0.0065331096,0.0,-0.001408794,-0.10891143,-0.30473825,0.2846566,0.0038584643,0.0,0.00296117,0.016466923,-0.024068795,-0.10150543,-0.0035286983,0.0,-0.014657864,-0.06356842,-0.2596178,0.09340715,-0.0033140676,0.0,-0.03390059,-0.09228276,-0.58181244,0.115805015,-0.0011429654,0.0,-0.0131203495,-0.03396103,0.10805677,0.012040056,-0.0013872603,0.0,-0.008283038,-0.03396103,0.25330502,0.002213288,-0.0013872603,0.0,-0.0067374194,-0.03396103,0.42198232,0.010428801,-0.0013872603,0.0,0.0056408476,-0.12094147,0.3210156,0.19650652,0.003278059,0.0,0.012667425,-0.17737539,0.48130396,0.031880524,-0.0013912515,0.0,0.0090781115,-0.15864977,0.5279225,-0.17837352,-0.006531562,0.0,0.028973304,0.05894047,0.2672666,-0.21756892,-0.006588046,0.0,0.0011922754,-0.04148889,0.11578656,-0.6042535,-0.018926417,0.0,0.0008137319,-0.091277495,0.0794745,-0.67068875,-0.020758608,0.0,-0.014433162
42,-0.08307564,-0.027687944,0.09355922,0.0013023441,0.0,0.0030426206,-0.30432308,-0.044135034,0.54057634,0.008385204,0.0,-0.0034871781,-0.10505253,-0.31730533,0.2716439,0.0046296814,0.0,0.00058959424,0.016065858,-0.027687937,-0.10404055,-0.0036274213,0.0,-0.013367837,-0.06589459,-0.27074638,0.06653877,-0.0030009565,0.0,-0.032631174,-0.09313874,-0.6032127,0.10358153,-0.0006153404,0.0,-0.013052092,-0.03350489,0.10864986,0.011248564,-0.0011625388,0.0,-0.007701479,-0.03350489,0.2585287,0.0025025718,-0.0011625388,0.0,-0.006969556,-0.03350489,0.4325835,0.008246675,-0.0011625388,0.0,0.0044125896,-0.11800411,0.32839793,0.20299558,0.0040916447,0.0,0.011984222,-0.1807698,0.4937964,0.0532078,-0.00044096902,0.0,0.009944569,-0.16684611,0.54190105,-0.15110642,-0.0058398983,0.0,0.031650368,0.05652166,0.27293536,-0.22142464,-0.006999223,0.0,0.0024710782,-0.059332956,0.116626084,-0.5892035,-0.019222757,0.0,0.0043266406,-0.11234753,0.07915638,-0.64461887,-0.02086143,0.0,-0.00812188
43,-0.081092976,-0.031227902,0.096864745,0.0018404276,0.0,0.0024975147,-0.3006118,-0.048172027,0.5294615,0.010255058,0.0,-0.005431409,-0.1001951,-0.3295974,0.25999337,0.0053793443,0.0,-0.0015866943,0.015464928,-0.031227916,-0.10639335,-0.0037391675,0.0,-0.01214367,-0.067912884,-0.28163153,0.043441948,-0.0026797107,0.0,-0.031360045,-0.09338499,-0.62414485,0.09322268,-8.436374e-05,0.0,-0.012922002,-0.032814033,0.10922996,0.010468802,-0.0009493695,0.0,-0.007178869,-0.032814033,0.2636381,0.0027309507,-0.0009493695,0.0,-0.0071363607,-0.032814033,0.44295278,0.0063281134,-0.0009493695,0.0,0.0033242498,-0.11402695,0.33561876,0.20872812,0.004890487,0.0,0.011270851,-0.18304189,0.50601554,0.07371962,0.00053798873,0.0,0.010702103,-0.17432986,0.55557394,-0.124574624,-0.0050944397,0.0,0.033900887,0.053465232,0.27848014,-0.22483718,-0.0074172453,0.0,0.0036205463,-0.07789814,0.11744724,-0.5723805,-0.019424884,0.0,0.007692095,-0.13393514,0.07884522,-0.617185,-0.020845244,0.0,-0.0021863617
44,-0.0784625,-0.034681216,0.09989184,0.002364287,0.0,0.0019534444,-0.2945001,-0.052110195,0.5210384,0.012126994,0.0,-0.0072433036,-0.09437468,-0.34158862,0.24961138,0.006100827,0.0,-0.0035678167,0.01463213,-0.034681216,-0.1085584,-0.0038620173,0.0,-0.010982616,-0.069621205,-0.29225016,0.023951909,-0.002351677,0.0,-0.030089142,-0.093024105,-0.6445646,0.08465245,0.00044641586,0.0,-0.012734659,-0.03191518,0.109795876,0.009698333,-0.00074886525,0.0,-0.006707333,-0.03191518,0.2686224,0.0028945692,-0.00074886525,0.0,-0.0072332323,-0.03191518,0.4530683,0.0046456642,-0.00074886525,0.0,0.0023664683,-0.10903542,0.34266287,0.2137023,0.005667743,0.0,0.010545772,-0.18415415,0.5179356,0.09337197,0.0015388178,0.0,0.011351507,-0.1810304,0.5689121,-0.09881771,-0.0042987294,0.0,0.035741698,0.049744807,0.2838892,-0.22779316,-0.007837028,0.0,0.004638497,-0.097066164,0.1182483,-0.5539081,-0.019525653,0.0,0.010882874,-0.15588503,0.07854166,-0.58851445,-0.020703996,0.0,0.0033429638
45,-0.075210735,-0.03804119,0.10262287,0.0028699648,0.0,0.001415994,-0.28598085,-0.05594191,0.5150179,0.013985003,0.0,-0.008928335,-0.0876358,-0.35325575,0.24037732,0.0067877853,0.0,-0.0053570475,0.013539994,-0.03804118,-0.110525295,-0.0039937412,0.0,-0.00988185,-0.07101827,-0.30258173,0.007852834,-0.0020181756,0.0,-0.02881618,-0.09206292,-0.6644324,0.077762574,0.00097352674,0.0,-0.0124954255,-0.030835368,0.110346496,0.008936172,-0.00056188833,0.0,-0.0062799677,-0.030835368,0.273472,0.0029928274,-0.0005618882,0.0,-0.007257782,-0.030835368,0.46291026,0.003172949,-0.00056188833,0.0,0.0015295818,-0.10306431,0.34951648,0.2179169,0.006416819,0.0,0.0098214,-0.18407866,0.5295334,0.11213096,0.0025544781,0.0,0.011890892,-0.18688163,0.5818897,-0.07385712,-0.0034568089,0.0,0.037190605,0.045343623,0.28915203,-0.23027568,-0.0082531925,0.0,0.0055283196,-0.116706684,0.11902768,-0.5338985,-0.019518772,0.0,0.013879254,-0.17803161,0.07824632,-0.5587165,-0.020432768,0.0,0.008447319
46,-0.07136913,-0.041302055,0.10504192,0.0033537394,0.0,0.0008899346,-0.27507073,-0.05966063,0.5110697,0.015813064,0.0,-0.010494963,-0.08003147,-0.3645786,0.23215157,0.007434246,0.0,-0.006960381,0.012165923,-0.04130204,-0.11227818,-0.0041318685,0.0,-0.008838883,-0.07210369,-0.31260866,-0.005104817,-0.0016805108,0.0,-0.027536435,-0.09051253,-0.6837141,0.07242173,0.0014935446,0.0,-0.012210508,-0.029601604,0.11088087,0.0081829205,-0.00038906466,0.0,-0.0058909394,-0.029601604,0.2781785,0.0030277781,-0.00038906466,0.0,-0.007209789,-0.029601604,0.47246194,0.0018856041,-0.00038906466,0.0,0.00080408156,-0.096157454,0.35616797,0.2213689,0.0071313865,0.0,0.009104606,-0.18279752,0.5407889,0.12996714,0.0035776964,0.0,0.0123165585,-0.19182312,0.5944843,-0.049703076,-0.002573237,0.0,0.038265467,0.040254626,0.29425958,-0.23226307,-0.008660202,0.0,0.0062977895,-0.13667904,0.11978408,-0.51244986,-0.019398928,0.0,0.01666807,-0.20020139,0.07795967,-0.52788335,-0.020027889,0.0,0.013117291
47,-0.06697338,-0.044458807,0.107133985,0.0038121403,0.0,0.00037886854,-0.26180965,-0.06326059,0.50883603,0.017595286,0.0,-0.011954139,-0.07162233,-0.37554005,0.22478275,0.008034667,0.0,-0.008386355,0.010492561,-0.0444588,-0.11379664,-0.0042737145,0.0,-0.00785177,-0.072877765,-0.32231537,-0.015190272,-0.0013399572,0.0,-0.026244583,-0.088387914,-0.70238024,0.068483345,0.002003178,0.0,-0.011887415,-0.028240409,0.111398175,0.0074406504,-0.00023078726,0.0,-0.0055358447,-0.028240409,0.28273484,0.0030033179,-0.00023078726,0.0,-0.0070909,-0.028240409,0.48170874,0.00076192245,-0.00023078726,0.0,0.00018062256,-0.088366814,0.36260715,0.2240531,0.0078054843,0.0,0.008397788,-0.18030296,0.5516854,0.1468522,0.004601121,0.0,0.012623645,-0.19580056,0.60667706,-0.026360255,-0.0016529905,0.0,0.03898415,0.034480676,0.29920414,-0.23372886,-0.009052443,0.0,0.0069580525,-0.15683404,0.12051636,-0.48965082,-0.019161835,0.0,0.01924179,-0.22221509,0.07768218,-0.49609485,-0.019486956,0.0,0.017350845
48,-0.062063046,-0.04750765,0.10888432,0.004242005,0.0,-0.00011487026,-0.24626113,-0.06673751,0.50794417,0.019316155,0.0,-0.013318599,-0.06247586,-0.38612676,0.21811399,0.00858398,0.0,-0.009645719,0.008508114,-0.047507636,-0.11505665,-0.0044164746,0.0,-0.0069191605,-0.07334165,-0.33169034,-0.022681516,-0.000997782,0.0,-0.02493588,-0.08570788,-0.72040826,0.06579213,0.0024992584,0.0,-0.011534634,-0.026777465,0.11189782,0.006712706,-8.723489e-05,0.0,-0.005211573,-0.026777463,0.28713536,0.0029247701,-8.723489e-05,0.0,-0.0069046784,-0.026777465,0.4906394,-0.00021691993,-8.723489e-05,0.0,-0.00034953468,-0.079752,0.36882615,0.22596192,0.008433562,0.0,0.007699758,-0.17659746,0.5622091,0.16275631,0.00561735,0.0,0.012807135,-0.1987667,0.61845285,-0.0038321577,-0.00070142635,0.0,0.039364457,0.028034523,0.30397958,-0.23464225,-0.009424307,0.0,0.0075225085,-0.1770159,0.121223554,-0.46558106,-0.01880434,0.0,0.021597464,-0.24389009,0.07741419,-0.46342194,-0.01880894,0.0,0.02115162
49,-0.056680836,-0.05044526,0.110278785,0.004640447,0.0,-0.00059030857,-0.22850956,-0.070087574,0.50802,0.02096055,0.0,-0.014602411,-0.052665338,-0.39632726,0.21198916,0.0090776235,0.0,-0.0107512735,0.0062062833,-0.050445266,-0.11603223,-0.0045572305,0.0,-0.006040225,-0.07349704,-0.34072328,-0.027856156,-0.00065523275,0.0,-0.023607498,-0.08249452,-0.73777866,0.06418992,0.0029787584,0.0,-0.011161749,-0.025237279,0.1123792,0.0060035447,4.1608466e-05,0.0,-0.0049163066,-0.025237279,0.29137534,0.0027984083,4.1608582e-05,0.0,-0.0066563752,-0.025237279,0.4992442,-0.001066871,4.1608466e-05,0.0,-0.00079458207,-0.07037914,0.3748183,0.2270872,0.0090105105,0.0,0.007006649,-0.17169337,0.57234913,0.17764793,0.0066189896,0.0,0.012862325,-0.20068136,0.62979925,0.017875794,0.00027573016,0.0,0.03942457,0.020938477,0.30858088,-0.23497017,-0.009770288,0.0,0.008006249,-0.19706419,0.121905,-0.44031662,-0.018324416,0.0,0.023736054,-0.26504254,0.07715596,-0.42993215,-0.017994158,0.0,0.024527788
50,-0.05087235,-0.053269625,0.1113036,0.005004932,0.0,-0.0010476029,-0.20866089,-0.07330848,0.50869435,0.02251415,0.0,-0.015820172,-0.042269107,-0.40613455,0.20625646,0.009511601,0.0,-0.011717364,0.0035864152,-0.053269617,-0.116696775,-0.0046930457,0.0,-0.00521438,-0.0733465,-0.34940797,-0.030986037,-0.00031353053,0.0,-0.022258954,-0.07877325,-0.7544794,0.06351912,0.0034388416,0.0,-0.010779018,-0.023642967,0.11284207,0.005318315,0.00015594321,0.0,-0.004649248,-0.023642967,0.2954519,0.0026311278,0.00015594321,0.0,-0.0063526696,-0.023642967,0.5075174,-0.0018012896,0.00015594321,0.0,-0.0011620317,-0.06032037,0.38057947,0.22742061,0.009531754,0.0,0.0063128993,-0.16561295,0.5820981,0.19149321,0.0075987997,0.0,0.01278564,-0.20151244,0.640708,0.038754612,0.0012725029,0.0,0.039183117,0.013224013,0.3130048,-0.23467802,-0.010085047,0.0,0.00842499,-0.21681598,0.12256016,-0.4139324,-0.017721238,0.0,0.025661517,-0.28548968,0.076907694,-0.39569274,-0.01704423,0.0,0.027490951
51,-0.044685178,-0.055979144,0.11194621,0.005333223,0.0,-0.0014879946,-0.18683915,-0.07639844,0.509614,0.023963286,0.0,-0.016986892,-0.031369373,-0.41554293,0.20077257,0.009882458,0.0,-0.012559764,0.0006532427,-0.05597914,-0.117024705,-0.0048209876,0.0,-0.0044410657,-0.07289312,-0.35773948,-0.03233269,2.6095979e-05,0.0,-0.020893028,-0.074572176,-0.770501,0.063626274,0.0038768202,0.0,-0.010397254,-0.022015966,0.11328606,0.0046625864,0.00025611816,0.0,-0.0044104047,-0.022015966,0.29936266,0.00243029,0.0002561182,0.0,-0.006001538,-0.022015966,0.51545405,-0.002431184,0.00025611816,0.0,-0.0014588591,-0.049652595,0.38610628,0.22695574,0.009993194,0.0,0.005611971,-0.1583876,0.5914507,0.20425789,0.008549683,0.0,0.012575049,-0.20123565,0.6511733,0.058791235,0.0022826674,0.0,0.038660064,0.004931283,0.3172488,-0.23373215,-0.010363514,0.0,0.0087947175,-0.2361076,0.123188674,-0.3865049,-0.016995193,0.0,0.027380224,-0.30505198,0.076669514,-0.36077413,-0.015962178,0.0,0.030055735
52,-0.03816872,-0.058573205,0.11219527,0.00562344,0.0,-0.0019133743,-0.1631864,-0.079356715,0.5104452,0.025295334,0.0,-0.01811723,-0.020051489,-0.4245506,0.1954049,0.010187356,0.0,-0.013294913,-0.0025832336,-0.05857321,-0.11699271,-0.004938189,0.0,-0.0037193466,-0.0721408,-0.36571604,-0.032144587,0.0003624415,0.0,-0.01951539,-0.069922015,-0.7858399,0.06436391,0.0042902273,0.0,-0.0100271925,-0.020375978,0.11371119,0.004041953,0.0003426254,0.0,-0.00420022,-0.020375978,0.30310678,0.0022032894,0.0003426254,0.0,-0.00561197,-0.020375978,0.5230527,-0.0029656515,0.0003426254,0.0,-0.0016914718,-0.03845686,0.39139766,0.22568868,0.010391324,0.0,0.004897047,-0.1500579,0.60040486,0.215908,0.009464796,0.0,0.012230456,-0.19983518,0.6611927,0.07796846,0.0032998621,0.0,0.037876487,-0.003891626,0.32131195,-0.23210067,-0.010600929,0.0,0.009130791,-0.2547768,0.12379039,-0.3581139,-0.016147818,0.0,0.028900355,-0.3235554,0.076441504,-0.3252515,-0.014752245,0.0,0.032239232
53,-0.031373493,-0.061051913,0.11204089,0.005874021,0.0,-0.0023260433,-0.13785997,-0.08218344,0.5108782,0.026498653,0.0,-0.01922514,-0.008402877,-0.4331576,0.19003275,0.01042403,0.0,-0.013939571,-0.0061080316,-0.061051913,-0.116580516,-0.005041888,0.0,-0.0030475687,-0.07109415,-0.37333784,-0.030655757,0.00069430727,0.0,-0.018134782,-0.06485572,-0.8004967,0.06559209,0.004676805,0.0,-0.009679291,-0.018740762,0.114117384,0.0034617186,0.00041606673,0.0,-0.0040193014,-0.018740762,0.30668443,0.0019574687,0.00041606673,0.0,-0.0051935664,-0.018740762,0.5303133,-0.0034123808,0.00041606673,0.0,-0.0018659644,-0.026817296,0.39645377,0.2236191,0.01072318,0.0,0.0041616857,-0.1406727,0.6089607,0.22641155,0.010337565,0.0,0.011753973,-0.19730346,0.6707665,0.09626603,0.004317591,0.0,0.036855035,-0.013189372,0.3251944,-0.22975503,-0.010792925,0.0,0.009447522,-0.2726645,0.124365374,-0.32884368,-0.015181791,0.0,0.030231144,-0.3408329,0.07622361,-0.28920582,-0.013419953,0.0,0.034060623
54,-0.02435071,-0.06341584,0.11147514,0.006083738,0.0,-0.0027283756,-0.111030765,-0.084879264,0.5106303,0.027562696,0.0,-0.020323593,0.0034877546,-0.44136605,0.18454878,0.010590799,0.0,-0.0145101715,-0.00990162,-0.06341584,-0.115771934,-0.005129465,0.0,-0.0024231747,-0.069758475,-0.3806067,-0.028084751,0.0010205109,0.0,-0.016762486,-0.059408076,-0.81447476,0.06717935,0.0050344877,0.0,-0.009363217,-0.017126165,0.11450477,0.0029265638,0.00047713635,0.0,-0.0038681142,-0.017126165,0.31009638,0.0016998425,0.00047713635,0.0,-0.004756334,-0.017126165,0.53723764,-0.0037779063,0.00047713635,0.0,-0.001988206,-0.014820322,0.40127563,0.22075094,0.010986367,0.0,0.0034003146,-0.13028857,0.6171203,0.23574029,0.011161784,0.0,0.011149965,-0.19364128,0.6798969,0.1136617,0.00532932,0.0,0.035619933,-0.02290028,0.32889706,-0.22667104,-0.010935562,0.0,0.009757645,-0.28961623,0.12491372,-0.29878324,-0.0141009865,0.0,0.031382438,-0.3567263,0.076015815,-0.25272417,-0.011971903,0.0,0.0355408
55,-0.017151846,-0.06566638,0.11049195,0.006251695,0.0,-0.0031224973,-0.082881525,-0.087445796,0.50944734,0.028478198,0.0,-0.0214236,0.015531348,-0.44918075,0.17885895,0.010686583,0.0,-0.015021976,-0.013940219,-0.06566636,-0.114555,-0.0051984894,0.0,-0.0018424764,-0.068139926,-0.38752693,-0.024633816,0.0013398706,0.0,-0.015411567,-0.053615578,-0.82778233,0.06900343,0.005361442,0.0,-0.009087276,-0.015546031,0.11487359,0.0024402635,0.00052660226,0.0,-0.0037466548,-0.01554603,0.3133447,0.0014369693,0.00052660215,0.0,-0.004310212,-0.015546031,0.5438299,-0.0040680356,0.00052660226,0.0,-0.0020638127,-0.002553769,0.4058663,0.21709192,0.0111790765,0.0,0.0026084855,-0.11896939,0.62488866,0.24387039,0.0119316485,0.0,0.010425054,-0.18885784,0.68858933,0.13013202,0.0063285604,0.0,0.034196444,-0.032957137,0.3324221,-0.22282939,-0.01102538,0.0,0.010071777,-0.30548453,0.12543577,-0.26802596,-0.0129102245,0.0,0.03236415,-0.3710882,0.075818,-0.21589968,-0.010415865,0.0,0.036701832
56,-0.00982823,-0.0678052,0.1090875,0.006377297,0.0,-0.00351003,-0.053604458,-0.08988492,0.50710446,0.029237023,0.0,-0.022534255,0.027639166,-0.45660758,0.17288302,0.010710853,0.0,-0.015488692,-0.01819635,-0.067805216,-0.112922356,-0.005246732,0.0,-0.0013007391,-0.066245414,-0.39410365,-0.020488918,0.0016512307,0.0,-0.014096389,-0.047515985,-0.84042954,0.07095161,0.005656046,0.0,-0.008858193,-0.01401229,0.11522407,0.0020054271,0.00056528207,0.0,-0.00365429,-0.01401229,0.31643176,0.0011747088,0.00056528207,0.0,-0.0038649472,-0.01401229,0.5500951,-0.0042880885,0.00056528207,0.0,-0.0020984113,0.009893878,0.4102291,0.21265425,0.011300047,0.0,0.0017833486,-0.10678522,0.63227147,0.2507839,0.012641743,0.0,0.009587869,-0.18297023,0.69685054,0.14565372,0.007308847,0.0,0.032610886,-0.04328817,0.33577228,-0.21821642,-0.011059424,0.0,0.010398254,-0.32012928,0.1259319,-0.2366697,-0.011615417,0.0,0.033185616,-0.3837826,0.07562999,-0.17883076,-0.008760518,0.0,0.03756659
57,-0.002430683,-0.06983469,0.10726002,0.006460269,0.0,-0.0038919477,-0.02339968,-0.09219935,0.503406,0.02983245,0.0,-0.023661833,0.039723624,-0.4636547,0.16655378,0.010663651,0.0,-0.015921792,-0.02263927,-0.06983467,-0.11087109,-0.0052722064,0.0,-0.00079217926,-0.06408277,-0.40034413,-0.015819436,0.0019534419,0.0,-0.012831572,-0.04114817,-0.8524299,0.07292102,0.0059169065,0.0,-0.008680612,-0.012534977,0.115556665,0.0016234592,0.00059403107,0.0,-0.0035896003,-0.012534976,0.31936097,0.0009182319,0.00059403107,0.0,-0.003429731,-0.012534977,0.5560397,-0.004443098,0.00059403107,0.0,-0.0020974465,0.02243426,0.4143688,0.2074535,0.011348585,0.0,0.0009237118,-0.09381203,0.63927656,0.25646856,0.013287153,0.0,0.008648813,-0.17600352,0.704689,0.16020402,0.008263848,0.0,0.030889867,-0.053817976,0.3389511,-0.2128241,-0.011035279,0.0,0.010742806,-0.3334198,0.12640268,-0.20481595,-0.010223347,0.0,0.033855323,-0.3946867,0.0754516,-0.14162098,-0.0070154355,0.0,0.038158063
58,0.004990834,-0.0717573,0.10501021,0.006500617,0.0,-0.0042683696,0.0075270953,-0.09439192,0.4981857,0.030258972,0.0,-0.024809651,0.05169885,-0.47033072,0.15981695,0.010545522,0.0,-0.016330004,-0.027235463,-0.071757294,-0.10840261,-0.005273176,0.0,-0.0003103111,-0.061660647,-0.40625605,-0.010778734,0.0022453698,0.0,-0.011631308,-0.034551743,-0.86379856,0.074818626,0.006142851,0.0,-0.008556869,-0.011122315,0.115871735,0.0012943642,0.0006137205,0.0,-0.00355025,-0.011122315,0.322136,0.0006718859,0.0006137205,0.0,-0.0030129068,-0.011122315,0.56167156,-0.004537873,0.0006137205,0.0,-0.0020663403,0.034979824,0.41829056,0.20150882,0.011324532,0.0,3.0227005e-05,-0.080130704,0.6459131,0.2609184,0.013863428,0.0,0.0076196454,-0.16799027,0.71211505,0.17376119,0.009187404,0.0,0.029059842,-0.064468406,0.3419626,-0.20665042,-0.010951072,0.0,0.011108499,-0.34523568,0.12684865,-0.17256965,-0.008741671,0.0,0.034380607,-0.40369144,0.0752826,-0.10437857,-0.005190979,0.0,0.038498934
59,0.012387548,-0.073576145,0.10234107,0.006498632,0.0,-0.0046385657,0.038966246,-0.09646611,0.49130547,0.030512454,0.0,-0.025977425,0.06348145,-0.47664642,0.1526303,0.010357544,0.0,-0.016719138,-0.03194915,-0.073576145,-0.105522126,-0.0052481815,0.0,0.00015179627,-0.058988642,-0.41184884,-0.005503898,0.0025259089,0.0,-0.010508386,-0.027766868,-0.87455344,0.07656133,0.0063329255,0.0,-0.008486797,-0.009780801,0.11616978,0.0010168864,0.0006252252,0.0,-0.003533043,-0.009780801,0.3247612,0.00043915398,0.0006252252,0.0,-0.002621824,-0.009780801,0.5669993,-0.0045770034,0.0006252252,0.0,-0.002010228,0.0474445,0.42200062,0.19484177,0.011228252,0.0,-0.0008946471,-0.06582635,0.6521913,0.2641328,0.014366642,0.0,0.006513085,-0.15897025,0.7191402,0.1863043,0.010073577,0.0,0.027146336,-0.07515949,0.34481153,-0.19969921,-0.010805499,0.0,0.011495739,-0.3554678,0.12727056,-0.14003849,-0.0071788025,0.0,0.034767244,-0.41070244,0.075122714,-0.06721612,-0.0032981774,0.0,0.038610894
60,0.019712072,-0.07529439,0.09925814,0.0064548664,0.0,-0.0050009713,0.0707061,-0.09842563,0.48265466,0.03059007,0.0,-0.027161554,0.074990876,-0.48261288,0.14496325,0.010101254,0.0,-0.017091934,-0.036742818,-0.07529439,-0.10223839,-0.0051960405,0.0,0.0006011538,-0.05607727,-0.4171323,-0.00011637807,0.0027939784,0.0,-0.009473685,-0.020834018,-0.8847136,0.07807584,0.0064864,0.0,-0.008467741,-0.008515372,0.11645135,0.00078854244,0.00062941277,0.0,-0.0035339333,-0.008515372,0.32724127,0.0002228301,0.00062941277,0.0,-0.0022626137,-0.008515372,0.5720324,-0.00456487,0.00062941277,0.0,-0.0019340273,0.05974426,0.42550552,0.18747628,0.011060612,0.0,-0.0018467195,-0.050987635,0.6581223,0.26611662,0.014793389,0.0,0.0053424053,-0.14898998,0.72577685,0.19781327,0.010916648,0.0,0.025173562,-0.08581034,0.34750283,-0.19198011,-0.010597804,0.0,0.011902582,-0.364019,0.12766914,-0.1073334,-0.0055438215,0.0,0.03501964,-0.41564053,0.07497167,-0.030250622,-0.0013485712,0.0,0.038514283
61,0.026918743,-0.07691556,0.09576967,0.0063701244,0.0,-0.005353175,0.10253476,-0.10027441,0.47214982,0.030490307,0.0,-0.02835475,0.08615003,-0.48824215,0.1367961,0.00977865,0.0,-0.017448036,-0.041577682,-0.07691556,-0.09856318,-0.005115867,0.0,0.0010443684,-0.052938003,-0.42211726,0.005277432,0.0030485233,0.0,-0.00853553,-0.013793712,-0.8942998,0.079298586,0.006602753,0.0,-0.008494541,-0.0073294714,0.11671703,0.0006058309,0.0006271287,0.0,-0.0035481006,-0.0073294714,0.32958114,2.4842098e-05,0.0006271287,0.0,-0.0019401396,-0.0073294714,0.57678115,-0.0045056045,0.0006271287,0.0,-0.0018423665,0.071797684,0.42881238,0.17943811,0.010822951,0.0,-0.0028200038,-0.035705995,0.6637182,0.26687908,0.015140809,0.0,0.004121002,-0.13810228,0.73203844,0.20826858,0.011711233,0.0,0.023163863,-0.09633996,0.35004216,-0.18350881,-0.0103277955,0.0,0.012324814,-0.3708049,0.1280452,-0.07456815,-0.0038463823,0.0,0.035140544,-0.41844225,0.074829176,0.0063964725,0.0006457624,0.0,0.03822772
62,0.033963695,-0.07844323,0.09188655,0.0062454347,0.0,-0.005692173,0.13424152,-0.10201657,0.45973274,0.030212892,0.0,-0.0295467,0.09688558,-0.4935469,0.12811953,0.009392134,0.0,-0.01778441,-0.04641419,-0.07844324,-0.09451081,-0.0050070523,0.0,0.001487337,-0.04958324,-0.42681476,0.010585446,0.0032885284,0.0,-0.0076994114,-0.006686354,-0.90333307,0.080175385,0.0066816765,0.0,-0.00855992,-0.0062252437,0.116967395,0.00046439422,0.00061919144,0.0,-0.0035702325,-0.0062252427,0.33178613,-0.00015339442,0.0006191915,0.0,-0.001657655,-0.0062252437,0.5812559,-0.004403066,0.00061919144,0.0,-0.0017394293,0.08352633,0.43192852,0.17075469,0.010517048,0.0,-0.003807027,-0.020074952,0.66899127,0.2664337,0.015406571,0.0,0.0028620847,-0.12636581,0.73793894,0.21765089,0.012452243,0.0,0.021137405,-0.10666808,0.35243493,-0.17430662,-0.00999583,0.0,0.012756407,-0.37575403,0.12839957,-0.041859724,-0.002096629,0.0,0.03513144,-0.4190596,0.07469489,0.04259921,0.0026725372,0.0,0.03776774
63,0.040805146,-0.07988108,0.08762251,0.006082042,0.0,-0.006014377,0.1656185,-0.10365631,0.44537085,0.029758798,0.0,-0.03072422,0.107128315,-0.49853957,0.11893409,0.008944491,0.0,-0.018095598,-0.051212408,-0.07988109,-0.090097874,-0.0048692776,0.0,0.0019348171,-0.046026304,-0.43123597,0.015729459,0.0035130207,0.0,-0.0069676843,0.00044799037,-0.9118351,0.08066143,0.0067230663,0.0,-0.008654666,-0.0052036336,0.11720301,0.0003593075,0.0006063824,0.0,-0.0035945848,-0.0052036336,0.33386144,-0.00031107664,0.0006063824,0.0,-0.0014169868,-0.0052036336,0.5854677,-0.0042607635,0.0006063824,0.0,-0.0016290229,0.09485529,0.43486145,0.16145515,0.01014511,0.0,-0.004798893,-0.0041894354,0.6739543,0.26479742,0.015588896,0.0,0.0015783831,-0.11384451,0.7434925,0.22594097,0.01313496,0.0,0.019111887,-0.116715804,0.3546871,-0.16440076,-0.00960277,0.0,0.0131898895,-0.37880847,0.1287331,-0.009328412,-0.0003050721,0.0,0.034992546,-0.4174607,0.0745685,0.078227095,0.004719102,0.0,0.037148807
64,0.047403507,-0.08123297,0.08299418,0.005881395,0.0,-0.006315924,0.19646215,-0.105197996,0.42905608,0.029130243,0.0,-0.031871818,0.116813645,-0.50323385,0.10924975,0.008438864,0.0,-0.018374177,-0.055932585,-0.081232965,-0.085342735,-0.004702515,0.0,0.0023901705,-0.042281494,-0.4353929,0.020644218,0.0037210658,0.0,-0.006339485,0.0075697834,-0.9198289,0.08072092,0.0067270207,0.0,-0.008768178,-0.004264541,0.117424555,0.00028522313,0.0005894401,0.0,-0.0036152676,-0.004264541,0.33581266,-0.0004478786,0.0005894401,0.0,-0.0012183534,-0.004264541,0.5894276,-0.0040820017,0.0005894401,0.0,-0.0015144683,0.10571351,0.43761903,0.15157022,0.009709734,0.0,-0.0057855025,0.011854869,0.67862064,0.26199046,0.015686555,0.0,0.00028198585,-0.100607134,0.7487139,0.2331199,0.013755042,0.0,0.017102482,-0.12640642,0.3568046,-0.1538242,-0.009150016,0.0,0.013616674,-0.37992412,0.1290467,0.02290243,0.0015174077,0.0,0.034723118,-0.41362956,0.074449666,0.113145486,0.0067727575,0.0,0.036383156
65,0.053721484,-0.082502656,0.07802099,0.0056451214,0.0,-0.0065928474,0.2265743,-0.10664594,0.41080394,0.028330497,0.0,-0.032972686,0.12588154,-0.50764257,0.09908551,0.007878717,0.0,-0.018611498,-0.060535397,-0.082502656,-0.08026548,-0.0045070047,0.0,0.0028550923,-0.038363975,-0.43929705,0.025276467,0.0039117928,0.0,-0.0058110896,0.014640167,-0.92733663,0.08032683,0.0066938293,0.0,-0.008888969,-0.0034069591,0.11763261,0.00023658574,0.0005690581,0.0,-0.003626544,-0.0034069591,0.33764526,-0.0005638376,0.0005690581,0.0,-0.0010605613,-0.0034069591,0.5931468,-0.0038699731,0.0005690581,0.0,-0.0013986435,0.116034,0.44020888,0.14113282,0.009213878,0.0,-0.006755706,0.02796214,0.6830034,0.25803635,0.01569884,0.0,-0.0010157153,-0.08672672,0.75361806,0.23916921,0.014308557,0.0,0.01512184,-0.13566591,0.35879332,-0.14261563,-0.008639434,0.0,0.014027543,-0.3790702,0.12934121,0.05470603,0.003359793,0.0,0.034321826,-0.40756547,0.074338056,0.14721571,0.008820755,0.0,0.035480898
66,0.059724327,-0.083694085,0.0727251,0.005375031,0.0,-0.006841272,0.25576383,-0.10800466,0.39065364,0.027364098,0.0,-0.03400931,0.13427712,-0.5117798,0.08846916,0.007267784,0.0,-0.018798154,-0.06498252,-0.08369408,-0.07488747,-0.0042832713,0.0,0.003329588,-0.034289815,-0.44296065,0.029584423,0.0040843845,0.0,-0.0053759236,0.021621171,-0.9343817,0.079460815,0.006623976,0.0,-0.0090053305,-0.0026290957,0.11782788,0.00020786701,0.0005458796,0.0,-0.0036229491,-0.0026290957,0.33936492,-0.0006593913,0.0005458796,0.0,-0.0009409422,-0.0026290957,0.59663665,-0.0036278516,0.0005458796,0.0,-0.0012840834,0.12575437,0.4426392,0.1301782,0.008660821,0.0,-0.0076976307,0.044037074,0.6871159,0.25296205,0.0156256,0.0,-0.0023041703,-0.07228005,0.75821984,0.24407169,0.014791989,0.0,0.0131802615,-0.14442368,0.3606595,-0.13081941,-0.00807336,0.0,0.014412988,-0.37623015,0.12961757,0.08595314,0.005210892,0.0,0.033786893,-0.39928338,0.07423332,0.18029645,0.010850371,0.0,0.034450237
67,0.0653797,-0.08481102,0.067131415,0.0050730547,0.0,-0.007057801,0.28384724,-0.10927842,0.36866716,0.026236435,0.0,-0.03496451,0.14195043,-0.5156582,0.07743686,0.0066100736,0.0,-0.018924853,-0.06923672,-0.08481102,-0.06923154,-0.004032061,0.0,0.0038117934,-0.03007587,-0.44639513,0.03353666,0.004238089,0.0,-0.0050252695,0.028475814,-0.94098634,0.07811263,0.0065181167,0.0,-0.009105914,-0.001928508,0.118010916,0.00019361498,0.000520497,0.0,-0.003599625,-0.001928508,0.34097707,-0.0007351935,0.000520497,0.0,-0.00085575506,-0.001928508,0.5999085,-0.0033589974,0.000520497,0.0,-0.0011728983,0.1348168,0.44491753,0.11874464,0.008054162,0.0,-0.008598935,0.059985373,0.6909713,0.24679826,0.015467176,0.0,-0.0035735182,-0.057347,0.7625339,0.24781242,0.015202263,0.0,0.0112858545,-0.15261279,0.36240903,-0.118485555,-0.0074545173,0.0,0.014763713,-0.37140065,0.12987667,0.11651216,0.007059482,0.0,0.03311666,-0.38881293,0.07413515,0.21224451,0.012849132,0.0,0.03329767
68,0.070657924,-0.085857235,0.061267238,0.004741292,0.0,-0.0072395504,0.3106497,-0.11047153,0.3449283,0.024953954,0.0,-0.035822485,0.14885686,-0.51929104,0.0660326,0.005909795,0.0,-0.018982917,-0.07326236,-0.085857235,-0.06332174,-0.0037543918,0.0,0.0042981487,-0.0257398,-0.44961214,0.037111156,0.004372218,0.0,-0.0047486275,0.03516827,-0.94717264,0.07628015,0.0063770865,0.0,-0.009180481,-0.001302222,0.11818235,0.00018873345,0.0004934503,0.0,-0.0035524704,-0.001302222,0.3424871,-0.00079226494,0.0004934503,0.0,-0.00080027897,-0.001302222,0.6029729,-0.003067255,0.0004934503,0.0,-0.0010669194,0.14316836,0.44705158,0.10687375,0.0073977425,0.0,-0.009447094,0.075714335,0.6945825,0.23957986,0.015224429,0.0,-0.004814688,-0.04201012,0.7665748,0.2503796,0.015536752,0.0,0.009444909,-0.1601707,0.36404774,-0.10566935,-0.0067860894,0.0,0.015070818,-0.36459157,0.13011937,0.14625052,0.008894377,0.0,0.032309685,-0.3761981,0.074043185,0.24291676,0.014804691,0.0,0.032028276
69,0.07553194,-0.08683641,0.05516192,0.0043819486,0.0,-0.0073844604,0.33600625,-0.11158819,0.31954122,0.023524078,0.0,-0.03656926,0.15495706,-0.522691,0.054307647,0.0051713637,0.0,-0.018964943,-0.07702561,-0.08683643,-0.057183225,-0.003451492,0.0,0.004783498,-0.02129996,-0.45262298,0.040294524,0.0044861683,0.0,-0.004534321,0.04166402,-0.95296264,0.073968664,0.0062018847,0.0,-0.009220375,-0.00074683083,0.11834279,0.00018841913,0.00046522872,0.0,-0.003478378,-0.00074683083,0.34390038,-0.00083186105,0.00046522875,0.0,-0.00076906104,-0.00074683083,0.6058412,-0.0027569644,0.00046522872,0.0,-0.0009676982,0.1507611,0.44904894,0.09461078,0.006695674,0.0,-0.010229856,0.091133386,0.6979625,0.23134613,0.014898702,0.0,-0.0060192924,-0.02635404,0.77035683,0.25176555,0.015793294,0.0,0.007662015,-0.16703944,0.36558148,-0.09243092,-0.0060715526,0.0,0.015326295,-0.35582608,0.13034649,0.17503577,0.010704539,0.0,0.031365145,-0.36149687,0.0739571,0.2721719,0.016705077,0.0,0.03064603
70,0.07997907,-0.08777128,0.048845123,0.003997457,0.0,-0.007490486,0.3597597,-0.11265083,0.2926242,0.021954786,0.0,-0.037190802,0.16021554,-0.5258725,0.042319357,0.0043993285,0.0,-0.018864192,-0.080492266,-0.08777158,-0.050840955,-0.0031246324,0.0,0.0052614044,-0.0167748,-0.45544237,0.043079592,0.0045794044,0.0,-0.004369069,0.047928583,-0.9583507,0.07118997,0.0059935083,0.0,-0.0092187915,-0.0002565619,0.11851186,0.00018923357,0.00043653906,0.0,-0.0033758096,-0.00025815377,0.3452272,-0.0008561779,0.00043638484,0.0,-0.00075557176,-0.000258493,0.60851514,-0.0024337731,0.00043629305,0.0,-0.00087695755,0.15755102,0.45092076,0.08200316,0.0059523373,0.0,-0.010933965,0.10615211,0.7011111,0.22213726,0.014491563,0.0,-0.0071787667,-0.01046473,0.7738777,0.2519637,0.015969848,0.0,0.0059394184,-0.17316416,0.36702198,-0.07883395,-0.005314578,0.0,0.015520997,-0.34513357,0.1305775,0.20273174,0.012479129,0.0,0.030280106,-0.34477305,0.07389969,0.2998654,0.018538686,0.0,0.029151663
71,0.08397989,-0.08868823,0.042348374,0.0035903445,0.0,-0.0075562634,0.38176155,-0.11368519,0.2643164,0.020254951,0.0,-0.037675545,0.16460155,-0.5288481,0.030132683,0.0035984316,0.0,-0.018676007,-0.08362904,-0.088689275,-0.044321414,-0.0027752956,0.0,0.005724242,-0.012183199,-0.45808366,0.045466445,0.0046514636,0.0,-0.0042397063,0.053927995,-0.9633231,0.06796334,0.005753101,0.0,-0.009171534,0.0001762365,0.11871373,0.00018851738,0.00040807517,0.0,-0.0032445416,0.0001685496,0.34647822,-0.0008676946,0.00040743602,0.0,-0.0007528849,0.00016692025,0.6109944,-0.0021041445,0.0004070602,0.0,-0.0007963963,0.16349904,0.4526787,0.069103524,0.0051723337,0.0,-0.011546701,0.12068159,0.70402455,0.21199894,0.014005001,0.0,-0.008284928,0.005569446,0.77712953,0.25097257,0.016064757,0.0,0.0042782053,-0.17849402,0.3683813,-0.064947255,-0.0045190784,0.0,0.015646711,-0.33255434,0.13083547,0.2292007,0.014207471,0.0,0.029052157,-0.32610184,0.07389815,0.3258536,0.020294152,0.0,0.027544983
72,0.0875153,-0.08957889,0.0357072,0.003162974,0.0,-0.0075834934,0.40188202,-0.11468374,0.2347823,0.018434428,0.0,-0.038020767,0.16809341,-0.5316294,0.017818209,0.0027734868,0.0,-0.018399863,-0.08640984,-0.089580655,-0.037654992,-0.0024054544,0.0,0.0061632413,-0.0075456714,-0.4605556,0.047464028,0.004701984,0.0,-0.0041354634,0.059632506,-0.96791786,0.06431573,0.0054822555,0.0,-0.009077369,0.0005558812,0.11893768,0.00018280279,0.0003799604,0.0,-0.0030846708,0.00053703913,0.3476552,-0.0008674469,0.00037862058,0.0,-0.00075598154,0.0005334992,0.61329484,-0.0017741658,0.00037785058,0.0,-0.0007265024,0.16857469,0.4543279,0.055971265,0.004360296,0.0,-0.01206005,0.13464078,0.70672363,0.20098855,0.013441987,0.0,-0.00933145,0.021658823,0.78013587,0.24880546,0.016077472,0.0,0.002680542,-0.18298726,0.36965996,-0.05084411,-0.0036896628,0.0,0.015701018,-0.31815183,0.13110858,0.25432074,0.015879067,0.0,0.027685754,-0.30558413,0.0739366,0.35001537,0.021960745,0.0,0.025830481
73,0.09056835,-0.0904337,0.028956909,0.0027178028,0.0,-0.007575039,0.4200034,-0.115637936,0.20419343,0.01650371,0.0,-0.038228236,0.17067482,-0.53422683,0.0054472676,0.0019294304,0.0,-0.018038094,-0.08881169,-0.09043597,-0.030872297,-0.0020172405,0.0,0.0065693026,-0.0028831204,-0.4628657,0.049084276,0.0047306987,0.0,-0.0040471535,0.065014586,-0.9721718,0.060277753,0.005182704,0.0,-0.008937931,0.0008857588,0.1191712,0.00016936008,0.0003522598,0.0,-0.002897635,0.00085154537,0.34875995,-0.0008565374,0.0003501481,0.0,-0.0007604463,0.0008453585,0.6154319,-0.0014505237,0.0003489376,0.0,-0.00066761486,0.17275228,0.45587188,0.04266784,0.0035209502,0.0,-0.012467939,0.14795335,0.70922893,0.18916745,0.012805855,0.0,-0.010312896,0.037714638,0.7829205,0.24548388,0.016007945,0.0,0.0011481177,-0.18660854,0.37085837,-0.0365982,-0.0028310902,0.0,0.015683401,-0.3020013,0.1313841,0.2779804,0.017483886,0.0,0.026187122,-0.28333193,0.07399836,0.37224385,0.023528332,0.0,0.024013288
74,0.09312478,-0.09124657,0.022131745,0.0022573431,0.0,-0.007534623,0.43602023,-0.116542496,0.17272411,0.014473777,0.0,-0.038302843,0.17233443,-0.5366502,-0.0069092466,0.0010711644,0.0,-0.017595235,-0.09081407,-0.09124904,-0.024003766,-0.0016128344,0.0,0.0069333557,0.0017833903,-0.46502173,0.050340705,0.00473744,0.0,-0.003967112,0.070048586,-0.97611624,0.055882722,0.0048562475,0.0,-0.008757213,0.0011684811,0.11940311,0.00014646817,0.00032502966,0.0,-0.0026860647,0.0011158239,0.34979382,-0.0008361973,0.0003222034,0.0,-0.000762417,0.001106607,0.617419,-0.0011403263,0.0003205565,0.0,-0.0006198343,0.1760115,0.45731574,0.02925574,0.0026591253,0.0,-0.012766365,0.1605472,0.7115587,0.17659931,0.012100275,0.0,-0.0112243835,0.053649407,0.785504,0.24103531,0.015856555,0.0,-0.00031808205,-0.18932833,0.37197822,-0.022282416,-0.0019482767,0.0,0.015594639,-0.28418723,0.13165307,0.30007803,0.019012345,0.0,0.024563618,-0.2594659,0.07407146,0.3924461,0.02498758,0.0,0.02209888
75,0.09517346,-0.09201418,0.015264634,0.0017842143,0.0,-0.007466549,0.4498409,-0.11739475,0.14054866,0.012356057,0.0,-0.038252153,0.17306629,-0.5389102,-0.019182468,0.00020361617,0.0,-0.017077899,-0.09239934,-0.092016906,-0.017079271,-0.0011945353,0.0,0.007246837,0.0064327014,-0.4670326,0.05124751,0.00472215,0.0,-0.0038894285,0.07471094,-0.9797787,0.051165793,0.00450478,0.0,-0.008541287,0.0014062349,0.11962263,0.00011342624,0.00029831636,0.0,-0.0024537481,0.0013337306,0.3507592,-0.00080766715,0.00029495553,0.0,-0.0007588137,0.001321291,0.6192684,-0.0008506216,0.00029290383,0.0,-0.0005830396,0.178337,0.45866448,0.015797628,0.0017796904,0.0,-0.012953471,0.17235488,0.7137291,0.16334887,0.011329195,0.0,-0.012061991,0.06937724,0.7879055,0.23549303,0.015624103,0.0,-0.0017176624,-0.19112316,0.3730223,-0.00796782,-0.0010462467,0.0,0.01543697,-0.26480317,0.13190913,0.32052353,0.02045551,0.0,0.022823863,-0.23411405,0.074148245,0.41054395,0.026329795,0.0,0.02009309
76,0.09670614,-0.092735425,0.0083866455,0.0013010455,0.0,-0.007375613,0.46138674,-0.11819351,0.10783546,0.010162406,0.0,-0.038086772,0.17286924,-0.5410167,-0.03130809,-0.0006682797,0.0,-0.016494945,-0.0935525,-0.09273841,-0.010127686,-0.00076467067,0.0,0.0075021284,0.011043657,-0.46890643,0.051817756,0.004684869,0.0,-0.0038105045,0.07898003,-0.98318326,0.04616207,0.0041302755,0.0,-0.008298048,0.0015946833,0.11978231,7.032091e-05,0.00027173603,0.0,-0.002205316,0.0015090717,0.35165995,-0.00077221915,0.00026855734,0.0,-0.00074731745,0.0014933984,0.62099487,-0.00058822706,0.00026614848,0.0,-0.0005569253,0.17971918,0.45992517,0.0023554116,0.0008875621,0.0,-0.013030026,0.18331501,0.71575975,0.14948128,0.0104969805,0.0,-0.012822842,0.08481483,0.79014844,0.22889572,0.015311919,0.0,-0.0030503664,-0.19197512,0.37399414,0.0062778294,-0.00013007237,0.0,0.015214112,-0.24395101,0.1321479,0.33923987,0.021804893,0.0,0.020977966,-0.20741118,0.074225776,0.42647588,0.027547017,0.0,0.018002927
77,0.09771704,-0.09341014,0.001526814,0.000810524,0.0,-0.0072667934,0.47059086,-0.11893839,0.07474669,0.007904907,0.0,-0.037818626,0.17174684,-0.54297817,-0.04322634,-0.001539679,0.0,-0.015856424,-0.094261184,-0.09341304,-0.0031768866,-0.0003256643,0.0,0.0076927375,0.015595161,-0.4706506,0.05206322,0.004625732,0.0,-0.0037287008,0.08283616,-0.9863492,0.040906318,0.003734779,0.0,-0.008036455,0.0017289922,0.119843766,1.8262304e-05,0.00024511744,0.0,-0.0019462705,0.0016452612,0.3524993,-0.0007309299,0.00024318273,0.0,-0.0007265676,0.0016268239,0.62261105,-0.00035921857,0.0002404304,0.0,-0.000540806,0.18015315,0.46110412,-0.011010412,-1.2316588e-05,0.0,-0.012998976,0.19337079,0.7176666,0.13506137,0.009608138,0.0,-0.013505055,0.09988139,0.7922535,0.22128585,0.014921699,0.0,-0.004316287,-0.19187242,0.37489748,0.02039022,0.00079507317,0.0,0.014931057,-0.22174022,0.13236581,0.35616183,0.023052724,0.0,0.01903737,-0.17949772,0.074304655,0.44019544,0.028631961,0.0,0.015836086
78,0.098203614,-0.094039306,-0.005287025,0.0003153365,0.0,-0.007144492,0.47740185,-0.11963083,0.041442808,0.0055959667,0.0,-0.037458338,0.16970801,-0.544805,-0.054880083,-0.0024057473,0.0,-0.015171999,-0.09451627,-0.09404176,0.0037452318,0.00012002478,0.0,0.007813324,0.02006632,-0.47227386,0.05199496,0.004544985,0.0,-0.0036436599,0.08626189,-0.9892961,0.0354339,0.003320417,0.0,-0.0077653546,0.0018141496,0.11982915,-4.0483195e-05,0.00021902192,0.0,-0.0016826838,0.0017457637,0.35327914,-0.0006847698,0.00021902415,0.0,-0.0006960789,0.0017269809,0.62412643,-0.00016858801,0.00021593024,0.0,-0.00053341314,0.17963797,0.46220493,-0.024239924,-0.0009150394,0.0,-0.012865204,0.20246767,0.7194537,0.1201535,0.008667324,0.0,-0.014107499,0.11449748,0.7942291,0.21270871,0.014455328,0.0,-0.0055165086,-0.19080919,0.3757362,0.03430712,0.0017240441,0.0,0.0145931505,-0.19828731,0.13256122,0.37123284,0.024191778,0.0,0.017014444,-0.15052179,0.07438347,0.45166633,0.029578112,0.0,0.013600573
79,0.09816572,-0.09462414,-0.012028491,-0.00018182596,0.0,-0.0070126373,0.48178017,-0.1202723,0.008079318,0.0032482245,0.0,-0.03701579,0.16676599,-0.546505,-0.06621617,-0.003261738,0.0,-0.014451321,-0.09431123,-0.094625525,0.010611314,0.0005698973,0.0,0.007859934,0.024436485,-0.4737836,0.051622465,0.0044429707,0.0,-0.00355657,0.089241795,-0.99203944,0.029779399,0.0028893834,0.0,-0.007493607,0.0018631207,0.11979522,-0.0001026541,0.00019425177,0.0,-0.001421161,0.0018147504,0.35400048,-0.0006345734,0.00019616274,0.0,-0.0006561605,0.0017964473,0.62554026,-2.007559e-05,0.0001926709,0.0,-0.0005329829,0.17817695,0.46322864,-0.037274297,-0.0018156562,0.0,-0.012635298,0.21055545,0.7211219,0.10482156,0.0076794294,0.0,-0.014629871,0.12858504,0.796076,0.20321164,0.013914961,0.0,-0.0066523273,-0.1887851,0.37651366,0.047968905,0.0026516512,0.0,0.014206104,-0.1737143,0.13273504,0.3844051,0.0252155,0.0,0.014922436,-0.12063778,0.07446088,0.4608631,0.030379843,0.0,0.011305068
80,0.09760628,-0.09516656,-0.018672902,-0.0006783039,0.0,-0.0068745315,0.48370108,-0.120864995,-0.025198352,0.0008743086,0.0,-0.036499962,0.16293898,-0.54808766,-0.077187784,-0.00410302,0.0,-0.0137038715,-0.09364262,-0.095166095,0.017395144,0.0010214511,0.0,0.007830439,0.028685402,-0.47518772,0.050952345,0.004320138,0.0,-0.003470065,0.09176278,-0.99459547,0.023975138,0.0024439294,0.0,-0.0072294977,0.001887556,0.11978085,-0.00016470253,0.0001712344,0.0,-0.0011681989,0.0018563268,0.35466605,-0.00058107264,0.0001746094,0.0,-0.000607769,0.0018383018,0.62685484,8.4124506e-05,0.00017071093,0.0,-0.00053745694,0.1757787,0.46417767,-0.0500572,-0.0027093026,0.0,-0.012317445,0.21758963,0.7226732,0.08912757,0.006649634,0.0,-0.015073054,0.14206879,0.7977962,0.1928435,0.013303195,0.0,-0.0077252146,-0.1858056,0.3772335,0.061320204,0.00357276,0.0,0.0137759745,-0.14814857,0.13288972,0.39564145,0.026117984,0.0,0.012775555,-0.09000473,0.07453587,0.46777257,0.031032426,0.0,0.008959129
81,0.09652968,-0.09566746,-0.025202148,-0.0011709209,0.0,-0.006731499,0.4831511,-0.12140978,-0.058285084,-0.0015123849,0.0,-0.035912253,0.15824835,-0.54955876,-0.08776522,-0.0049245446,0.0,-0.012936816,-0.092510685,-0.095663965,0.02407714,0.0014726907,0.0,0.0077239424,0.03279223,-0.47649136,0.04998258,0.0041775624,0.0,-0.003386397,0.09381285,-0.9969755,0.018042995,0.0019868826,0.0,-0.006978578,0.0018920832,0.11979456,-0.00022279052,0.00015052606,0.0,-0.0009299554,0.0018730785,0.35528037,-0.0005251821,0.00015491156,0.0,-0.00055250246,0.0018548578,0.6280774,0.00014289096,0.00015062556,0.0,-0.0005444754,0.1724564,0.46505713,-0.06254341,-0.0035906313,0.0,-0.011919353,0.22353144,0.72411454,0.07312342,0.0055838875,0.0,-0.015436772,0.15487634,0.79939777,0.18165094,0.012623619,0.0,-0.008735506,-0.1818825,0.3779006,0.07431923,0.004482805,0.0,0.013306763,-0.1217233,0.1330293,0.40492475,0.02689443,0.0,0.010587159,-0.0587365,0.074606694,0.47240108,0.031517297,0.0,0.0065720454
82,0.09494545,-0.09612909,-0.031591874,-0.0016569323,0.0,-0.006584836,0.48013303,-0.12190907,-0.09104049,-0.0038990101,0.0,-0.035255782,0.15272228,-0.5509253,-0.0979089,-0.0057217977,0.0,-0.012157317,-0.09091592,-0.0961213,0.030631086,0.0019212281,0.0,0.0075417385,0.03673923,-0.47770104,0.04871784,0.004016016,0.0,-0.0033094585,0.09538489,-0.999192,0.0120136645,0.0015207239,0.0,-0.006746196,0.001880311,0.11982841,-0.00027361978,0.00013214066,0.0,-0.0007120706,0.0018697747,0.3558479,-0.00046758726,0.00013721517,0.0,-0.0004922664,0.0018507994,0.62921435,0.00015763193,0.00013257624,0.0,-0.0005515069,0.16823095,0.4658722,-0.07467748,-0.004454753,0.0,-0.011450909,0.22835147,0.725454,0.05687183,0.004487956,0.0,-0.015723018,0.16694191,0.80088925,0.16968656,0.011879835,0.0,-0.009684274,-0.17703049,0.37851918,0.08691396,0.005376916,0.0,0.012803815,-0.09457352,0.1331582,0.41223267,0.027540384,0.0,0.00837185,-0.027033687,0.07467654,0.47475433,0.031826552,0.0,0.0041544996
83,0.09286619,-0.09655468,-0.037815474,-0.0021341431,0.0,-0.006435845,0.47466376,-0.12236635,-0.123311155,-0.006273165,0.0,-0.034536973,0.14639391,-0.5521953,-0.10757666,-0.0064908676,0.0,-0.011373328,-0.08886122,-0.096541345,0.037028097,0.00236424,0.0,0.007287832,0.04050982,-0.47882378,0.04716496,0.003835908,0.0,-0.0032449178,0.09647455,-1.0012571,0.00592087,0.0010474906,0.0,-0.006537999,0.0018560167,0.119874224,-0.0003141882,0.00011563227,0.0,-0.00051984936,0.0018513752,0.35637203,-0.00040917844,0.00012117371,0.0,-0.00042904261,0.0018310514,0.630272,0.00013157725,0.00011623198,0.0,-0.00055600516,0.16312839,0.466627,-0.08640033,-0.00529745,0.0,-0.010923795,0.2320268,0.72669816,0.040440593,0.0033672443,0.0,-0.01593621,0.1782044,0.8022781,0.15700594,0.011075275,0.0,-0.010573296,-0.17126898,0.37909222,0.09904882,0.006249877,0.0,0.012273349,-0.06683828,0.13328016,0.4175438,0.028051665,0.0,0.0061450675,0.004867709,0.07474758,0.47484043,0.031965982,0.0,0.0017181523
84,0.09030539,-0.09694717,-0.043850034,-0.0026003937,0.0,-0.0062846914,0.46677127,-0.12278509,-0.15496626,-0.008622568,0.0,-0.033759873,0.13929857,-0.55337536,-0.116735995,-0.0072280476,0.0,-0.0105916895,-0.08635339,-0.0969273,0.04324308,0.0027989494,0.0,0.006968282,0.044086825,-0.47986582,0.04532659,0.003637742,0.0,-0.003198197,0.09707842,-1.0031807,-0.00020768121,0.00056926627,0.0,-0.006358076,0.0018213746,0.11992672,-0.00034170924,0.000100610734,0.0,-0.00035797432,0.001821164,0.35685566,-0.0003511291,0.0001064379,0.0,-0.0003649313,0.0017989876,0.63125515,6.899983e-05,0.00010126703,0.0,-0.00055559725,0.15717785,0.46732518,-0.09765965,-0.0061145714,0.0,-0.010349326,0.23453915,0.7278534,0.023892371,0.0022272929,0.0,-0.0160811,0.18860558,0.8035706,0.14366335,0.010213735,0.0,-0.011404162,-0.16462354,0.37962216,0.11067632,0.0070965583,0.0,0.011720352,-0.038661286,0.13339691,0.42084816,0.028424822,0.0,0.0039216205,0.036764324,0.07481996,0.47267824,0.03194264,0.0,-0.0007252395
85,0.087278046,-0.097309,-0.04967571,-0.0030534293,0.0,-0.00613012,0.45649508,-0.123168625,-0.18589503,-0.010934978,0.0,-0.032923903,0.13147472,-0.55447143,-0.12536259,-0.007929608,0.0,-0.009817071,-0.0834028,-0.09728211,0.049254213,0.003222777,0.0,0.0065906653,0.04745303,-0.48083293,0.043202274,0.0034222882,0.0,-0.0031736325,0.09719463,-1.0049736,-0.0063497014,8.8309316e-05,0.0,-0.0062082196,0.0017778826,0.11998215,-0.0003538793,8.685825e-05,0.0,-0.00023006275,0.0017813046,0.35730198,-0.00029478408,9.281028e-05,0.0,-0.0003021825,0.001756887,0.63216907,-2.4843961e-05,8.7505054e-05,0.0,-0.0005481262,0.1504117,0.46797085,-0.10840969,-0.006901987,0.0,-0.009737741,0.23587574,0.728926,0.00728513,0.0010738847,0.0,-0.016161846,0.19809107,0.8047734,0.12971127,0.009299422,0.0,-0.012177939,-0.15712555,0.38011172,0.12175618,0.007912215,0.0,0.011148106,-0.010190751,0.13350652,0.42214584,0.028657451,0.0,0.0017150231,0.068483606,0.074894086,0.46829575,0.031760532,0.0,-0.003164135
86,0.083800994,-0.09764251,-0.05527382,-0.0034910473,0.0,-0.0059697423,0.44388795,-0.12352011,-0.21599576,-0.013198326,0.0,-0.03202487,0.12296397,-0.55549,-0.13343628,-0.008592023,0.0,-0.009052182,-0.080022916,-0.097608455,0.05504118,0.003633288,0.0,0.006163976,0.050591856,-0.481731,0.040791214,0.0031904508,0.0,-0.0031743255,0.09682327,-1.0066446,-0.012485597,-0.00039306656,0.0,-0.0060881525,0.0017268038,0.12003759,-0.00034898426,7.421063e-05,0.0,-0.0001386106,0.0017332351,0.35771424,-0.00024159066,8.013317e-05,0.0,-0.00024297368,0.0017064291,0.6330192,-0.00014363602,7.48155e-05,0.0,-0.00053165667,0.14286608,0.46856797,-0.118608266,-0.0076557025,0.0,-0.009098452,0.2360295,0.7299223,-0.009324607,-8.712067e-05,0.0,-0.016182423,0.20661102,0.80589277,0.11520214,0.008336865,0.0,-0.01289537,-0.14881174,0.38056442,0.13225205,0.00869226,0.0,0.010558557,0.01842384,0.13360721,0.42144436,0.028747972,0.0,-0.0004623253,0.099867925,0.07497017,0.4617275,0.031423494,0.0,-0.0055871494
87,0.07989291,-0.09794983,-0.060626537,-0.0039110784,0.0,-0.0058003385,0.42901334,-0.12384222,-0.24517326,-0.015400888,0.0,-0.031055808,0.113810815,-0.5564357,-0.14093967,-0.00921191,0.0,-0.008298079,-0.07622978,-0.09790862,0.060584642,0.004028115,0.0,0.005698221,0.053487387,-0.4825642,0.038093127,0.0029432443,0.0,-0.0032021143,0.09596648,-1.0082017,-0.018597681,-0.00087251933,0.0,-0.0059957495,0.0016690646,0.12009095,-0.00032615382,6.253595e-05,0.0,-8.485466e-05,0.0016778493,0.35809502,-0.00019301847,6.8286005e-05,0.0,-0.00018936489,0.0016488337,0.63380945,-0.00028036162,6.308764e-05,0.0,-0.00050463714,0.1345806,0.46912003,-0.12821643,-0.008371873,0.0,-0.00843969,0.23499899,0.73084736,-0.02588051,-0.0012498178,0.0,-0.01614621,0.21412018,0.8069341,0.10018898,0.007330897,0.0,-0.013556728,-0.13972344,0.38098282,0.14213073,0.009432406,0.0,0.0099526085,0.047032703,0.13369809,0.4187575,0.028695581,0.0,-0.0025991742,0.13077258,0.0750479,0.45301393,0.030935857,0.0,-0.007982679
88,0.07557434,-0.09823302,-0.06571622,-0.004311456,0.0,-0.005617911,0.41194668,-0.124137476,-0.27333462,-0.017531168,0.0,-0.030007094,0.10406281,-0.5573137,-0.14785644,-0.009786133,0.0,-0.0075539965,-0.07204206,-0.098184854,0.065865636,0.004405041,0.0,0.005204072,0.056124765,-0.48333752,0.035109945,0.0026817895,0.0,-0.0032572877,0.0946286,-1.0096523,-0.024668958,-0.0013477053,0.0,-0.005926986,0.0016054101,0.12014115,-0.00028530555,5.1731342e-05,0.0,-6.8604946e-05,0.0016157028,0.35844687,-0.00015033036,5.718442e-05,0.0,-0.00014323182,0.0015849876,0.63454425,-0.00042741,5.223365e-05,0.0,-0.00046595186,0.1255982,0.46963024,-0.13719773,-0.009046851,0.0,-0.0077685937,0.23278888,0.73170674,-0.042325754,-0.002408267,0.0,-0.016055856,0.2205786,0.80790234,0.08472599,0.006286552,0.0,-0.0141617,-0.12990645,0.38136977,0.15136127,0.010128573,0.0,0.009330183,0.07548652,0.13377878,0.41410503,0.028500263,0.0,-0.004685564,0.16106442,0.075126246,0.44220063,0.030302143,0.0,-0.010339094
89,0.07086792,-0.09849401,-0.070524916,-0.0046901642,0.0,-0.005417887,0.39277488,-0.12440799,-0.30038503,-0.019578118,0.0,-0.028866678,0.09377041,-0.55812854,-0.15416938,-0.010311751,0.0,-0.0068175644,-0.067480594,-0.09843899,0.070864856,0.0047619753,0.0,0.0046924446,0.058490437,-0.4840553,0.03184684,0.0024073273,0.0,-0.0033385344,0.09281648,-1.0110046,-0.03068177,-0.0018162577,0.0,-0.005876229,0.001536423,0.12018752,-0.0002272129,4.174194e-05,0.0,-8.825585e-05,0.001547297,0.3587721,-0.00011463836,4.679572e-05,0.0,-0.0001061419,0.0015156779,0.6352277,-0.0005769506,4.2205487e-05,0.0,-0.00041503645,0.115965374,0.4701018,-0.14551722,-0.009677195,0.0,-0.0070908368,0.22940977,0.73250484,-0.058601107,-0.0035565393,0.0,-0.01591288,0.2259519,0.8088027,0.06886976,0.0052091205,0.0,-0.014709203,-0.11941043,0.38172737,0.15991351,0.010776962,0.0,0.008690234,0.10363734,0.13384923,0.407512,0.028162792,0.0,-0.0067130215,0.19061626,0.075203784,0.42933857,0.02952617,0.0,-0.01264465
90,0.06579779,-0.098734215,-0.07503482,-0.005045339,0.0,-0.005195517,0.37159526,-0.12465589,-0.32622975,-0.02153117,0.0,-0.0276221,0.08298646,-0.5588848,-0.15986115,-0.010786099,0.0,-0.0060853213,-0.06256853,-0.0986728,0.07556301,0.0050969473,0.0,0.0041742697,0.06057197,-0.48472172,0.028312504,0.0021211526,0.0,-0.0034431648,0.09053908,-1.0122653,-0.036618177,-0.0022758606,0.0,-0.005836662,0.0014624002,0.12022953,-0.00015337486,3.2499807e-05,0.0,-0.00014079735,0.0014728804,0.3590728,-8.669682e-05,3.7077974e-05,0.0,-7.928349e-05,0.0014413609,0.63586307,-0.0007211678,3.293721e-05,0.0,-0.00035181083,0.105731525,0.47053778,-0.15314262,-0.010259683,0.0,-0.0064108893,0.22487816,0.73324656,-0.074645706,-0.004688821,0.0,-0.015717955,0.23021117,0.8096401,0.052679285,0.004104003,0.0,-0.0151972715,-0.10828887,0.38205802,0.16775914,0.01137408,0.0,0.0080312975,0.13133879,0.13390873,0.39901018,0.027684694,0.0,-0.008674158,0.2193138,0.07527792,0.41448492,0.028613186,0.0,-0.014887232
91,0.060389537,-0.09895425,-0.079228036,-0.0053751967,0.0,-0.0049460195,0.3485148,-0.12488293,-0.35077244,-0.023380265,0.0,-0.026260637,0.07176597,-0.5595862,-0.16491315,-0.011206775,0.0,-0.005352907,-0.05733089,-0.098887615,0.07994047,0.0054080943,0.0,0.003659932,0.06235819,-0.4853403,0.024519606,0.0018246259,0.0,-0.0035671052,0.08780753,-1.013442,-0.042459194,-0.002724257,0.0,-0.0058004605,0.001383534,0.120266914,-6.600283e-05,2.3948589e-05,0.0,-0.00022185221,0.0013926087,0.3593508,-6.683916e-05,2.8006798e-05,0.0,-6.357301e-05,0.0013622909,0.6364539,-0.0008525662,2.4373665e-05,0.0,-0.00027678348,0.09494877,0.47094047,-0.16004403,-0.010791352,0.0,-0.0057320036,0.21921638,0.7339361,-0.09039614,-0.0057993163,0.0,-0.015470579,0.23333329,0.8104191,0.036216903,0.0029768108,0.0,-0.0156231765,-0.09659854,0.3823636,0.17487092,0.011916649,0.0,0.0073515885,0.15844694,0.13395612,0.38863823,0.027068246,0.0,-0.010562863,0.2470529,0.07534443,0.39770356,0.027568601,0.0,-0.017054452
92,0.054670893,-0.09915507,-0.0830854,-0.0056780498,0.0,-0.00466457,0.3236504,-0.12509063,-0.37390542,-0.025115771,0.0,-0.024769332,0.060166396,-0.5602365,-0.16930251,-0.011571593,0.0,-0.0046150945,-0.051794138,-0.09908458,0.08397576,0.0056937546,0.0,0.0031587295,0.063839786,-0.48591444,0.02048655,0.001519217,0.0,-0.003705157,0.084635496,-1.0145395,-0.0481822,-0.0031591603,0.0,-0.0057590874,0.0013003296,0.12029975,3.2073818e-05,1.6088015e-05,0.0,-0.0003259331,0.0013070642,0.35960782,-5.509332e-05,1.9615625e-05,0.0,-5.9175305e-05,0.0012796652,0.6370048,-0.0009643994,1.651924e-05,0.0,-0.00019119121,0.08367227,0.4713125,-0.16619141,-0.011269472,0.0,-0.005055465,0.21245265,0.7345775,-0.10578346,-0.00688239,0.0,-0.015168516,0.23530105,0.8111431,0.01955036,0.0018332562,0.0,-0.015982704,-0.084398866,0.3826459,0.1812199,0.012401795,0.0,0.006648492,0.18482207,0.1339917,0.37643984,0.026316468,0.0,-0.012374852,0.27372175,0.07539863,0.37906393,0.02639612,0.0,-0.019133959
93,0.04867163,-0.09933784,-0.08658607,-0.00595233,0.0,-0.0043466287,0.29712862,-0.12528054,-0.39550757,-0.026728744,0.0,-0.023136266,0.048247434,-0.5608392,-0.17300108,-0.011878652,0.0,-0.0038664807,-0.045985896,-0.09926477,0.08764505,0.0059524416,0.0,0.0026784576,0.065009415,-0.48644733,0.016237391,0.0012064781,0.0,-0.0038515143,0.08103935,-1.0155644,-0.05376004,-0.0035783632,0.0,-0.005703939,0.001213587,0.12032762,0.00013752375,8.950927e-06,0.0,-0.00044659525,0.0012173397,0.35984555,-5.1226467e-05,1.1968332e-05,0.0,-6.5625645e-05,0.0011940877,0.6375179,-0.0010508709,9.393349e-06,0.0,-9.705499e-05,0.071959995,0.47165626,-0.17155404,-0.011691531,0.0,-0.0043807104,0.20462117,0.7351744,-0.120732136,-0.00793245,0.0,-0.0148079265,0.23610389,0.8118163,0.0027538035,0.00067916507,0.0,-0.016270267,-0.07175146,0.38290676,0.1867743,0.012826955,0.0,0.005918741,0.21032935,0.13401671,0.3624636,0.025433106,0.0,-0.014107704,0.299195,0.07543662,0.3586419,0.02509827,0.0,-0.021113688
94,0.042423006,-0.099498354,-0.08970781,-0.0061965897,0.0,-0.003988254,0.26908463,-0.12545396,-0.41544354,-0.028210854,0.0,-0.021352071,0.036070712,-0.56139827,-0.17597558,-0.01212633,0.0,-0.0031021126,-0.039934743,-0.09942921,0.09092218,0.006182821,0.0,0.002225021,0.06586181,-0.4869423,0.011801643,0.00088801375,0.0,-0.004000269,0.077038124,-1.0165242,-0.059160847,-0.0039797043,0.0,-0.0056268517,0.0011243647,0.12034972,0.0002465956,2.5901318e-06,0.0,-0.0005768463,0.0011278746,0.3600654,-5.478598e-05,5.347323e-06,0.0,-8.1680715e-05,0.0011064233,0.6379958,-0.0011075065,3.034751e-06,0.0,2.8144568e-06,0.05987242,0.4719743,-0.17610042,-0.012055348,0.0,-0.003705226,0.19576204,0.7357306,-0.13515987,-0.008944108,0.0,-0.014383465,0.23573798,0.8124436,-0.014091709,-0.00047955214,0.0,-0.016478797,-0.05871976,0.38314807,0.19149923,0.0131899305,0.0,0.005158471,0.2348393,0.1340325,0.34676316,0.024422564,0.0,-0.015760805,0.3233287,0.075456195,0.33651945,0.023677053,0.0,-0.022982053
95,0.035957318,-0.09962957,-0.09242874,-0.0064095613,0.0,-0.0035865987,0.239661,-0.12561202,-0.43357632,-0.029554402,0.0,-0.019411936,0.02369898,-0.5619166,-0.17819166,-0.012313333,0.0,-0.0023181997,-0.03367035,-0.09957867,0.0937808,0.0063836947,0.0,0.0018024538,0.06639326,-0.48740166,0.0072121234,0.00056541676,0.0,-0.004145583,0.072652906,-1.0174267,-0.064350754,-0.004361169,0.0,-0.005520476,0.0010339452,0.120366104,0.0003553233,-2.9669063e-06,0.0,-0.0007093437,0.0010385991,0.3602709,-6.523356e-05,-4.6957757e-07,0.0,-0.00010559242,0.0010179842,0.63844055,-0.0011313669,-2.5374266e-06,0.0,0.000105030835,0.047471818,0.47226855,-0.179802,-0.012359005,0.0,-0.0030252337,0.18592009,0.7362476,-0.14898165,-0.009912188,0.0,-0.013889067,0.23420498,0.8130279,-0.0309005,-0.0016370277,0.0,-0.016600335,-0.045368977,0.38337132,0.19536059,0.01348879,0.0,0.0043642595,0.25822774,0.13404049,0.32940054,0.023289902,0.0,-0.017334325,0.34598184,0.07545664,0.31278756,0.022136357,0.0,-0.024727799
96,0.029307961,-0.09972503,-0.09472802,-0.00659014,0.0,-0.003140091,0.20900683,-0.12575583,-0.44977006,-0.03075251,0.0,-0.017316207,0.011195795,-0.5623975,-0.1796157,-0.012438708,0.0,-0.0015124176,-0.027223848,-0.099710636,0.096195176,0.006554006,0.0,0.0014127418,0.06660161,-0.4878281,0.002504109,0.00024029311,0.0,-0.004281996,0.06790665,-1.0182809,-0.069294676,-0.004720873,0.0,-0.0053785816,0.00094370137,0.120377645,0.0004596142,-7.722598e-06,0.0,-0.0008367188,0.0009495941,0.3604614,-8.1863254e-05,-5.4930024e-06,0.0,-0.00013537426,0.00092998793,0.6388548,-0.0011209771,-7.329183e-06,0.0,0.00020584278,0.034821827,0.47254094,-0.18263376,-0.012600961,0.0,-0.0023361892,0.17514575,0.7367297,-0.16211145,-0.010831795,0.0,-0.013318498,0.23151265,0.8135724,-0.047582984,-0.0027873914,0.0,-0.016626569,-0.031765994,0.38357803,0.19832598,0.013721938,0.0,0.0035335198,0.2803765,0.13404226,0.31044674,0.02204077,0.0,-0.018828668,0.36701754,0.07543798,0.2875465,0.020481495,0.0,-0.026340192
97,0.022509485,-0.09978334,-0.09658626,-0.0067374343,0.0,-0.002648578,0.1772776,-0.12588657,-0.46389377,-0.03179905,0.0,-0.015070486,-0.0013748297,-0.56284386,-0.18021594,-0.012501834,0.0,-0.00068403035,-0.020627404,-0.0998197,0.09814073,0.0066929,0.0,0.0010558292,0.066486366,-0.4882241,-0.0022855927,-8.57604e-05,0.0,-0.004404342,0.062823914,-1.0190954,-0.073956996,-0.0050570467,0.0,-0.005196091,0.0008549306,0.120385244,0.0005553877,-1.16977735e-05,0.0,-0.000951916,0.0008620322,0.36063808,-0.00010409206,-9.74129e-06,0.0,-0.00016869511,0.0008435826,0.63924074,-0.0010765642,-1.1363003e-05,0.0,0.00030134618,0.02198721,0.47279307,-0.18457516,-0.012779995,0.0,-0.0016328916,0.16349362,0.7371793,-0.17446335,-0.01169829,0.0,-0.012665635,0.22767444,0.81407964,-0.06404657,-0.003924878,0.0,-0.016549328,-0.017978905,0.3837694,0.2003652,0.013888092,0.0,0.002664579,0.3011734,0.13403921,0.28998193,0.020681258,0.0,-0.02024432,0.38630486,0.0754013,0.2609057,0.01871907,0.0,-0.027809372
98,0.015597364,-0.09981036,-0.09798614,-0.0068507507,0.0,-0.002113401,0.14463368,-0.12600546,-0.47582623,-0.03268867,0.0,-0.012686039,-0.0139487805,-0.5632589,-0.17996466,-0.012502415,0.0,0.00016593933,-0.01391376,-0.099900514,0.09959541,0.006799675,0.0,0.0007295888,0.06604853,-0.48859188,-0.0071197613,-0.00041115505,0.0,-0.0045081247,0.057430547,-1.0198746,-0.078302905,-0.0053680656,0.0,-0.00496927,0.00076874957,0.12038941,0.0006386447,-1.4929476e-05,0.0,-0.0010484941,0.00077698135,0.36080214,-0.00013129786,-1.3250854e-05,0.0,-0.00020326767,0.0007597921,0.63960063,-0.0009997673,-1.46761795e-05,0.0,0.00038771704,0.009033436,0.47302684,-0.185611,-0.012895223,0.0,-0.0009101778,0.15102263,0.7375988,-0.18595427,-0.012507293,0.0,-0.011925198,0.22270963,0.8145524,-0.0801975,-0.005043788,0.0,-0.01636113,-0.004076753,0.3839468,0.201452,0.013986317,0.0,0.0017571971,0.32051432,0.1340328,0.26809603,0.019218214,0.0,-0.021581061,0.40372238,0.07534602,0.2329846,0.016856872,0.0,-0.02912645
99,0.008607362,-0.09981206,-0.098913334,-0.0069295717,0.0,-0.0015375074,0.111239985,-0.1261141,-0.4854609,-0.03341687,0.0,-0.010179509,-0.026462158,-0.5636446,-0.1788404,-0.012440475,0.0,0.0010347925,-0.0071158465,-0.09995111,0.10054062,0.006873748,0.0,0.00043010153,0.06529057,-0.4889335,-0.011961667,-0.00073431426,0.0,-0.0045893434,0.051753614,-1.0206214,-0.082299486,-0.0056524156,0.0,-0.00469565,0.0006861507,0.12039081,0.0007057516,-1.7468936e-05,0.0,-0.0011208691,0.000695364,0.36095464,-0.00016297214,-1.6070686e-05,0.0,-0.00023686886,0.0006794953,0.63993645,-0.00089353323,-1.7317732e-05,0.0,0.00046148337,-0.00397366,0.47324362,-0.18573235,-0.012946093,0.0,-0.00016357005,0.13779576,0.7379914,-0.19650617,-0.013254819,0.0,-0.011093345,0.2166434,0.81499445,-0.09594249,-0.0061385366,0.0,-0.016056003,0.009870822,0.3841114,0.20156536,0.014016003,0.0,0.0008128863,0.3383005,0.13402435,0.2448889,0.017658744,0.0,-0.022837555,0.4191631,0.07526997,0.20391174,0.014904094,0.0,-0.030283712
100,0.0015756246,-0.09979578,-0.09935589,-0.0069735628,0.0,-0.0009254152,0.0772648,-0.1262135,-0.492704,-0.03397992,0.0,-0.007572091,-0.03885139,-0.56400263,-0.17682716,-0.012316342,0.0,0.0019180179,-0.00026658765,-0.099974245,0.10096133,0.0069146487,0.0,0.000151705,0.06421656,-0.48925015,-0.016775146,-0.0010536789,0.0,-0.004644679,0.045821503,-1.021334,-0.0859151,-0.0059086955,0.0,-0.00437421,0.00060814933,0.1203902,0.0007535089,-1.9372439e-05,0.0,-0.001164753,0.00061811326,0.36109638,-0.00019871444,-1.8252842e-05,0.0,-0.00026735757,0.0006035919,0.6402497,-0.0007619411,-1.9339657e-05,0.0,0.0005195495,-0.016968053,0.47344464,-0.18493524,-0.012932381,0.0,0.00061071664,0.12387968,0.7383593,-0.20604591,-0.01393711,0.0,-0.010167891,0.20950621,0.8154086,-0.11118946,-0.0072036823,0.0,-0.015629733,0.023794062,0.3842643,0.2006887,0.0139768915,0.0,-0.00016526692,0.35444185,0.13401473,0.22046831,0.016010614,0.0,-0.024011355,0.43252632,0.07517616,0.17382324,0.012870385,0.0,-0.031274863
101,-0.005462186,-0.099770166,-0.09930636,-0.0069826096,0.0,-0.00028310902,0.042878725,-0.12630463,-0.4974886,-0.03437502,0.0,-0.0048888978,-0.05105421,-0.56433487,-0.17391974,-0.0121306935,0.0,0.002810143,0.006600212,-0.09997365,0.10084866,0.006922047,0.0,-0.00011224486,0.06283161,-0.4895435,-0.02152637,-0.001367727,0.0,-0.0046707634,0.039663326,-1.0220102,-0.089123175,-0.0061356644,0.0,-0.0040047728,0.00053538824,0.12038952,0.0007793121,-2.0731217e-05,0.0,-0.0011769421,0.0005457077,0.3612281,-0.00023801252,-1.9863794e-05,0.0,-0.00029299315,0.0005323504,0.6405422,-0.00060976297,-2.0815241e-05,0.0,0.000559682,-0.029884491,0.47363114,-0.18322437,-0.012854212,0.0,0.0014143288,0.10934372,0.73870426,-0.2145111,-0.014550799,0.0,-0.0091494825,0.20133322,0.81579673,-0.12585157,-0.008233921,0.0,-0.015081113,0.037622802,0.38440618,0.19881466,0.013869057,0.0,-0.0011716485,0.36885607,0.13400428,0.1949528,0.014281955,0.0,-0.02509776,0.44374198,0.075066805,0.14286415,0.010766735,0.0,-0.032094754
102,-0.012470811,-0.09974241,-0.09876087,-0.0069567715,0.0,0.0003820546,0.00825397,-0.12638865,-0.4997681,-0.034600187,0.0,-0.0021575587,-0.063009575,-0.56464344,-0.17012134,-0.0118845105,0.0,0.0037046745,0.013450496,-0.099956535,0.10019906,0.0068957508,0.0,-0.00036912784,0.06114227,-0.48981535,-0.02618277,-0.0016749506,0.0,-0.004664464,0.033309236,-1.0226485,-0.091900274,-0.0063322084,0.0,-0.0035881521,0.00046838037,0.120390974,0.0007813326,-2.1646643e-05,0.0,-0.0011557415,0.0004790108,0.3613506,-0.00028036162,-2.0953135e-05,0.0,-0.00031226315,0.00046583303,0.6408153,-0.00044229627,-2.1815526e-05,0.0,0.00058046915,-0.042658385,0.47380424,-0.18061048,-0.012712025,0.0,0.0022468567,0.094260104,0.7390282,-0.22184859,-0.015092865,0.0,-0.008041456,0.19216432,0.8161597,-0.13984674,-0.009224181,0.0,-0.014411988,0.051287267,0.38453817,0.1959429,0.013692932,0.0,-0.0021987632,0.38146958,0.13399224,0.16846876,0.012481314,0.0,-0.0260904,0.45275578,0.074944794,0.11118605,0.008604445,0.0,-0.03273961
103,-0.019415291,-0.09971902,-0.09771896,-0.0068962574,0.0,0.0010617012,-0.026436245,-0.12646683,-0.49951616,-0.034654275,0.0,0.0005929484,-0.07465764,-0.5649292,-0.16544358,-0.011579051,0.0,0.0045945235,0.02025003,-0.09992925,0.09901433,0.0068357266,0.0,-0.0006266255,0.059156477,-0.49006653,-0.03071323,-0.0019738805,0.0,-0.0046228636,0.026790423,-1.0232434,-0.094226345,-0.006497356,0.0,-0.0031261612,0.00040634334,0.12039182,0.000758545,-2.215592e-05,0.0,-0.0011009984,0.0004170796,0.36146438,-0.00032510236,-2.1628872e-05,0.0,-0.00032386743,0.00040407968,0.64107066,-0.00026498362,-2.2403838e-05,0.0,0.00058136135,-0.055225924,0.47396478,-0.17710963,-0.012506583,0.0,0.0031057708,0.07870367,0.7393323,-0.22801472,-0.015560623,0.0,-0.0068501644,0.18204492,0.816501,-0.15309855,-0.010169534,0.0,-0.013627337,0.06471858,0.3846608,0.19208016,0.013449293,0.0,-0.0032374114,0.39221862,0.13397679,0.14114928,0.010617664,0.0,-0.026981458,0.4595225,0.07481411,0.078945994,0.0063949297,0.0,-0.03320722
104,-0.026260247,-0.099702954,-0.09618038,-0.0068014376,0.0,0.0017466983,-0.061017495,-0.1265401,-0.4967061,-0.034536984,0.0,0.003333692,-0.08593922,-0.5651938,-0.15989925,-0.011215878,0.0,0.0054717325,0.026965642,-0.09989772,0.09729813,0.0067421463,0.0,-0.00089263916,0.056884773,-0.49029824,-0.035085477,-0.0022630724,0.0,-0.0045440122,0.020140162,-1.0237945,-0.09607938,-0.006630282,0.0,-0.0026221042,0.0003502659,0.12039288,0.00071080774,-2.231669e-05,0.0,-0.0010142811,0.0003609439,0.36157036,-0.00037179142,-2.1939566e-05,0.0,-0.00032627955,0.00034812905,0.6413092,-8.359924e-05,-2.2628497e-05,0.0,0.00056212954,-0.06752338,0.47411373,-0.17273645,-0.012238935,0.0,0.003987588,0.06275265,0.7396178,-0.23296906,-0.015951738,0.0,-0.0055839624,0.17102593,0.8168222,-0.16553333,-0.0110653,0.0,-0.012734449,0.07785014,0.38477504,0.18723348,0.013139281,0.0,-0.00427825,0.40104988,0.13395761,0.113127075,0.00870031,0.0,-0.027763076,0.4639734,0.07468818,0.04630092,0.00414897,0.0,-0.033497438
105,-0.03297004,-0.09969419,-0.09414553,-0.0066728406,0.0,0.0024273824,-0.095315196,-0.12660885,-0.49131325,-0.03424891,0.0,0.0060363295,-0.09679611,-0.5654381,-0.15350293,-0.01079683,0.0,0.0063275024,0.033565238,-0.0998663,0.09505631,0.0066153375,0.0,-0.0011748113,0.054340016,-0.49051166,-0.03926677,-0.0025411332,0.0,-0.004427001,0.013393343,-1.0243019,-0.097436294,-0.0067303525,0.0,-0.0020808205,0.00030200943,0.120396905,0.0006389478,-2.2243152e-05,0.0,-0.0008990243,0.00031248503,0.36166933,-0.00042003766,-2.1945416e-05,0.0,-0.00031793863,0.00029987437,0.64153236,9.595975e-05,-2.254966e-05,0.0,0.00052293576,-0.07948753,0.47425184,-0.16750437,-0.011910445,0.0,0.0048876107,0.046487972,0.7398853,-0.23667546,-0.016264273,0.0,-0.004253356,0.15916336,0.81712455,-0.17708132,-0.01190707,0.0,-0.011742787,0.09061773,0.38488176,0.18141103,0.012764345,0.0,-0.005311886,0.40792012,0.1339352,0.08453391,0.0067386725,0.0,-0.028427385,0.46602115,0.07458967,0.013407012,0.0018777571,0.0,-0.03361205
106,-0.03951554,-0.099692695,-0.09163424,-0.006511201,0.0,0.003093603,-0.12916216,-0.12667385,-0.48343003,-0.033791546,0.0,0.008675565,-0.10717808,-0.5656644,-0.14630954,-0.010324089,0.0,0.0071572587,0.040011503,-0.099838436,0.09231712,0.006455806,0.0,-0.0014773179,0.051530734,-0.49070868,-0.04323469,-0.0028067615,0.0,-0.0042660553,0.0065796953,-1.0247684,-0.09830144,-0.0067971344,0.0,-0.0015040841,0.00025767437,0.120402135,0.00054496294,-2.1985934e-05,0.0,-0.0007581748,0.00026782806,0.36176124,-0.00046781637,-2.1735485e-05,0.0,-0.00029946584,0.00025545334,0.6417406,0.00026976317,-2.2256763e-05,0.0,0.00046755373,-0.09106275,0.47437978,-0.16146196,-0.011522846,0.0,0.005792219,0.029986566,0.74013543,-0.23914357,-0.016496724,0.0,-0.0028754864,0.14651188,0.817409,-0.18770084,-0.012690676,0.0,-0.010669468,0.10295341,0.38498098,0.1746624,0.012326255,0.0,-0.0063226484,0.41279024,0.1339099,0.055533655,0.0047424342,0.0,-0.02895952,0.46578062,0.0744862,-0.01955893,-0.00040438166,0.0,-0.03355106
107,-0.04586463,-0.09969735,-0.08865906,-0.0063173445,0.0,0.0037357598,-0.16239037,-0.12673005,-0.47309935,-0.03316722,0.0,0.01122956,-0.11703356,-0.565874,-0.13835749,-0.009800022,0.0,0.007954773,0.046271604,-0.09981546,0.089101486,0.0062642866,0.0,-0.0018044766,0.048470538,-0.4908907,-0.046960786,-0.003058664,0.0,-0.0040585566,-0.00026697165,-1.0251988,-0.09866528,-0.0068303337,0.0,-0.0008966578,0.00021707195,0.120407216,0.00043157674,-2.1546626e-05,0.0,-0.0005969554,0.00022686535,0.36184654,-0.00051390193,-2.1342832e-05,0.0,-0.00027036294,0.00021476776,0.64193445,0.00043337792,-2.178294e-05,0.0,0.0003985446,-0.10219153,0.47449818,-0.15464054,-0.011078073,0.0,0.0066906996,0.013330217,0.7403696,-0.24036987,-0.016647942,0.0,-0.0014663935,0.13313365,0.8176758,-0.19734469,-0.013412248,0.0,-0.009530263,0.11479515,0.38507313,0.16702113,0.011827141,0.0,-0.0072991196,0.41563472,0.13388304,0.026273042,0.0027214831,0.0,-0.029349258,0.46325135,0.0743809,-0.052432217,-0.002686181,0.0,-0.033318058
108,-0.051986165,-0.099706754,-0.085235596,-0.006092242,0.0,0.0043447684,-0.1948348,-0.12677342,-0.46037823,-0.03237902,0.0,0.013680091,-0.12631355,-0.5660676,-0.12969017,-0.009227261,0.0,0.008714363,0.05231362,-0.09979772,0.08543387,0.006041679,0.0,-0.0021589156,0.045174222,-0.49105844,-0.05041758,-0.0032956114,0.0,-0.0038024783,-0.0071127797,-1.0255976,-0.09852059,-0.006829811,0.0,-0.0002640728,0.00018016565,0.12041197,0.00030228868,-2.0965173e-05,0.0,-0.0004214719,0.00018946211,0.36192563,-0.0005570408,-2.0799103e-05,0.0,-0.00023047719,0.0001776958,0.6421149,0.0005828254,-2.1158408e-05,0.0,0.0003189873,-0.11281864,0.47460762,-0.1470741,-0.010578348,0.0,0.007571332,-0.003398561,0.74058795,-0.24036016,-0.016717149,0.0,-4.3217093e-05,0.11909454,0.81792533,-0.2059735,-0.0140681565,0.0,-0.008342044,0.12608348,0.38515863,0.15852697,0.011269443,0.0,-0.008230627,0.41643813,0.13385533,-0.0031009903,0.0006858126,0.0,-0.029587107,0.45844403,0.0742769,-0.085049,-0.0049563916,0.0,-0.03291794
109,-0.05785017,-0.09971987,-0.081382126,-0.005837031,0.0,0.004912393,-0.22633448,-0.12680596,-0.44533634,-0.031430874,0.0,0.016012836,-0.13497214,-0.56624687,-0.12035502,-0.008608645,0.0,0.0094306655,0.05810683,-0.09978501,0.08134137,0.0057890657,0.0,-0.0025414694,0.04165783,-0.4912134,-0.053579263,-0.003516447,0.0,-0.0034967288,-0.013923922,-1.0259676,-0.09786254,-0.006795587,0.0,0.0003871927,0.00014672487,0.120416544,0.00016121892,-2.0263135e-05,0.0,-0.00023845583,0.00015546853,0.3619989,-0.0005959645,-2.0130126e-05,0.0,-0.00018015038,0.0001440972,0.6422822,0.0007148124,-2.0410636e-05,0.0,0.00023244508,-0.12289143,0.47470856,-0.13879931,-0.01002618,0.0,0.008421756,-0.020116894,0.7407915,-0.23912877,-0.01670399,0.0,0.0013766289,0.10446374,0.81815857,-0.21355516,-0.014655157,0.0,-0.007122228,0.13676171,0.38523787,0.14922495,0.010655886,0.0,-0.009107754,0.4151955,0.13382779,-0.032442294,-0.0013545207,0.0,-0.029664686,0.45138085,0.074176386,-0.11724722,-0.007203735,0.0,-0.032356728
110,-0.06342794,-0.09973568,-0.07711961,-0.005552989,0.0,0.0054314216,-0.25673315,-0.12682976,-0.42805597,-0.030327458,0.0,0.018217128,-0.14296648,-0.56641257,-0.11040319,-0.007947289,0.0,0.010098711,0.06362176,-0.09977669,0.07685323,0.005507679,0.0,-0.0029510949,0.03793845,-0.4913567,-0.05642258,-0.0037200877,0.0,-0.0031414852,-0.020666786,-1.0263109,-0.09668918,-0.006727843,0.0,0.00104992,0.000116561736,0.120421134,1.2936071e-05,-1.9458988e-05,0.0,-5.512312e-05,0.00012472848,0.3620668,-0.0006294679,-1.9358842e-05,0.0,-0.000120368786,0.00011381771,0.6424376,0.00082667917,-1.956446e-05,0.0,0.00014274381,-0.13236001,0.4748016,-0.12985508,-0.009424315,0.0,0.009229712,-0.036741987,0.74098057,-0.23669797,-0.016608527,0.0,0.0027760267,0.08931337,0.8183756,-0.22006437,-0.015170297,0.0,-0.0058876406,0.14677632,0.38531122,0.13916542,0.009989511,0.0,-0.009922665,0.4119117,0.13380115,-0.061606042,-0.0033893913,0.0,-0.029575255,0.442095,0.074081704,-0.14886685,-0.0094171595,0.0,-0.031641547
111,-0.068692155,-0.0997532,-0.07247156,-0.0052415254,0.0,0.0058959518,-0.28587982,-0.12684734,-0.40863138,-0.029074145,0.0,0.020285916,-0.15025707,-0.56656575,-0.09988955,-0.0072464785,0.0,0.010713894,0.06883014,-0.09977241,0.072000206,0.005198856,0.0,-0.0033849068,0.034034178,-0.49148917,-0.058927573,-0.0039055434,0.0,-0.002738431,-0.027308114,-1.026629,-0.09500176,-0.006626923,0.0,0.0017160885,8.957762e-05,0.12042579,-0.00013776729,-1.8572679e-05,0.0,0.000121198595,9.709029e-05,0.36212963,-0.00065648183,-1.8505732e-05,0.0,-5.2751042e-05,8.6717264e-05,0.64258146,0.000916563,-1.8640616e-05,0.0,5.3886324e-05,-0.14117758,0.47488725,-0.12028319,-0.008775749,0.0,0.009983383,-0.0531915,0.7411559,-0.23309705,-0.016431216,0.0,0.0041390285,0.07371822,0.8185773,-0.22548223,-0.015611025,0.0,-0.004653955,0.1560771,0.38537893,0.12840347,0.00927357,0.0,-0.010669327,0.4066021,0.1337758,-0.0904492,-0.0054086936,0.0,-0.029314136,0.43063104,0.07399364,-0.17975053,-0.011585616,0.0,-0.030780453
112,-0.07361693,-0.09977153,-0.06746358,-0.0049041887,0.0,0.006301465,-0.3136295,-0.12686044,-0.38716814,-0.027677167,0.0,0.022215052,-0.1568077,-0.5667067,-0.08887184,-0.0065096826,0.0,0.011271846,0.07370556,-0.099772096,0.06681387,0.004864138,0.0,-0.0038384814,0.029963983,-0.49161127,-0.06107845,-0.004071899,0.0,-0.0022910852,-0.033815123,-1.0269219,-0.09280522,-0.0064933235,0.0,0.0023771673,6.5583605e-05,0.12043056,-0.0002860492,-1.7622497e-05,0.0,0.00028324872,7.238922e-05,0.3621876,-0.0006760303,-1.759037e-05,0.0,2.037827e-05,6.266977e-05,0.6427147,0.0009833165,-1.7657663e-05,0.0,-3.0120835e-05,-0.14930049,0.4749661,-0.110127896,-0.008083685,0.0,0.010672078,-0.06938404,0.74131835,-0.22836146,-0.016172932,0.0,0.005451314,0.057755265,0.8187643,-0.22979546,-0.01597514,0.0,-0.0034349132,0.16461742,0.38544136,0.11699839,0.008511596,0.0,-0.011343525,0.39929208,0.13375182,-0.11883135,-0.0074024666,0.0,-0.028879054,0.41704488,0.07391249,-0.20974416,-0.013698346,0.0,-0.029782265
113,-0.0781783,-0.09979018,-0.062123105,-0.004542657,0.0,0.006644968,-0.33984497,-0.12687111,-0.36378166,-0.02614342,0.0,0.024002675,-0.16258633,-0.56683713,-0.07741017,-0.005740579,0.0,0.0117683895,0.0782234,-0.09977522,0.06132599,0.0045051957,0.0,-0.0043058153,0.02574775,-0.49172446,-0.06286385,-0.004218347,0.0,-0.0018049367,-0.04015579,-1.0271926,-0.09010832,-0.0063277255,0.0,0.00302424,4.437576e-05,0.120435394,-0.00042726472,-1.6625261e-05,0.0,0.00042422488,5.0455812e-05,0.36224127,-0.0006874092,-1.6630529e-05,0.0,9.601563e-05,4.1420084e-05,0.64283824,0.0010266714,-1.663855e-05,0.0,-0.00010545738,-0.15668876,0.47503877,-0.099436074,-0.007351596,0.0,0.0112865865,-0.08523953,0.741469,-0.22253141,-0.015834957,0.0,0.006700754,0.04150332,0.81893784,-0.23299584,-0.01626083,0.0,-0.0022418816,0.17235452,0.38549906,0.1050127,0.007707354,0.0,-0.011942843,0.3900171,0.13372937,-0.1466158,-0.009360836,0.0,-0.028270215,0.40140274,0.07383791,-0.23869845,-0.015744908,0.0,-0.028656306
114,-0.08235383,-0.09980841,-0.056479134,-0.0041587134,0.0,0.006925074,-0.36439604,-0.12687989,-0.3385981,-0.024480425,0.0,0.025648668,-0.1675643,-0.5669571,-0.065567285,-0.0049429634,0.0,0.012199547,0.082360916,-0.09978114,0.055568304,0.004123815,0.0,-0.004779754,0.021405991,-0.49182877,-0.06427804,-0.0043441597,0.0,-0.0012873076,-0.046298895,-1.0274422,-0.086924314,-0.006130951,0.0,0.0036481656,2.5766378e-05,0.120440245,-0.0005570105,-1.559963e-05,0.0,0.00053790957,3.1117517e-05,0.36229083,-0.00069015846,-1.5642292e-05,0.0,0.00017068814,2.2777924e-05,0.6429525,0.0010470785,-1.5599222e-05,0.0,-0.00016867556,-0.16330588,0.47510564,-0.08825725,-0.0065831007,0.0,0.011819635,-0.100679666,0.7416087,-0.21565117,-0.015418964,0.0,0.007877756,0.02504258,0.8190982,-0.23507932,-0.016466666,0.0,-0.0010833573,0.17924973,0.38555238,0.09251197,0.0068648034,0.0,-0.012466522,0.37882224,0.13370845,-0.17366906,-0.011274052,0.0,-0.027490687,0.3837812,0.073769666,-0.26646867,-0.017715134,0.0,-0.027412198
115,-0.08612336,-0.099826,-0.050561838,-0.0037542784,0.0,0.0071418546,-0.38715774,-0.12688662,-0.31175256,-0.022696294,0.0,0.027153846,-0.17171742,-0.567068,-0.053407934,-0.004120812,0.0,0.012561493,0.08609742,-0.09978949,0.04957202,0.003721901,0.0,-0.0052523185,0.016959805,-0.49192545,-0.065320626,-0.004448739,0.0,-0.00074750744,-0.05221439,-1.0276736,-0.08327091,-0.0059039956,0.0,0.0042400584,9.452415e-06,0.12044511,-0.0006714002,-1.4569796e-05,0.0,0.00061904266,1.40925185e-05,0.36233672,-0.00068402477,-1.4645755e-05,0.0,0.00024054851,6.44628e-06,0.64305854,0.001045756,-1.4559467e-05,0.0,-0.00021692179,-0.16911945,0.47516742,-0.07664344,-0.005782022,0.0,0.012266081,-0.11562826,0.7417383,-0.20776793,-0.014927009,0.0,0.008975506,0.008454184,0.81924623,-0.23604554,-0.016591623,0.0,3.5027042e-05,0.1852683,0.38560155,0.079563856,0.00598808,0.0,-0.012915112,0.3657622,0.13368912,-0.19986126,-0.013132696,0.0,-0.026546124,0.3642667,0.07370734,-0.29291478,-0.01959923,0.0,-0.026059447
116,-0.08946838,-0.09984256,-0.04440228,-0.0033313406,0.0,0.0072968276,-0.40801612,-0.12689194,-0.28338885,-0.020799818,0.0,0.02851937,-0.17502515,-0.56716985,-0.040998433,-0.0032781875,0.0,0.012850672,0.08941397,-0.09979959,0.043367743,0.0033014338,0.0,-0.005714914,0.0124308495,-0.4920145,-0.06599691,-0.0045315577,0.0,-0.00019630603,-0.057873208,-1.0278875,-0.079170555,-0.005647972,0.0,0.0047913715,-4.7961366e-06,0.12044975,-0.00076708477,-1.3547232e-05,0.0,0.0006635003,-8.2724e-07,0.36237907,-0.00066911615,-1.3651437e-05,0.0,0.00030166656,-7.7950535e-06,0.6431566,0.001024589,-1.3529741e-05,0.0,-0.00024808198,-0.17410085,0.4752242,-0.064649075,-0.0049522896,0.0,0.012623183,-0.13001159,0.74185866,-0.19893107,-0.0143615315,0.0,0.009989802,-0.00818004,0.8193827,-0.23589736,-0.016635075,0.0,0.0011106618,0.19038008,0.38564694,0.066237524,0.0050815362,0.0,-0.013290138,0.35090083,0.13367136,-0.2250673,-0.01492758,0.0,-0.02544483,0.3429551,0.07365033,-0.31790406,-0.021387829,0.0,-0.02460733
117,-0.09237265,-0.0998581,-0.038031954,-0.0028919955,0.0,0.0073927552,-0.4268692,-0.12689605,-0.25365767,-0.018800493,0.0,0.029746272,-0.17747146,-0.56726396,-0.028405592,-0.0024192608,0.0,0.013063986,0.09229413,-0.099810906,0.03698508,0.0028645042,0.0,-0.0061587784,0.007841259,-0.49209675,-0.06631662,-0.0045922133,0.0,0.0003544176,-0.06324759,-1.0280863,-0.07465005,-0.005364159,0.0,0.005294554,-1.7133658e-05,0.12045418,-0.0008414774,-1.253854e-05,0.0,0.00066860765,-1.3776284e-05,0.36241806,-0.00064572133,-1.26643135e-05,0.0,0.00035021733,-2.0097417e-05,0.64324754,0.0009860322,-1.2515405e-05,0.0,-0.00026084483,-0.17822567,0.47527674,-0.052330624,-0.004098055,0.0,0.012890372,-0.1437587,0.7419703,-0.18919115,-0.013725315,0.0,0.010919098,-0.024778016,0.8195088,-0.23464096,-0.016596805,0.0,0.0021435227,0.19455947,0.38568884,0.05260286,0.0041496265,0.0,-0.013593689,0.33431107,0.1336552,-0.24916784,-0.016649762,0.0,-0.024197297,0.31995118,0.07359826,-0.3413119,-0.023072124,0.0,-0.023064427
118,-0.09482187,-0.099872395,-0.03148272,-0.0024383962,0.0,0.0074334266,-0.44362465,-0.12689875,-0.22271676,-0.01670826,0.0,0.030835073,-0.17904413,-0.5673503,-0.01569697,-0.0015482564,0.0,0.013198916,0.094723344,-0.09982278,0.030452907,0.0024132587,0.0,-0.0065752026,0.0032134878,-0.49217218,-0.06629398,-0.004630398,0.0,0.00089225546,-0.068311095,-1.0282707,-0.069740415,-0.005053951,0.0,0.0057431795,-2.7728242e-05,0.12045816,-0.000892723,-1.1559873e-05,0.0,0.0006332509,-2.488674e-05,0.36245394,-0.00061442144,-1.1690443e-05,0.0,0.00038284622,-3.060557e-05,0.64333165,0.00093299523,-1.1521754e-05,0.0,-0.00025492348,-0.18147352,0.47532502,-0.039746556,-0.0032234828,0.0,0.0130693205,-0.15680166,0.7420737,-0.17859972,-0.013021482,0.0,0.01176412,-0.04125787,0.8196253,-0.23228538,-0.016476987,0.0,0.0031360034,0.19778545,0.38572752,0.03873014,0.0031969487,0.0,-0.013828067,0.3160742,0.13364044,-0.27204853,-0.018290792,0.0,-0.02281601,0.29536802,0.073550634,-0.36302206,-0.024643738,0.0,-0.021438397
119,-0.09680423,-0.09988559,-0.024786472,-0.0019727922,0.0,0.007423515,-0.45820084,-0.12690032,-0.19072855,-0.014533506,0.0,0.031785645,-0.17973575,-0.5674303,-0.0029399444,-0.00066949136,0.0,0.013253648,0.09668949,-0.09983503,0.02379933,0.0019499362,0.0,-0.0069557074,-0.0014298024,-0.49224165,-0.065946564,-0.0046459236,0.0,0.0014048703,-0.073038936,-1.0284427,-0.06447621,-0.0047188853,0.0,0.0061322115,-3.6732297e-05,0.120461695,-0.000919844,-1.0612254e-05,0.0,0.00055799633,-3.4290453e-05,0.36248705,-0.0005761348,-1.0735622e-05,0.0,0.00039689802,-3.9457354e-05,0.6434096,0.00086859986,-1.05534045e-05,0.0,-0.00023101456,-0.18382858,0.47536954,-0.02695683,-0.0023329323,0.0,0.013163637,-0.16907619,0.7421696,-0.16720845,-0.012253508,0.0,0.012527414,-0.057538383,0.8197334,-0.22884232,-0.01627622,0.0,0.0040922947,0.20004177,0.38576323,0.024689432,0.0022282107,0.0,-0.013995563,0.29628018,0.13362686,-0.29360065,-0.01984248,0.0,-0.021314804,0.26932675,0.07350674,-0.38292703,-0.026094852,0.0,-0.019735783
120,-0.09831004,-0.09989766,-0.01797506,-0.0014974733,0.0,0.007368243,-0.4705273,-0.12690088,-0.15785958,-0.012287009,0.0,0.032597054,-0.17954281,-0.56750405,0.009798868,0.00021272128,0.0,0.013227273,0.098182626,-0.0998475,0.017051723,0.0014768157,0.0,-0.007292403,-0.0060658543,-0.49230555,-0.06529421,-0.0046387105,0.0,0.001880575,-0.07740784,-1.0286032,-0.058894876,-0.0043606027,0.0,0.006458394,-4.4227454e-05,0.12046499,-0.0009226501,-9.6900585e-06,0.0,0.0004451573,-4.2089432e-05,0.36251757,-0.00053196214,-9.804219e-06,0.0,0.00039063673,-4.675867e-05,0.6434818,0.0007961355,-9.613781e-06,0.0,-0.00019084476,-0.18527928,0.4754107,-0.014022689,-0.0014307759,0.0,0.013178565,-0.18052173,0.7422583,-0.15506926,-0.011425164,0.0,0.013213061,-0.073539324,0.81983364,-0.2243262,-0.015995478,0.0,0.0050179753,0.20131713,0.38579628,0.010550212,0.0012481944,0.0,-0.01409812,0.27502614,0.13361435,-0.3137214,-0.021297196,0.0,-0.019708538,0.24195556,0.07346607,-0.40092933,-0.02741829,0.0,-0.017961869
121,-0.099331915,-0.09990863,-0.011080105,-0.0010147812,0.0,0.007273172,-0.4805449,-0.12690048,-0.12427878,-0.009979879,0.0,0.033267558,-0.17846638,-0.5675722,0.022454102,0.0010939937,0.0,0.013119847,0.09919519,-0.09985987,0.010237012,0.0009962295,0.0,-0.0075780395,-0.010671939,-0.4923644,-0.064357825,-0.0046087885,0.0,0.0023090541,-0.081396334,-1.0287523,-0.053035934,-0.0039808657,0.0,0.006720215,-5.029987e-05,0.120468035,-0.0009018639,-8.796635e-06,0.0,0.0002987571,-4.8379297e-05,0.36254564,-0.00048326515,-8.900683e-06,0.0,0.0003634654,-5.2607727e-05,0.64354897,0.0007188283,-8.70647e-06,0.0,-0.00013701804,-0.18581854,0.4754487,-0.0010061748,-0.0005214603,0.0,0.013120603,-0.19108188,0.7423408,-0.14223395,-0.010540558,0.0,0.013825886,-0.089181855,0.8199269,-0.21875438,-0.015636137,0.0,0.005919272,0.20160492,0.3858268,-0.003619004,0.00026172606,0.0,-0.014137294,0.25241685,0.13360268,-0.33231422,-0.022647716,0.0,-0.018012501,0.21338925,0.07342823,-0.41694155,-0.028607521,0.0,-0.016120713
122,-0.0998649,-0.09991853,-0.0041330233,-0.00052709057,0.0,0.007144035,-0.48820552,-0.12689921,-0.090155765,-0.0076234364,0.0,0.033794872,-0.17651175,-0.56763476,0.03496236,0.0019700103,0.0,0.012932543,0.09972179,-0.0998717,0.0033816919,0.00051053666,0.0,-0.0078061167,-0.015225481,-0.49241832,-0.063158266,-0.0045563052,0.0,0.0026818383,-0.08498479,-1.0288913,-0.046939846,-0.0035815511,0.0,0.006918043,-5.503838e-05,0.12047083,-0.000858983,-7.937203e-06,0.0,0.00012435392,-5.325854e-05,0.36257148,-0.00043161027,-8.031169e-06,0.0,0.00031589065,-5.7102847e-05,0.64361084,0.0006396398,-7.836645e-06,0.0,-7.291697e-05,-0.18544365,0.47548348,0.012030229,0.00039052102,0.0,0.012997009,-0.20070456,0.742417,-0.12875451,-0.009604005,0.0,0.014371201,-0.1043889,0.82001364,-0.21214733,-0.015199973,0.0,0.006802501,0.20090352,0.38585508,-0.017750975,-0.00072632456,0.0,-0.014114127,0.22856286,0.13359173,-0.3492894,-0.023887392,0.0,-0.01624194,0.18376833,0.07339303,-0.4308871,-0.029656623,0.0,-0.014215298
123,-0.099906504,-0.09992761,0.0028350465,-3.6806894e-05,0.0,0.006986358,-0.4934717,-0.12689729,-0.055660192,-0.0052292645,0.0,0.034176156,-0.17368864,-0.56769264,0.04726245,0.0028364582,0.0,0.012667529,0.09975836,-0.09988202,-0.0034878552,2.2098955e-05,0.0,-0.007971086,-0.019704193,-0.4924658,-0.061715566,-0.0044815103,0.0,0.0029926952,-0.088155605,-1.0290207,-0.040647592,-0.0031646278,0.0,0.0070539583,-5.8516296e-05,0.12047336,-0.00079625146,-7.1170957e-06,0.0,-7.115677e-05,-5.6876113e-05,0.36259443,-0.0003787037,-7.20982e-06,0.0,0.00024969317,-6.0326744e-05,0.6436683,0.0005612299,-7.009516e-06,0.0,-2.4922192e-06,-0.18415666,0.47551566,0.025023934,0.0013006753,0.0,0.012815457,-0.20934235,0.74248767,-0.11468302,-0.008620167,0.0,0.014854059,-0.119085595,0.8200945,-0.20452824,-0.014689118,0.0,0.0076734815,0.19921613,0.38588113,-0.031779837,-0.0017111027,0.0,-0.014029214,0.20358153,0.13358137,-0.36456355,-0.025010029,0.0,-0.014411563,0.15323865,0.07336026,-0.44269985,-0.030560436,0.0,-0.012247682
124,-0.0994567,-0.09993595,0.009793125,0.00045366076,0.0,0.0068054725,-0.49631825,-0.1268949,-0.020960178,-0.0028091224,0.0,0.034408458,-0.17001122,-0.5677467,0.059295893,0.0036890432,0.0,0.012328215,0.09930571,-0.09989183,-0.010345217,-0.0004666384,0.0,-0.008068329,-0.024086192,-0.49250507,-0.060047448,-0.004384763,0.0,0.003238054,-0.09089331,-1.0291419,-0.0341993,-0.002732143,0.0,0.007131789,-6.0895603e-05,0.120475695,-0.00071658846,-6.339627e-06,0.0,-0.00027977675,-5.9536746e-05,0.3626136,-0.0003263168,-6.4493115e-06,0.0,0.00016761757,-6.2448424e-05,0.6437216,0.00048582628,-6.2281392e-06,0.0,7.005781e-05,-0.18196395,0.4755452,0.03791225,0.0022045274,0.0,0.01258336,-0.2169528,0.7425531,-0.10007294,-0.0075938553,0.0,0.015279036,-0.1331996,0.8201697,-0.19592485,-0.014106082,0.0,0.008536832,0.19655086,0.3859052,-0.045641158,-0.002687752,0.0,-0.013882809,0.17759615,0.13357152,-0.37806123,-0.026010111,0.0,-0.012535154,0.12195024,0.073329814,-0.45232522,-0.031314462,0.0,-0.010219473
125,-0.098517746,-0.09994352,0.016710479,0.00094188674,0.0,0.006606209,-0.49673066,-0.12689202,0.013779469,-0.0003748504,0.0,0.03448887,-0.16549744,-0.5677964,0.07100735,0.0045235697,0.0,0.011919081,0.0983659,-0.09990101,-0.017163806,-0.0009532549,0.0,-0.008094359,-0.028350007,-0.49253854,-0.058168843,-0.004266546,0.0,0.003417028,-0.09318446,-1.0292543,-0.027633537,-0.0022862272,0.0,0.0071567725,-6.229684e-05,0.12047777,-0.0006235121,-5.610213e-06,0.0,-0.00049284473,-6.139401e-05,0.36263022,-0.00027617253,-5.7479115e-06,0.0,7.340871e-05,-6.3592815e-05,0.6437709,0.00041522086,-5.49753e-06,0.0,0.0001405254,-0.17887641,0.47557232,0.050633013,0.0030976003,0.0,0.0123076625,-0.22349833,0.7426135,-0.08497869,-0.006530118,0.0,0.01564974,-0.14666149,0.82023966,-0.18636829,-0.013453742,0.0,0.009395601,0.19292063,0.38592738,-0.059272278,-0.0036514483,0.0,-0.013674961,0.15073495,0.13356213,-0.3897145,-0.026882766,0.0,-0.010625247,0.090056315,0.07330232,-0.4597195,-0.031914815,0.0,-0.008132134
126,-0.097094394,-0.099950366,0.023556318,0.0014254795,0.0,0.0063929083,-0.49470624,-0.12688865,0.048396107,0.0020615882,0.0,0.03441477,-0.16016968,-0.56784207,0.08234415,0.005335952,0.0,0.0114455335,0.096943386,-0.0999096,-0.023916494,-0.0014353584,0.0,-0.008046802,-0.032474738,-0.49256724,-0.056091543,-0.004127439,0.0,0.0035315035,-0.095017835,-1.0293585,-0.020987105,-0.0018290747,0.0,0.0071352497,-6.285356e-05,0.12047963,-0.00052091107,-4.9297064e-06,0.0,-0.00070137903,-6.248892e-05,0.36264482,-0.00022992492,-5.0975787e-06,0.0,-2.8527342e-05,-6.390525e-05,0.6438166,0.0003506206,-4.8182314e-06,0.0,0.00020500086,-0.17490941,0.47559732,0.063124225,0.0039755288,0.0,0.011994384,-0.22894694,0.74266946,-0.06945692,-0.005434213,0.0,0.015968535,-0.15940516,0.8203051,-0.17589411,-0.012735303,0.0,0.010250844,0.188343,0.38594797,-0.072611794,-0.0045974534,0.0,-0.013405673,0.12312996,0.13355307,-0.39946297,-0.027623681,0.0,-0.008692998,0.05771423,0.07327755,-0.4648496,-0.03235854,0.0,-0.00598762
127,-0.09519378,-0.09995659,0.030299786,0.0019020579,0.0,0.0061692605,-0.49025413,-0.12688482,0.08273042,0.0044882763,0.0,0.034184065,-0.15405427,-0.56788427,0.09325654,0.006122158,0.0,0.01091389,0.09504494,-0.09991759,-0.030575503,-0.0019105623,0.0,-0.0079246145,-0.036440186,-0.49259233,-0.05382403,-0.0039681173,0.0,0.0035859197,-0.096384555,-1.0294553,-0.014294367,-0.0013629326,0.0,0.00707444,-6.269521e-05,0.12048124,-0.0004130369,-4.2971124e-06,0.0,-0.00089655444,-6.292574e-05,0.36265793,-0.00018898398,-4.4926105e-06,0.0,-0.00013335701,-6.352402e-05,0.64385885,0.0002927482,-4.188847e-06,0.0,0.00026002713,-0.17008248,0.47562015,0.07532427,0.004833991,0.0,0.011648409,-0.2332718,0.74272114,-0.053566962,-0.004311529,0.0,0.0162366,-0.17136782,0.8203659,-0.1645425,-0.011954271,0.0,0.011101324,0.18284036,0.38596684,-0.085599616,-0.005521116,0.0,-0.013075067,0.094916865,0.13354428,-0.4072547,-0.02822923,0.0,-0.0067480565,0.025083698,0.07325503,-0.46769303,-0.032643463,0.0,-0.0037888847
128,-0.0928254,-0.099962234,0.036909956,0.0023692935,0.0,0.005938273,-0.48339614,-0.12688056,0.1166266,0.0068932683,0.0,0.03379532,-0.1471815,-0.5679238,0.10369752,0.0068783644,0.0,0.010331102,0.092679895,-0.09992507,-0.037112396,-0.0023765352,0.0,-0.0077280886,-0.040226944,-0.49261472,-0.051371373,-0.0037893704,0.0,0.003587108,-0.09727801,-1.0295461,-0.0075870864,-0.0008900844,0.0,0.0069819167,-6.1925195e-05,0.1204827,-0.00030430453,-3.7115708e-06,0.0,-0.0010700338,-6.277965e-05,0.3626699,-0.00015459023,-3.9292436e-06,0.0,-0.00023605023,-6.255577e-05,0.64389825,0.00024185702,-3.6080326e-06,0.0,0.00030286238,-0.16441959,0.47564134,0.087172106,0.005668746,0.0,0.011273302,-0.23645175,0.7427692,-0.037371535,-0.0031675599,0.0,0.016453639,-0.1824908,0.8204227,-0.15235883,-0.011114493,0.0,0.011943461,0.17643964,0.38598445,-0.098177,-0.006417862,0.0,-0.012683529,0.0662342,0.13353561,-0.4130466,-0.028696392,0.0,-0.004798544,-0.007674472,0.07323437,-0.46823856,-0.03276823,0.0,-0.0015403181
129,-0.09000091,-0.09996724,0.043355804,0.002824879,0.0,0.0057022553,-0.47416517,-0.12687519,0.14993197,0.009264786,0.0,0.033247884,-0.13958503,-0.5679599,0.11362244,0.007600827,0.0,0.0097045675,0.089859724,-0.09993197,-0.04349782,-0.0028309643,0.0,-0.0074590985,-0.043816455,-0.49263507,-0.048736073,-0.0035920658,0.0,0.0035436656,-0.09769379,-1.0296305,-0.00089450553,-0.00041286426,0.0,0.0068652667,-6.0630817e-05,0.12048399,-0.00019911164,-3.1722445e-06,0.0,-0.001214508,-6.211447e-05,0.3626811,-0.00012757443,-3.4050897e-06,0.0,-0.00033166725,-6.109389e-05,0.6439346,0.00019772723,-3.0744218e-06,0.0,0.00033160858,-0.15794854,0.4756607,0.098607436,0.006475711,0.0,0.010871328,-0.23847103,0.7428136,-0.020937111,-0.002007962,0.0,0.016618159,-0.19271936,0.82047576,-0.13939376,-0.0102201,0.0,0.012771411,0.16917215,0.38600063,-0.11028652,-0.0072832955,0.0,-0.012231823,0.037222765,0.13352719,-0.41680482,-0.029022884,0.0,-0.0028513325,-0.04039901,0.0732153,-0.4664854,-0.032732215,0.0,0.0007516779
130,-0.08673421,-0.09997164,0.049606133,0.0032665888,0.0,0.005462754,-0.46260646,-0.12686834,0.18249653,0.011591173,0.0,0.032541998,-0.13130234,-0.5679933,0.122988835,0.00828601,0.0,0.009041835,0.08659814,-0.09993828,-0.049701583,-0.0032716205,0.0,-0.0071210917,-0.047191173,-0.49265406,-0.045918327,-0.0033771808,0.0,0.0034657111,-0.09762994,-1.0297093,0.0057565216,6.640005e-05,0.0,0.006731663,-5.8899277e-05,0.12048511,-0.000101711135,-2.677935e-06,0.0,-0.0013239309,-6.098956e-05,0.36269158,-0.00010845065,-2.9185642e-06,0.0,-0.0004157005,-5.922197e-05,0.6439683,0.00015978143,-2.5865365e-06,0.0,0.00034525432,-0.15070122,0.47567856,0.10957067,0.007250914,0.0,0.010443475,-0.2393198,0.74285465,-0.0043345233,-0.0008384081,0.0,0.016727556,-0.20200312,0.82052517,-0.12570362,-0.009275464,0.0,0.013577139,0.16107349,0.38601556,-0.12187186,-0.008113141,0.0,-0.011721125,0.008024986,0.133519,-0.41850495,-0.02920707,0.0,-0.00091203954,-0.072928965,0.07319755,-0.4624434,-0.032535616,0.0,0.0030784719
131,-0.083041504,-0.0999755,0.05562978,0.0036922535,0.0,0.005220607,-0.44877607,-0.12685974,0.21417247,0.0138609875,0.0,0.031678837,-0.12237422,-0.56802416,0.13175583,0.008930523,0.0,0.008350395,0.082911156,-0.09994412,-0.05569266,-0.0036963301,0.0,-0.0067192074,-0.050334558,-0.49267173,-0.04291715,-0.0031457557,0.0,0.003364252,-0.09708686,-1.0297837,0.012341097,0.00054535194,0.0,0.006587513,-5.6818433e-05,0.12048609,-1.6037375e-05,-2.2272716e-06,0.0,-0.0013938881,-5.947225e-05,0.3627016,-9.7390264e-05,-2.4683695e-06,0.0,-0.00048414432,-5.70248e-05,0.64399976,0.00012711808,-2.14255e-06,0.0,0.00034370832,-0.14271338,0.47569504,0.120003134,0.007990545,0.0,0.009989534,-0.23899394,0.74289286,0.012360905,0.00033535558,0.0,0.01677835,-0.21029651,0.8205713,-0.11135031,-0.008285241,0.0,0.014350708,0.1521834,0.38602948,-0.13287777,-0.008903316,0.0,-0.011153111,-0.021215767,0.13351104,-0.41813248,-0.029248016,0.0,0.0010145912,-0.10510447,0.07318095,-0.45613244,-0.0321794,0.0,0.005428996
132,-0.078940965,-0.09997885,0.0613957,0.004099776,0.0,0.0049758316,-0.43274137,-0.1268495,0.24481423,0.016063066,0.0,0.030660458,-0.11284462,-0.5680528,0.13988431,0.0095312325,0.0,0.007637333,0.078816816,-0.09994949,-0.06143943,-0.0041029905,0.0,-0.0062602386,-0.053231232,-0.49268836,-0.0397313,-0.0028989294,0.0,0.0032505514,-0.09606722,-1.0298535,0.018835884,0.0010216278,0.0,0.00643808,-5.4475422e-05,0.12048697,5.4448843e-05,-1.8188113e-06,0.0,-0.0014217533,-5.762755e-05,0.36271128,-9.4115734e-05,-2.0534046e-06,0.0,-0.00053382386,-5.4581782e-05,0.6440287,9.860471e-05,-1.7403959e-06,0.0,0.00032778084,-0.13402426,0.47571012,0.12984782,0.008690959,0.0,0.009508416,-0.23749499,0.74292827,0.029069452,0.0015075386,0.0,0.01676657,-0.21755873,0.82061434,-0.096401505,-0.0072542876,0.0,0.015080777,0.14254548,0.3860423,-0.14325051,-0.009649934,0.0,-0.010529868,-0.050355915,0.13350339,-0.4156837,-0.029145503,0.0,0.0029244847,-0.13676745,0.07316528,-0.4475835,-0.03166533,0.0,0.0077896453
133,-0.07445283,-0.09998178,0.06687324,0.0044871746,0.0,0.004727725,-0.4145803,-0.12683783,0.27427837,0.018186586,0.0,0.029490013,-0.10276044,-0.56807953,0.14733681,0.010085169,0.0,0.0069090463,0.074335195,-0.099954456,-0.06690991,-0.0044896165,0.0,-0.0057525467,-0.055867054,-0.4927047,-0.036360074,-0.0026379125,0.0,0.0031357044,-0.09457613,-1.0299199,0.02521869,0.00149291,0.0,0.0062872358,-5.1941097e-05,0.12048774,0.000106929336,-1.4501053e-06,0.0,-0.0014068782,-5.5507586e-05,0.36272064,-9.804405e-05,-1.6719258e-06,0.0,-0.00056245644,-5.196014e-05,0.6440559,7.297844e-05,-1.3776452e-06,0.0,0.0002990514,-0.12467663,0.4757237,0.13904957,0.009348734,0.0,0.008998342,-0.23483035,0.742961,0.045707323,0.0026723964,0.0,0.016687945,-0.22375408,0.8206547,-0.08093024,-0.0061876583,0.0,0.015755009,0.13220698,0.38605416,-0.15293793,-0.010349317,0.0,-0.009853926,-0.07925232,0.1334961,-0.41116554,-0.028900009,0.0,0.0048138853,-0.16776249,0.0731504,-0.4368377,-0.030995948,0.0,0.010144532
134,-0.06959907,-0.099984184,0.0720325,0.004852527,0.0,0.004474906,-0.39438194,-0.12682517,0.30242425,0.020221088,0.0,0.028171428,-0.092171155,-0.56810385,0.15407765,0.010589612,0.0,0.0061709657,0.06948817,-0.09995889,-0.07207203,-0.004854278,0.0,-0.0052058417,-0.05822911,-0.49272114,-0.032804426,-0.0023639777,0.0,0.0030299677,-0.09262079,-1.0299815,0.031467985,0.0019568708,0.0,0.0061371718,-4.9269005e-05,0.12048848,0.00013944879,-1.1186956e-06,0.0,-0.0013506413,-5.315165e-05,0.36272997,-0.000108178705,-1.3225085e-06,0.0,-0.00056870095,-4.9213348e-05,0.6440809,4.9028546e-05,-1.0518871e-06,0.0,0.00025980547,-0.11471638,0.4757355,0.14755617,0.009960606,0.0,0.008457057,-0.23101318,0.7429916,0.062187195,0.003824199,0.0,0.016538274,-0.22885206,0.82069206,-0.0650149,-0.005090597,0.0,0.016360687,0.12121865,0.38606516,-0.16189004,-0.010998027,0.0,-0.009128083,-0.10776299,0.13348924,-0.40459704,-0.028512714,0.0,0.006679252,-0.19793735,0.073136166,-0.42394805,-0.0301745,0.0,0.012475785
135,-0.06440366,-0.09998627,0.07684456,0.005194064,0.0,0.004215318,-0.37224513,-0.12681185,0.3291143,0.022156507,0.0,0.026709557,-0.08112891,-0.5681266,0.16007319,0.011042094,0.0,0.005427327,0.06429958,-0.09996295,-0.07689436,-0.005195201,0.0,-0.004630847,-0.06030587,-0.492738,-0.029067766,-0.0020784717,0.0,0.002942387,-0.0902109,-1.0300395,0.037562437,0.0024112444,0.0,0.0059884377,-4.6501904e-05,0.120489195,0.000150932,-8.224222e-07,0.0,-0.0012563132,-5.0601262e-05,0.3627393,-0.0001232773,-1.0044055e-06,0.0,-0.00055221096,-4.6384775e-05,0.64410424,2.553314e-05,-7.6101117e-07,0.0,0.00021277368,-0.104192615,0.475746,0.15531875,0.010523583,0.0,0.007882152,-0.22606209,0.7430198,0.07841904,0.004957305,0.0,0.01631365,-0.23282765,0.8207271,-0.048738327,-0.0039684903,0.0,0.016885236,0.10963444,0.3860754,-0.17005923,-0.011592865,0.0,-0.008355347,-0.13574782,0.13348281,-0.396009,-0.027985504,0.0,0.0085168965,-0.22714393,0.07312249,-0.40897748,-0.029205013,0.0,0.014764141
136,-0.05889207,-0.09998793,0.08128211,0.005510095,0.0,0.0039464245,-0.34827888,-0.1267982,0.35421586,0.023983376,0.0,0.025109977,-0.06968791,-0.56814724,0.16529252,0.011440382,0.0,0.0046809316,0.05879485,-0.09996655,-0.08134633,-0.005510693,0.0,-0.004038943,-0.06208719,-0.49275562,-0.0251566,-0.0017827911,0.0,0.0028802035,-0.08735822,-1.0300934,0.043480746,0.0028537915,0.0,0.0058397185,-4.3687192e-05,0.12048993,0.00014134217,-5.600523e-07,0.0,-0.0011289194,-4.7910675e-05,0.3627486,-0.0001418218,-7.1791806e-07,0.0,-0.00051354896,-4.3522155e-05,0.6441258,1.5236437e-06,-5.0376275e-07,0.0,0.00016106851,-0.09315708,0.47575557,0.16229309,0.011034922,0.0,0.007271342,-0.22000124,0.74304503,0.09431143,0.00606614,0.0,0.016010772,-0.23566122,0.8207597,-0.032187205,-0.0028268525,0.0,0.01731686,0.097511165,0.3860849,-0.17740132,-0.0121308975,0.0,-0.007538829,-0.16306917,0.13347697,-0.38544446,-0.027320934,0.0,0.010322817,-0.2552389,0.073109426,-0.39200106,-0.02809226,0.0,0.01698954
137,-0.05309143,-0.09998932,0.08531958,0.005799077,0.0,0.0036652917,-0.32260057,-0.12678443,0.37760156,0.025692679,0.0,0.023378938,-0.057904407,-0.5681666,0.1697076,0.011782534,0.0,0.0039331727,0.05300101,-0.09996983,-0.08539908,-0.005799203,0.0,-0.003441546,-0.06356433,-0.49277386,-0.02108113,-0.001478381,0.0,0.0028487388,-0.08407681,-1.0301441,0.049201246,0.0032823426,0.0,0.0056880675,-4.0853378e-05,0.12049066,0.00011171773,-3.29101e-07,0.0,-0.00097496435,-4.5119352e-05,0.36275777,-0.00016213581,-4.618156e-07,0.0,-0.00045417715,-4.065384e-05,0.64414597,-2.3771077e-05,-2.7754822e-07,0.0,0.00010784902,-0.08166403,0.4757643,0.16844013,0.0114921,0.0,0.0066226125,-0.21286055,0.74306804,0.10977274,0.0071452456,0.0,0.015627116,-0.23733883,0.82079005,-0.015450942,-0.0016712609,0.0,0.017645087,0.08490838,0.3860938,-0.18387584,-0.012609486,0.0,-0.0066816993,-0.18959278,0.13347158,-0.37295854,-0.026522258,0.0,0.012092639,-0.28208417,0.073096834,-0.3731039,-0.026841654,0.0,0.019131891
138,-0.04703018,-0.09999043,0.08893378,0.0060595903,0.0,0.0033688764,-0.2953364,-0.12677075,0.39915207,0.027276004,0.0,0.021523293,-0.045836225,-0.5681842,0.17329402,0.012066863,0.0,0.003183931,0.046946492,-0.099972725,-0.089025885,-0.0060593076,0.0,-0.002849577,-0.06473001,-0.4927926,-0.016855622,-0.0011667277,0.0,0.0028509386,-0.08038274,-1.0301912,0.054701954,0.0036947944,0.0,0.005529044,-3.8020713e-05,0.120491415,6.414717e-05,-1.2682312e-07,0.0,-0.00080210343,-4.225554e-05,0.36276683,-0.00018249452,-2.3430596e-07,0.0,-0.00037618447,-3.7799084e-05,0.6441646,-5.0768256e-05,-7.9599204e-08,0.0,5.622208e-05,-0.069769934,0.4757724,0.17372705,0.011892889,0.0,0.0059344806,-0.20467514,0.7430892,0.12471256,0.00818933,0.0,0.01516103,-0.23785225,0.82081836,0.0013792329,-0.000507427,0.0,0.017861212,0.07188794,0.38610193,-0.18944687,-0.013026266,0.0,-0.0057871267,-0.21518837,0.13346668,-0.35861787,-0.025593456,0.0,0.013821481,-0.30754814,0.073084645,-0.35238177,-0.025459357,0.0,0.021171872
139,-0.040738128,-0.09999137,0.09210381,0.006290364,0.0,0.0030541536,-0.26662043,-0.12675753,0.41875577,0.02872559,0.0,0.019550398,-0.03354267,-0.56820047,0.17603153,0.012291976,0.0,0.0024317913,0.04066103,-0.09997536,-0.09220268,-0.00628973,0.0,-0.0022729076,-0.06557856,-0.49281174,-0.01249814,-0.00084936735,0.0,0.0028873887,-0.076294154,-1.0302353,0.059960525,0.004089127,0.0,0.00535696,-3.5213852e-05,0.12049214,1.6642734e-06,4.8651373e-08,0.0,-0.00061869994,-3.935428e-05,0.36277565,-0.00020120852,-3.438322e-08,0.0,-0.0002822252,-3.498096e-05,0.64418185,-7.9624355e-05,9.1975835e-08,0.0,9.065494e-06,-0.05753318,0.47577992,0.17812748,0.012235321,0.0,0.005205989,-0.19548535,0.7431092,0.13904321,0.009193267,0.0,0.014611922,-0.23719886,0.82084477,0.018211655,0.00065895385,0.0,0.017958649,0.058513798,0.38610956,-0.19408344,-0.013379195,0.0,-0.0048582964,-0.2397302,0.13346215,-0.34250042,-0.024539018,0.0,0.015503874,-0.33150554,0.07307281,-0.32993984,-0.023952128,0.0,0.023091499
140,-0.03424616,-0.099992156,0.09481159,0.006490262,0.0,0.0027185064,-0.23659368,-0.12674496,0.43631178,0.030034257,0.0,0.017468056,-0.02108413,-0.5682159,0.17790432,0.0124567775,0.0,0.0016743317,0.03417549,-0.0999778,-0.094908595,-0.006489335,0.0,-0.0017198604,-0.066105746,-0.49283084,-0.008030493,-0.00052784255,0.0,0.0029563513,-0.071831144,-1.0302765,0.06495442,0.0044634007,0.0,0.0051653236,-3.245608e-05,0.12049284,-7.1920455e-05,1.9919923e-07,0.0,-0.0004333891,-3.6450598e-05,0.36278424,-0.00021676533,1.3916576e-07,0.0,-0.00017538667,-3.222076e-05,0.644198,-0.00011023879,2.390642e-07,0.0,-3.120862e-05,-0.045013838,0.47578692,0.181622,0.012517721,0.0,0.004436966,-0.18533629,0.7431283,0.15268104,0.010152154,0.0,0.013980225,-0.23538187,0.82086927,0.034955204,0.0018221699,0.0,0.017933246,0.044851582,0.38611656,-0.19776005,-0.013666526,0.0,-0.003898451,-0.2630978,0.133458,-0.32469377,-0.023364196,0.0,0.01713381,-0.3538387,0.07306131,-0.3058922,-0.022327317,0.0,0.024874862
141,-0.02758614,-0.09999285,0.097041756,0.0066583077,0.0,0.0023597851,-0.2054038,-0.12673321,0.45173004,0.031195601,0.0,0.015284453,-0.008521733,-0.56823,0.1789014,0.0125604505,0.0,0.00090838224,0.027521674,-0.09997995,-0.097126305,-0.0066571333,0.0,-0.001196688,-0.066308975,-0.4928499,-0.0034778393,-0.00020373096,0.0,0.0030537844,-0.067015566,-1.0303144,0.069661014,0.0048157857,0.0,0.0049472135,-2.9768367e-05,0.12049354,-0.00015225494,3.267097e-07,0.0,-0.00025469437,-3.3576063e-05,0.36279252,-0.00022801012,2.8777083e-07,0.0,-5.8906153e-05,-2.953732e-05,0.6442128,-0.00014227256,3.635065e-07,0.0,-6.276928e-05,-0.032273374,0.47579345,0.18419817,0.012738702,0.0,0.0036280006,-0.17427775,0.7431465,0.16554758,0.011061276,0.0,0.013267409,-0.23241012,0.820892,0.051520377,0.0029764946,0.0,0.0177834,0.030968377,0.38612303,-0.20045686,-0.013886855,0.0,-0.0029109456,-0.28517625,0.13345416,-0.30529472,-0.02207467,0.0,0.018704714,-0.37443793,0.073050134,-0.28036055,-0.02059293,0.0,0.026508495
142,-0.020790765,-0.09999343,0.09878178,0.0067936783,0.0,0.0019766781,-0.17320392,-0.12672248,0.46493214,0.032203905,0.0,0.013008408,0.0040828264,-0.56824285,0.17901672,0.012602488,0.0,0.00013053417,0.020732263,-0.09998188,-0.09884213,-0.0067923013,0.0,-0.00070736744,-0.066187255,-0.49286863,0.0011320552,0.000121375175,0.0,0.003173668,-0.061871093,-1.0303499,0.07405794,0.0051445393,0.0,0.004695773,-2.7168737e-05,0.12049414,-0.00023472542,4.330995e-07,0.0,-9.04873e-05,-3.075892e-05,0.36280045,-0.0002341345,4.1301251e-07,0.0,6.3774176e-05,-2.6946878e-05,0.6442265,-0.00017520413,4.6715076e-07,0.0,-8.435361e-05,-0.019374318,0.47579965,0.18585013,0.012897184,0.0,0.002780363,-0.16236398,0.74316406,0.17757037,0.011916177,0.0,0.012476027,-0.22829823,0.82091314,0.06782039,0.004116262,0.0,0.017509814,0.016932324,0.38612902,-0.20215972,-0.014039084,0.0,-0.0018994473,-0.3058572,0.13345064,-0.28440708,-0.020676825,0.0,0.020209525,-0.39320195,0.07303927,-0.25347254,-0.018757477,0.0,0.027981568
143,-0.013893393,-0.099993944,0.10002199,0.00689571,0.0,0.0015686508,-0.1401524,-0.12671278,0.47585204,0.033054218,0.0,0.010649186,0.016667668,-0.5682547,0.17824933,0.012582686,0.0,-0.0006623715,0.013840584,-0.09998364,-0.10004641,-0.0068941726,0.0,-0.00025351904,-0.065741144,-0.4928867,0.0057694647,0.0004458907,0.0,0.0033083186,-0.056422964,-1.0303823,0.07812323,0.0054480596,0.0,0.0044047795,-2.4672423e-05,0.12049473,-0.0003147442,5.20249e-07,0.0,5.2288175e-05,-2.8027938e-05,0.36280802,-0.00023481622,5.166682e-07,0.0,0.00018915348,-2.4462464e-05,0.64423907,-0.0002084747,5.5185427e-07,0.0,-9.5361844e-05,-0.0063799703,0.47580546,0.18657823,0.012992391,0.0,0.0018961877,-0.14965339,0.7431809,0.18868406,0.012712653,0.0,0.011609614,-0.22306636,0.8209327,0.08377168,0.0052358797,0.0,0.017115727,0.0028123239,0.3861345,-0.20286019,-0.014122474,0.0,-0.00086786225,-0.32503903,0.13344736,-0.26214126,-0.019177485,0.0,0.021640854,-0.41003865,0.07302876,-0.2253615,-0.016829925,0.0,0.029286064
144,-0.0069278753,-0.09999444,0.100755334,0.0069639087,0.0,0.0011362471,-0.10641151,-0.12670407,0.48443565,0.03374235,0.0,0.008216837,0.029171016,-0.5682657,0.17660297,0.012501145,0.0,-0.0014729127,0.0068804612,-0.0999852,-0.100733325,-0.006962243,0.0,0.00016570464,-0.064972766,-0.49290368,0.010403471,0.0007682225,0.0,0.0034488123,-0.050697934,-1.0304124,0.08183571,0.0057248566,0.0,0.0040689483,-2.2294944e-05,0.12049529,-0.0003880486,5.900986e-07,0.0,0.00016799197,-2.5410814e-05,0.36281508,-0.00023022853,6.0080015e-07,0.0,0.00031380076,-2.2097443e-05,0.64425087,-0.00024142116,6.1952534e-07,0.0,-9.586103e-05,0.006645897,0.47581097,0.18638828,0.013023857,0.0,0.0009782575,-0.13620834,0.7431969,0.19883028,0.013446789,0.0,0.010672592,-0.21674001,0.8209503,0.099294536,0.006329842,0.0,0.016606264,-0.011322314,0.38613957,-0.20255534,-0.014136602,0.0,0.00017933361,-0.34262764,0.13344437,-0.23861222,-0.017584039,0.0,0.0229909,-0.4248653,0.07301873,-0.19616444,-0.014819715,0.0,0.030416656
145,7.161698e-05,-0.09999483,0.1009776,0.0069979345,0.0,0.00068099797,-0.07214714,-0.12669632,0.49064088,0.034264952,0.0,0.0057221856,0.041531518,-0.56827605,0.1740861,0.01235827,0.0,-0.002302494,-0.00011393442,-0.09998664,-0.10090089,-0.0069961795,0.0,0.0005532764,-0.06388588,-0.49291953,0.015002543,0.0010867843,0.0,0.0035854448,-0.04472412,-1.0304404,0.08517507,0.0059735663,0.0,0.003684409,-2.0044226e-05,0.120495774,-0.00045099296,6.444657e-07,0.0,0.00025248155,-2.2922293e-05,0.36282164,-0.0002210401,6.6737243e-07,0.0,0.0004343046,-1.9858633e-05,0.64426184,-0.00027341396,6.7194856e-07,0.0,-8.654408e-05,0.019639373,0.47581634,0.18529086,0.012991427,0.0,3.0137599e-05,-0.122094825,0.74321234,0.20795818,0.014114992,0.0,0.009670176,-0.20935026,0.8209661,0.114313416,0.007392794,0.0,0.015988342,-0.025402209,0.38614425,-0.20124736,-0.014081401,0.0,0.0012371652,-0.35853663,0.13344163,-0.21393882,-0.015904294,0.0,0.024251627,-0.43760908,0.073009215,-0.16602163,-0.012736741,0.0,0.031370435
146,0.0070707346,-0.09999521,0.10068716,0.0069976253,0.0,0.00020534359,-0.037527468,-0.12668948,0.49443737,0.03461947,0.0,0.0031771595,0.053688485,-0.56828547,0.17071134,0.0121547505,0.0,-0.0031511597,-0.007108272,-0.099987924,-0.10055071,-0.006995809,0.0,0.0009139497,-0.062485825,-0.49293414,0.019535277,0.0014000268,0.0,0.003708087,-0.038530815,-1.0304661,0.088122055,0.0061929724,0.0,0.003249107,-1.793379e-05,0.12049625,-0.0005006846,6.854185e-07,0.0,0.00030323863,-2.0570613e-05,0.3628278,-0.00020827726,7.1826685e-07,0.0,0.00054737367,-1.774911e-05,0.6442719,-0.00030377507,7.107866e-07,0.0,-6.8463385e-05,0.03253671,0.47582144,0.1833005,0.012895264,0.0,-0.0009439662,-0.10738197,0.7432268,0.2160242,0.0147139765,0.0,0.008608341,-0.20093338,0.8209804,0.12875676,0.0084195025,0.0,0.015270268,-0.03935825,0.3861486,-0.1989435,-0.013957138,0.0,0.002300065,-0.37268773,0.13343908,-0.1882429,-0.014146445,0.0,0.025415035,-0.44820732,0.07300015,-0.13507569,-0.01059122,0.0,0.032146644
147,0.01403514,-0.09999556,0.09988491,0.006962984,0.0,-0.0002873242,-0.002722491,-0.12668332,0.4958056,0.034804128,0.0,0.0005947789,0.06558226,-0.56829417,0.16649546,0.011891594,0.0,-0.0040172376,-0.014068212,-0.09998904,-0.099687815,-0.00696113,0.0,0.001253942,-0.06077941,-0.4929474,0.023971004,0.0017064041,0.0,0.0038070222,-0.03214842,-1.03049,0.090658784,0.006382001,0.0,0.002762951,-1.5958443e-05,0.12049664,-0.00053514494,7.144623e-07,0.0,0.00031946972,-1.836004e-05,0.3628335,-0.00019330531,7.5529977e-07,0.0,0.00064980425,-1.5768126e-05,0.6442813,-0.00033181533,7.375295e-07,0.0,-4.3161213e-05,0.04527464,0.47582635,0.18043478,0.012735839,0.0,-0.0019391477,-0.09214202,0.7432407,0.22299181,0.0152408015,0.0,0.0074936002,-0.19153076,0.8209934,0.14255723,0.009404943,0.0,0.014461318,-0.053121928,0.38615257,-0.19565538,-0.013764415,0.0,0.0033618622,-0.3850116,0.13343675,-0.1616483,-0.012319167,0.0,0.02647291,-0.45660797,0.07299151,-0.103471,-0.008393671,0.0,0.032746334
148,0.020930674,-0.099995874,0.098574445,0.0068941815,0.0,-0.0007928293,0.03209692,-0.12667784,0.4947367,0.03481804,0.0,-0.0020106817,0.077154525,-0.5683022,0.16145861,0.011570102,0.0,-0.0048972256,-0.020959595,-0.099990085,-0.098320335,-0.0068923137,0.0,0.0015802328,-0.058775034,-0.49295953,0.028280063,0.0020044164,0.0,0.003873025,-0.025608264,-1.0305122,0.09276867,0.006539724,0.0,0.002227991,-1.4113255e-05,0.12049699,-0.00055334065,7.3314345e-07,0.0,0.00030197948,-1.629259e-05,0.36283872,-0.00017763302,7.805264e-07,0.0,0.00073872786,-1.3919821e-05,0.64429003,-0.00035671517,7.5402386e-07,0.0,-1.237914e-05,0.057790667,0.47583115,0.17671387,0.0125139365,0.0,-0.0029498935,-0.07644968,0.7432532,0.22883101,0.015692879,0.0,0.0063329637,-0.18118851,0.8210054,0.15565109,0.010344287,0.0,0.01357142,-0.06662569,0.38615623,-0.19139913,-0.013504185,0.0,0.0044157654,-0.3954477,0.13343458,-0.13428101,-0.010431431,0.0,0.027417235,-0.46276978,0.07298337,-0.07135367,-0.0061548813,0.0,0.03317194
149,0.027723502,-0.09999614,0.09676203,0.0067915586,0.0,-0.0013063261,0.06675984,-0.1266729,0.49123242,0.03466116,0.0,-0.004623508,0.088348456,-0.5683096,0.15562443,0.011191843,0.0,-0.0057858024,-0.027748583,-0.09999097,-0.096459284,-0.006789694,0.0,0.0019001458,-0.056482475,-0.49297044,0.03243419,0.0022926063,0.0,0.003898168,-0.018942425,-1.0305324,0.094436646,0.0066653662,0.0,0.001648441,-1.2397123e-05,0.12049732,-0.0005551735,7.4324305e-07,0.0,0.00025314838,-1.4367537e-05,0.3628436,-0.00016280636,7.959827e-07,0.0,0.00081147626,-1.2202125e-05,0.64429796,-0.00037750602,7.62024e-07,0.0,2.2031367e-05,0.07002339,0.4758358,0.17215998,0.012230646,0.0,-0.0039699897,-0.06038195,0.74326384,0.23351838,0.016067963,0.0,0.0051338263,-0.16995735,0.8210164,0.16797835,0.011232912,0.0,0.0126108285,-0.079803266,0.3861597,-0.18619502,-0.013177707,0.0,0.0054544993,-0.40394467,0.13343264,-0.10626862,-0.008492443,0.0,0.028240178,-0.4666624,0.07297586,-0.038871385,-0.0038858126,0.0,0.03342693
150,0.03438032,-0.099996395,0.09445651,0.006655619,0.0,-0.0018224539,0.10109616,-0.12666844,0.48530415,0.034334242,0.0,-0.0072268182,0.099109106,-0.5683162,0.14901972,0.010758667,0.0,-0.0066758133,-0.034401845,-0.09999175,-0.09411806,-0.0066537717,0.0,0.0022208374,-0.05391298,-0.49298024,0.03640686,0.002569554,0.0,0.0038759578,-0.01218361,-1.0305511,0.09564935,0.006758314,0.0,0.0010306425,-1.0803385e-05,0.12049762,-0.0005413969,7.4522706e-07,0.0,0.0001767017,-1.2578281e-05,0.36284795,-0.00015022047,8.021402e-07,0.0,0.00086591206,-1.0607935e-05,0.6443054,-0.00039297715,7.6199626e-07,0.0,5.817227e-05,0.08191279,0.47584024,0.16679679,0.011887349,0.0,-0.00499266,-0.04401772,0.74327344,0.23703575,0.016364241,0.0,0.003903836,-0.15789242,0.8210265,0.17948183,0.012066449,0.0,0.011589766,-0.09258994,0.38616288,-0.18006729,-0.012786592,0.0,0.0064703785,-0.41046083,0.13343081,-0.07774055,-0.0065117767,0.0,0.028934129,-0.46826676,0.07296865,-0.006173687,-0.0015975868,0.0,0.03351548
151,0.040868472,-0.09999668,0.09166968,0.0064870277,0.0,-0.0023354068,0.13493738,-0.12666437,0.4769737,0.033838894,0.0,-0.009802344,0.109383754,-0.5683225,0.14167412,0.010272715,0.0,-0.0075584836,-0.040886726,-0.09999247,-0.09131242,-0.0064852126,0.0,0.0025487263,-0.051079135,-0.49298903,0.04017351,0.002833903,0.0,0.0038018357,-0.005364979,-1.0305686,0.096395195,0.0068181115,0.0,0.0003828518,-9.328913e-06,0.12049788,-0.0005134996,7.4015054e-07,0.0,7.750094e-05,-1.0921181e-05,0.3628521,-0.00014105625,8.00208e-07,0.0,0.0009004697,-9.133967e-06,0.6443124,-0.00040174276,7.5500225e-07,0.0,9.425543e-05,0.09340058,0.47584456,0.16064963,0.011485744,0.0,-0.0060104504,-0.027437318,0.74328244,0.23937066,0.01658026,0.0,0.0026507825,-0.14505294,0.8210362,0.19010732,0.012840834,0.0,0.010518244,-0.104922995,0.3861657,-0.17304443,-0.0123327635,0.0,0.0074553713,-0.4149642,0.13342907,-0.048828267,-0.0044990885,0.0,0.02949192,-0.46757492,0.072961695,0.02658799,0.0006985308,0.0,0.03344215
152,0.04715613,-0.09999692,0.088416085,0.0062866146,0.0,-0.002839203,0.16811746,-0.12666067,0.46627343,0.03317755,0.0,-0.012330937,0.119122006,-0.5683285,0.13362053,0.009736367,0.0,-0.008423692,-0.04717141,-0.09999315,-0.08805998,-0.006284848,0.0,0.0028891861,-0.047994856,-0.4929971,0.043711364,0.0030843578,0.0,0.0036733262,0.0014800193,-1.030585,0.09666455,0.0068444666,0.0,-0.0002850201,-7.970148e-06,0.120498136,-0.00047351792,7.2899047e-07,0.0,-3.8739294e-05,-9.39199e-06,0.3628558,-0.0001361426,7.912904e-07,0.0,0.0009141676,-7.776531e-06,0.64431894,-0.00040215254,7.4201955e-07,0.0,0.00012863986,0.10443035,0.4758485,0.1537453,0.011027783,0.0,-0.007015284,-0.010722072,0.74329084,0.24051586,0.016714958,0.0,0.0013825744,-0.13150187,0.8210452,0.19980368,0.013552247,0.0,0.009405948,-0.1167419,0.38616842,-0.16515893,-0.01181843,0.0,0.008401327,-0.41743264,0.13342743,-0.019665392,-0.0024643051,0.0,0.029906917,-0.46459022,0.07295497,0.059260026,0.002991306,0.0,0.03321177
153,0.053212464,-0.099997155,0.08471325,0.006055365,0.0,-0.0033277506,0.20047353,-0.12665728,0.45324695,0.032353435,0.0,-0.014792698,0.128276,-0.56833386,0.124895014,0.009152251,0.0,-0.009260241,-0.053225018,-0.099993736,-0.084380284,-0.0060536535,0.0,0.0032460876,-0.044675242,-0.49300435,0.047,0.0033196919,0.0,0.0034900857,0.008317807,-1.0305998,0.09645009,0.006837247,0.0,-0.000961788,-6.7230458e-06,0.120498344,-0.000423952,7.1265214e-07,0.0,-0.00016573071,-7.985968e-06,0.3628592,-0.00013591163,7.763978e-07,0.0,0.0009068996,-6.5315553e-06,0.6443247,-0.00039242953,7.239554e-07,0.0,0.00015985034,0.11494802,0.4758523,0.14611249,0.010515732,0.0,-0.007998511,0.0060460153,0.7432986,0.24046928,0.016767677,0.0,0.00010712445,-0.117305644,0.82105374,0.20852247,0.014197215,0.0,0.008261973,-0.12798862,0.38617092,-0.15644792,-0.011246129,0.0,0.009300087,-0.4178539,0.13342588,0.009611782,-0.00041741264,0.0,0.030173011,-0.45932725,0.07294841,0.09168639,0.005269444,0.0,0.032829028
154,0.05900778,-0.09999741,0.080581635,0.00579441,0.0,-0.0037950408,0.23184693,-0.12665416,0.43794963,0.031370636,0.0,-0.017167356,0.13680093,-0.56833893,0.1155372,0.008523224,0.0,-0.010056298,-0.05901785,-0.09999428,-0.08029449,-0.005792761,0.0,0.0036216807,-0.04113658,-0.49301103,0.05002141,0.0035387469,0.0,0.003254084,0.015114841,-1.0306141,0.09574704,0.0067964927,0.0,-0.0016353205,-5.583477e-06,0.12049853,-0.00036757346,6.91983e-07,0.0,-0.00029687583,-6.698461e-06,0.36286235,-0.00014047697,7.564815e-07,0.0,0.0008793911,-5.3946865e-06,0.6443303,-0.00037075207,7.0164964e-07,0.0,0.00018665381,0.12490201,0.47585598,0.13778198,0.009952087,0.0,-0.008950911,0.022784684,0.74330586,0.23923366,0.016738154,0.0,-0.0011676587,-0.10253393,0.8210618,0.2162185,0.014772565,0.0,0.0070948973,-0.13860798,0.38617313,-0.1469529,-0.010618651,0.0,0.010143649,-0.416226,0.13342443,0.03886452,0.0016316035,0.0,0.03028483,-0.4518116,0.072941996,0.12370884,0.007521859,0.0,0.03229859
155,0.06451364,-0.09999765,0.076044574,0.0055050324,0.0,-0.00423536,0.2620837,-0.12665127,0.42045003,0.030233951,0.0,-0.019435026,0.14465484,-0.5683434,0.10559054,0.007852388,0.0,-0.010799836,-0.06452146,-0.099994764,-0.075825214,-0.0055034533,0.0,0.0040163826,-0.037396226,-0.49301726,0.052760094,0.003740455,0.0,0.0029693749,0.021837775,-1.0306268,0.09455356,0.0067224,0.0,-0.0022932217,-4.5467305e-06,0.12049867,-0.00030733366,6.677212e-07,0.0,-0.00042559206,-5.524709e-06,0.36286524,-0.00014947914,7.3241824e-07,0.0,0.0008331211,-4.3615128e-06,0.6443353,-0.00033545122,6.7585194e-07,0.0,0.00020802021,0.13424344,0.4758594,0.12878717,0.009339625,0.0,-0.009862784,0.039411817,0.7433125,0.23681745,0.016626537,0.0,-0.0024338923,-0.08725916,0.8210696,0.22285017,0.01527548,0.0,0.005912598,-0.1485479,0.38617522,-0.13672018,-0.009939099,0.0,0.01092438,-0.4125568,0.133423,0.06795139,0.0036726368,0.0,0.030237887,-0.44208047,0.07293576,0.15516725,0.009737408,0.0,0.031624798
156,0.06970307,-0.099997886,0.07112825,0.0051886537,0.0,-0.0046434486,0.2910355,-0.12664853,0.40083,0.02894897,0.0,-0.021576464,0.15179932,-0.5683476,0.09510263,0.007143031,0.0,-0.011479037,-0.06970887,-0.099995226,-0.07099657,-0.00518715,0.0,0.0044287518,-0.033472504,-0.49302292,0.055203505,0.0039238203,0.0,0.002642041,0.028453637,-1.0306388,0.0928711,0.006615336,0.0,-0.0029232046,-3.6082504e-06,0.1204988,-0.00024618162,6.405543e-07,0.0,-0.0005455762,-4.459519e-06,0.36286786,-0.00016233698,7.049853e-07,0.0,0.00077047665,-3.4274372e-06,0.64434016,-0.00028524175,6.472519e-07,0.0,0.00022312254,0.14292653,0.47586253,0.11916454,0.008681338,0.0,-0.010724116,0.055845857,0.7433187,0.2332345,0.016433371,0.0,-0.0036838148,-0.071556255,0.8210769,0.22838023,0.015703483,0.0,0.0047224015,-0.15775955,0.38617718,-0.12580101,-0.009210779,0.0,0.01163511,-0.40686437,0.13342166,0.09672883,0.0056957025,0.0,0.0300286,-0.43018118,0.07292964,0.18590026,0.011905301,0.0,0.030811768
157,0.07455058,-0.099998094,0.06586145,0.004846827,0.0,-0.0050147055,0.31856033,-0.12664603,0.37918606,0.027521973,0.0,-0.023573909,0.15819937,-0.56835175,0.08412558,0.006398646,0.0,-0.012082828,-0.07455459,-0.09999566,-0.065834045,-0.0048454036,0.0,0.00485556,-0.029384675,-0.4930283,0.057342038,0.004087946,0.0,0.0022797715,0.034929987,-1.03065,0.09070487,0.0064758277,0.0,-0.003513759,-2.763685e-06,0.12049893,-0.00018708268,6.111119e-07,0.0,-0.00065109506,-3.4979705e-06,0.36287028,-0.00017826818,6.7489333e-07,0.0,0.0006945329,-2.5880543e-06,0.6443445,-0.00021934137,6.1648063e-07,0.0,0.0002313517,0.15090862,0.47586545,0.10895419,0.007980461,0.0,-0.011524703,0.07200618,0.74332446,0.2285045,0.016159602,0.0,-0.004909795,-0.055502232,0.82108414,0.23277628,0.016054487,0.0,0.0035308823,-0.16619772,0.3861789,-0.11425142,-0.008437271,0.0,0.012269378,-0.3991765,0.13342038,0.12505153,0.007690874,0.0,0.02965438,-0.41617215,0.07292365,0.21574624,0.014014838,0.0,0.029863283
158,0.07903242,-0.09999829,0.060275394,0.004481226,0.0,-0.0053453594,0.34452307,-0.12664364,0.35563013,0.025959972,0.0,-0.025411677,0.16382354,-0.56835556,0.07271619,0.0056228503,0.0,-0.012601383,-0.07903482,-0.099996015,-0.06036452,-0.0044798837,0.0,0.005291762,-0.025152758,-0.49303326,0.05916938,0.0042320252,0.0,0.0018914826,0.041235045,-1.0306606,0.08806403,0.006304554,0.0,-0.0040546367,-2.008004e-06,0.12049905,-0.00013282383,5.7995226e-07,0.0,-0.00073710084,-2.6342502e-06,0.36287248,-0.00019630976,6.427532e-07,0.0,0.00060888566,-1.838263e-06,0.6443485,-0.00013783574,5.8409637e-07,0.0,0.00023222715,0.1581506,0.4758682,0.09820035,0.007240438,0.0,-0.012254436,0.08781353,0.7433298,0.22265361,0.01580658,0.0,-0.0061042383,-0.0391758,0.82109106,0.23601222,0.01632676,0.0,0.0023441855,-0.17382108,0.3861805,-0.102132484,-0.007622371,0.0,0.012821652,-0.38953093,0.13341917,0.15277328,0.009648372,0.0,0.029113919,-0.40012208,0.0729178,0.24454464,0.01605574,0.0,0.028782938
159,0.083126634,-0.099998504,0.054403376,0.004093642,0.0,-0.005632639,0.3687965,-0.12664145,0.33028826,0.024270626,0.0,-0.02707677,0.16864416,-0.5683588,0.06093578,0.004819488,0.0,-0.013026524,-0.08312767,-0.099996425,-0.05461618,-0.0040923846,0.0,0.005730929,-0.020797512,-0.49303764,0.06068244,0.004355354,0.0,0.0014869533,0.04733788,-1.03067,0.084961966,0.006102355,0.0,-0.004537443,-1.336048e-06,0.120499134,-8.596573e-05,5.475674e-07,0.0,-0.0007995628,-1.8624801e-06,0.3628745,-0.00021557882,6.0908457e-07,0.0,0.00051750895,-1.172866e-06,0.6443522,-4.1745603e-05,5.5059e-07,0.0,0.00022544153,0.16461693,0.47587073,0.08695153,0.0064648897,0.0,-0.012903638,0.10319033,0.7433347,0.21571448,0.015376034,0.0,-0.0072598606,-0.02265705,0.82109755,0.23806843,0.016518977,0.0,0.001167817,-0.18059212,0.38618204,-0.089509666,-0.0067700753,0.0,0.013287425,-0.37797493,0.13341805,0.1797486,0.01155857,0.0,0.028407149,-0.38210955,0.07291204,0.2721381,0.018017933,0.0,0.027574286
160,0.08681314,-0.09999871,0.04828048,0.0036859869,0.0,-0.005874919,0.39126128,-0.12663934,0.30330196,0.022462245,0.0,-0.028559308,0.17263769,-0.56836194,0.048850104,0.003992467,0.0,-0.013352092,-0.08681293,-0.09999676,-0.04861849,-0.0036848134,0.0,0.006165251,-0.016340306,-0.4930421,0.06188152,0.0044573303,0.0,0.0010762904,0.053208567,-1.030679,0.08141664,0.00587023,0.0,-0.0049559195,-7.427657e-07,0.120499216,-4.8737973e-05,5.1440594e-07,0.0,-0.00083554536,-1.1770996e-06,0.36287636,-0.0002351366,5.743627e-07,0.0,0.00042453315,-5.8677347e-07,0.6443557,6.686896e-05,5.1640876e-07,0.0,0.00021079555,0.17027587,0.47587308,0.07526076,0.005657618,0.0,-0.013463326,0.1180612,0.74333936,0.20772621,0.01487008,0.0,-0.008369548,-0.00602699,0.8211039,0.23893294,0.016630176,0.0,6.6943467e-06,-0.18647768,0.38618338,-0.07645267,-0.0058845677,0.0,0.013663419,-0.36456522,0.13341694,0.20583344,0.013412107,0.0,0.027535472,-0.36222294,0.072906375,0.2983735,0.01989182,0.0,0.026240777
161,0.090073824,-0.099998884,0.041942958,0.0032602437,0.0,-0.0060717966,0.41180757,-0.1266374,0.27482542,0.020543661,0.0,-0.029853076,0.17578457,-0.5683649,0.036528643,0.0031458568,0.0,-0.013574269,-0.09007255,-0.09999707,-0.042402077,-0.003259155,0.0,0.006585967,-0.011802972,-0.49304608,0.062769935,0.0045374488,0.0,0.0006692605,0.058818325,-1.0306877,0.07745013,0.0056093126,0.0,-0.005306328,-2.231559e-07,0.12049929,-2.3015775e-05,4.808786e-07,0.0,-0.00084327534,-5.727661e-07,0.36287808,-0.00025418214,5.390272e-07,0.0,0.000334003,-7.495032e-08,0.644359,0.00018480048,4.819625e-07,0.0,0.00018823706,0.17509969,0.4758752,0.063185364,0.0048226025,0.0,-0.013925634,0.13235317,0.74334365,0.19873454,0.014291177,0.0,-0.0094265565,0.010632824,0.8211099,0.23860186,0.016659828,0.0,-0.0011345856,-0.19144884,0.38618466,-0.06303446,-0.0049701873,0.0,0.013947796,-0.3493675,0.13341591,0.23088789,0.015199893,0.0,0.026501857,-0.3405596,0.072900824,0.3231054,0.021668244,0.0,0.024786197
162,0.09289274,-0.09999907,0.035427902,0.0028185162,0.0,-0.006224118,0.43033442,-0.12663563,0.2450246,0.018524302,0.0,-0.030955743,0.1780693,-0.5683678,0.024043709,0.0022838293,0.0,-0.013691798,-0.092890546,-0.099997364,-0.03599858,-0.0028175095,0.0,0.0069837254,-0.0072077666,-0.49304965,0.063353576,0.004595317,0.0,0.000274973,0.06413958,-1.0306946,0.073088676,0.0053208796,0.0,-0.005587658,2.2781887e-07,0.120499335,-1.0092277e-05,4.4735697e-07,0.0,-0.00082230195,-4.409958e-08,0.36287966,-0.00027202256,5.034838e-07,0.0,0.0002495721,3.6776532e-07,0.6443619,0.00030783936,4.4762228e-07,0.0,0.00015786104,0.17906472,0.47587717,0.050786752,0.0039639277,0.0,-0.01428422,0.1459962,0.7433476,0.1887913,0.0136422,0.0,-0.01042456,0.02724068,0.82111573,0.23707974,0.016607776,0.0,-0.002251992,-0.19548124,0.3861858,-0.049330715,-0.004031419,0.0,0.014140237,-0.33245632,0.13341492,0.25477722,0.016913163,0.0,0.025310934,-0.31722578,0.07289539,0.3461972,0.023338417,0.0,0.023214605
163,0.095256045,-0.09999926,0.028772656,0.002362964,0.0,-0.0063338317,0.44675076,-0.12663394,0.21407452,0.016414095,0.0,-0.0318686,0.17948066,-0.56837016,0.011469514,0.0014105871,0.0,-0.013705911,-0.0952531,-0.099997684,-0.029440451,-0.002362039,0.0,0.007348899,-0.0025772275,-0.49305326,0.06364066,0.004630655,0.0,-9.8644756e-05,0.06914632,-1.0307016,0.0683621,0.0050063576,0.0,-0.0058014314,6.149892e-07,0.120499395,-1.0705553e-05,4.141499e-07,0.0,-0.00077340007,4.1400335e-07,0.3628811,-0.000288032,4.6806974e-07,0.0,0.00017447583,7.463009e-07,0.6443646,0.00043094158,4.1369452e-07,0.0,0.000119937584,0.18215153,0.47587892,0.038129676,0.0030858105,0.0,-0.014534589,0.15892327,0.74335134,0.17795378,0.0129262945,0.0,-0.011357814,0.04371513,0.8211213,0.23437962,0.016474279,0.0,-0.0033419486,-0.19855508,0.38618687,-0.035418607,-0.0030728807,0.0,0.014241982,-0.31391463,0.133414,0.2773739,0.018543476,0.0,0.023969073,-0.29233587,0.07289013,0.3675233,0.024894197,0.0,0.021530755
164,0.09715217,-0.09999946,0.022014264,0.0018958234,0.0,-0.0064040683,0.46097657,-0.12663245,0.18215615,0.014223352,0.0,-0.032596685,0.18001175,-0.56837237,-0.0011195354,0.00053042383,0.0,-0.013620358,-0.0971486,-0.09999796,-0.022760615,-0.0018949772,0.0,0.0076719616,0.0020659459,-0.49305636,0.06364073,0.004643285,0.0,-0.00044533238,0.073813945,-1.0307081,0.06330304,0.004667271,0.0,-0.005951697,9.4317693e-07,0.120499425,-2.4877489e-05,3.8152908e-07,0.0,-0.0006985627,8.0661243e-07,0.36288247,-0.000301674,4.330748e-07,0.0,0.00011116918,1.0655594e-06,0.6443672,0.0005485043,3.8044737e-07,0.0,7.488392e-05,0.18434493,0.47588053,0.025281433,0.0021925438,0.0,-0.014674306,0.17107104,0.7433548,0.16628392,0.012147005,0.0,-0.012221299,0.05997536,0.8211265,0.23052245,0.016259994,0.0,-0.0044012386,-0.20065528,0.38618785,-0.02137569,-0.0020992386,0.0,0.014255911,-0.29383335,0.1334131,0.29855958,0.020082911,0.0,0.022484554,-0.2660119,0.07288505,0.38697162,0.026327925,0.0,0.019740153
165,0.09857182,-0.09999963,0.015188985,0.0014193888,0.0,-0.006438762,0.4729415,-0.12663102,0.14945318,0.011962841,0.0,-0.033148166,0.17966005,-0.5683745,-0.0136500085,-0.00035235338,0.0,-0.013441134,-0.09856773,-0.09999823,-0.015992235,-0.0014186192,0.0,0.007943908,0.0066989837,-0.49305943,0.06336392,0.0046331477,0.0,-0.00076072384,0.078119546,-1.0307136,0.057946213,0.0043053064,0.0,-0.006044632,1.2171391e-06,0.120499454,-5.1910523e-05,3.4972703e-07,0.0,-0.0006009266,1.1386973e-06,0.36288366,-0.00031240284,3.9874556e-07,0.0,6.141607e-05,1.330412e-06,0.64436954,0.00065462664,3.4810736e-07,0.0,2.3433939e-05,0.18563429,0.4758821,0.012310926,0.0012885112,0.0,-0.014703214,0.18237992,0.74335796,0.15384729,0.011308134,0.0,-0.013010826,0.07594162,0.8211315,0.22553676,0.015965959,0.0,-0.0054270793,-0.20177148,0.3861888,-0.007278815,-0.0011153055,0.0,0.0141863935,-0.27231097,0.13341226,0.31822607,0.021523869,0.0,0.020867348,-0.23838297,0.072880164,0.40444377,0.027632559,0.0,0.017849151
166,0.09950802,-0.099999785,0.008331757,0.0009359859,0.0,-0.0064424574,0.48258725,-0.12662964,0.1161487,0.009643661,0.0,-0.03353379,0.17842719,-0.56837654,-0.026051179,-0.0012334076,0.0,-0.013176128,-0.09950352,-0.09999846,-0.009168256,-0.00093528966,0.0,0.00815665,0.011299165,-0.49306217,0.06282019,0.004600291,0.0,-0.001042447,0.08204202,-1.0307186,0.052327443,0.003922216,0.0,-0.006088083,1.4415394e-06,0.120499484,-9.035226e-05,3.1893723e-07,0.0,-0.0004845746,1.4150787e-06,0.36288473,-0.00031974912,3.653033e-07,0.0,2.6058406e-05,1.5456277e-06,0.64437187,0.0007435754,3.168642e-07,0.0,-3.3436343e-05,0.18601313,0.4758834,-0.00071241334,0.0003781678,0.0,-0.014623538,0.19279443,0.7433608,0.14071167,0.010413807,0.0,-0.01372318,0.09153562,0.8211363,0.2194575,0.01559363,0.0,-0.006417172,-0.20189823,0.38618964,0.0067969672,-0.00012589454,0.0,0.014039122,-0.24945301,0.1334115,0.3362771,0.022859288,0.0,0.019129228,-0.20958449,0.07287548,0.41985714,0.02880174,0.0,0.015865136
167,0.0999562,-0.099999934,0.0014759526,0.00044799884,0.0,-0.006420035,0.48986635,-0.12662831,0.08242205,0.007277136,0.0,-0.033766028,0.17631935,-0.5683785,-0.038256217,-0.002108403,0.0,-0.012834664,-0.09995139,-0.099998675,-0.0023210533,-0.00044737294,0.0,0.008303308,0.015843939,-0.49306476,0.062018607,0.004544878,0.0,-0.0012902124,0.0855622,-1.0307237,0.046482675,0.0035198955,0.0,-0.006091109,1.6208544e-06,0.12049953,-0.00013804715,2.893182e-07,0.0,-0.0003544055,1.6404424e-06,0.36288583,-0.00032325275,3.3294248e-07,0.0,5.1120296e-06,1.7157963e-06,0.64437383,0.0008100569,2.8687398e-07,0.0,-9.444542e-05,0.1854797,0.47588462,-0.013719633,-0.00053402944,0.0,-0.014439717,0.20226353,0.74336374,0.12694621,0.009468394,0.0,-0.014356222,0.10668084,0.82114065,0.212325,0.015144816,0.0,-0.007369587,-0.20103489,0.38619038,0.020779476,0.0008641655,0.0,0.013820935,-0.22537155,0.13341072,0.35262814,0.024082605,0.0,0.017283563,-0.1797577,0.07287101,0.4331444,0.029829701,0.0,0.013796464
168,0.099914126,-0.1,-0.005346954,-4.2187483e-05,0.0,-0.0063763596,0.4947429,-0.12662701,0.048446003,0.004874917,0.0,-0.033858318,0.17334673,-0.5683803,-0.05020337,-0.002973076,0.0,-0.012427039,-0.099909104,-0.099998854,0.0045178756,4.2746633e-05,0.0,0.008378462,0.020311017,-0.49306726,0.060966488,0.00446718,0.0,-0.0015056655,0.08866276,-1.0307282,0.040447127,0.003100309,0.0,-0.0060633533,1.7594388e-06,0.12049955,-0.00019215979,2.6100497e-07,0.0,-0.0002159588,1.8194022e-06,0.3628868,-0.0003225021,3.0183432e-07,0.0,-2.1057203e-06,1.8453788e-06,0.6443758,0.0008496493,2.582669e-07,0.0,-0.0001579579,0.18403658,0.47588566,-0.026643168,-0.0014436241,0.0,-0.014158223,0.21074075,0.7433662,0.112620205,0.008476555,0.0,-0.014908927,0.12130303,0.8211449,0.20418411,0.014621736,0.0,-0.008282727,-0.19918571,0.38619107,0.034599945,0.0018499721,0.0,0.013539381,-0.20018476,0.13341004,0.3672074,0.025187843,0.0,0.015344977,-0.14904888,0.07286677,0.44425353,0.030711383,0.0,0.011652432
169,0.09938211,-0.10000015,-0.012107588,-0.0005321664,0.0,-0.006315982,0.49719337,-0.12662576,0.014384561,0.0024488112,0.0,-0.03382403,0.16952386,-0.5683817,-0.061836902,-0.003823163,0.0,-0.011963896,-0.09937694,-0.099999055,0.011318255,0.00053266244,0.0,0.0083785895,0.024678497,-0.49306962,0.059669077,0.0043675755,0.0,-0.0016920874,0.09132849,-1.0307326,0.03425449,0.0026655137,0.0,-0.0060144346,1.861515e-06,0.120499566,-0.00024942774,2.3410276e-07,0.0,-7.5083226e-05,1.9564773e-06,0.36288774,-0.00031720102,2.7211848e-07,0.0,2.9196963e-06,1.9387003e-06,0.64437735,0.0008590333,2.3114188e-07,0.0,-0.00022206269,0.18169095,0.4758868,-0.039417606,-0.0023461313,0.0,-0.013787322,0.2181845,0.74336857,0.09780215,0.007443123,0.0,-0.015381496,0.13533045,0.8211488,0.19508258,0.014026935,0.0,-0.009155491,-0.19635972,0.38619176,0.048193883,0.0028267258,0.0,0.013202455,-0.17401612,0.1334094,0.37995547,0.026169572,0.0,0.01332931,-0.11760865,0.07286276,0.4531474,0.031442493,0.0,0.009443268
170,0.09836262,-0.10000022,-0.018778544,-0.0010195378,0.0,-0.0062428135,0.49720573,-0.12662455,-0.019607991,1.06495045e-05,0.0,-0.03367564,0.16486965,-0.5683831,-0.07310732,-0.0046544923,0.0,-0.0114557855,-0.09835739,-0.099999174,0.018051146,0.0010199748,0.0,0.008301945,0.028924955,-0.4930718,0.05812937,0.0042465543,0.0,-0.0018541161,0.093546346,-1.0307367,0.027936358,0.0022176553,0.0,-0.00595358,1.9311315e-06,0.12049956,-0.00030621234,2.0868471e-07,0.0,6.22198e-05,2.056047e-06,0.3628886,-0.00030718558,2.4389698e-07,0.0,1.8222257e-05,1.9999034e-06,0.644379,0.0008362457,2.0556432e-07,0.0,-0.0002845209,0.1784542,0.47588775,-0.051980305,-0.0032371378,0.0,-0.013336651,0.22455828,0.7433708,0.0825593,0.0063732057,0.0,-0.015775144,0.14869429,0.82115245,0.18507048,0.013363356,0.0,-0.009987099,-0.19257079,0.3861923,0.061500993,0.0037896289,0.0,0.012818173,-0.14699395,0.13340877,0.3908244,0.027022965,0.0,0.0112530505,-0.085591145,0.072859004,0.4598024,0.032019414,0.0,0.007179778
171,0.0968608,-0.10000031,-0.025334252,-0.0015019038,0.0,-0.0061600357,0.4947794,-0.12662335,-0.05338743,-0.0024275866,0.0,-0.03342389,0.15940696,-0.5683846,-0.08397128,-0.005463014,0.0,-0.010912556,-0.096855536,-0.09999932,0.024689056,0.0015022852,0.0,0.008148919,0.033029575,-0.49307376,0.056347962,0.0041047097,0.0,-0.001997238,0.09530546,-1.0307407,0.02152195,0.0017589105,0.0,-0.005888938,1.9721979e-06,0.120499626,-0.0003587962,1.8480084e-07,0.0,0.00019001588,2.1223395e-06,0.36288938,-0.0002925247,2.1724146e-07,0.0,4.1449443e-05,2.0329296e-06,0.64438057,0.0007807128,1.815739e-07,0.0,-0.00034292229,0.17434226,0.47588867,-0.064271376,-0.004112278,0.0,-0.012816727,0.22983085,0.74337274,0.06695735,0.005272019,0.0,-0.016092084,0.161329,0.8211557,0.1741994,0.012634225,0.0,-0.0107771065,-0.18783751,0.38619298,0.074465364,0.004733958,0.0,0.012394156,-0.11925078,0.1334082,0.39977694,0.027743846,0.0,0.009132957,-0.053153433,0.07285548,0.46420678,0.03243932,0.0,0.0048732944
172,0.09488393,-0.100000374,-0.031750865,-0.0019769089,0.0,-0.006069783,0.48992673,-0.12662216,-0.08681946,-0.004853914,0.0,-0.03307712,0.15316242,-0.5683858,-0.09439149,-0.0062447423,0.0,-0.010343086,-0.09487874,-0.099999465,0.031205928,0.001977239,0.0,0.007921847,0.036972232,-0.49307573,0.054323733,0.0039427388,0.0,-0.0021274667,0.09659719,-1.0307446,0.015037978,0.0012915435,0.0,-0.005827386,1.988343e-06,0.12049964,-0.00040354393,1.6247238e-07,0.0,0.0003027767,2.15933e-06,0.3628901,-0.00027351826,1.9219287e-07,0.0,6.989762e-05,2.0414482e-06,0.64438206,0.00069351867,1.5918427e-07,0.0,-0.0003946554,0.16937532,0.4758895,-0.07623415,-0.0049672457,0.0,-0.012238722,0.23397632,0.7433748,0.051060196,0.0041449754,0.0,-0.016335346,0.17317261,0.82115877,0.16252157,0.011843132,0.0,-0.011525368,-0.18218306,0.38619345,0.08703521,0.005655076,0.0,0.01193735,-0.090922676,0.13340768,0.40678594,0.028328689,0.0,0.0069858953,-0.020454606,0.0728522,0.46636003,0.03270017,0.0,0.0025355555
173,0.09244173,-0.10000041,-0.038005818,-0.0024422125,0.0,-0.0059730206,0.48267135,-0.12662101,-0.11977819,-0.0072564404,0.0,-0.032640822,0.14616673,-0.5683868,-0.104335725,-0.0069958502,0.0,-0.009754838,-0.09243662,-0.099999554,0.03757694,0.0024424954,0.0,0.0076251095,0.04073358,-0.49307734,0.052054055,0.0037614328,0.0,-0.0022507366,0.0974152,-1.030748,0.0085089,0.000817849,0.0,-0.0057741934,1.9829245e-06,0.12049966,-0.0004371307,1.4169767e-07,0.0,0.00039543584,2.170757e-06,0.36289087,-0.00025077723,1.6877016e-07,0.0,0.00010082405,2.028868e-06,0.6443833,0.0005770959,1.3839065e-07,0.0,-0.0004372131,0.16357765,0.47589022,-0.08781466,-0.0057978653,0.0,-0.011613674,0.23697439,0.7433765,0.034930754,0.0029976007,0.0,-0.016508553,0.18416704,0.8211616,0.15009019,0.010993964,0.0,-0.01223187,-0.17563516,0.386194,0.099162474,0.0065484545,0.0,0.011453729,-0.062148564,0.13340718,0.41183254,0.028774608,0.0,0.004828114,0.012344961,0.07284913,0.4662707,0.032800637,0.0,0.00017843395
174,0.089546196,-0.10000044,-0.044077463,-0.0028955436,0.0,-0.0058696903,0.4730492,-0.12661995,-0.15214442,-0.009623398,0.0,-0.032117195,0.13845421,-0.5683879,-0.11377588,-0.0077126436,0.0,-0.009153616,-0.089541204,-0.09999964,0.04377829,0.0028957827,0.0,0.007264849,0.0442952,-0.49307904,0.049535893,0.0035616858,0.0,-0.0023726039,0.09775549,-1.0307512,0.0019572806,0.0003401373,0.0,-0.0057327216,1.9590339e-06,0.120499685,-0.0004567979,1.2246115e-07,0.0,0.00046379864,2.1600658e-06,0.36289147,-0.00022510625,1.4697191e-07,0.0,0.00013141055,1.9983086e-06,0.6443845,0.00043535978,1.1917127e-07,0.0,-0.00046810135,0.15697779,0.475891,-0.098961696,-0.006600042,0.0,-0.010952488,0.23881035,0.74337816,0.018630927,0.001835515,0.0,-0.016615583,0.1942584,0.82116437,0.13695881,0.010090863,0.0,-0.012896771,-0.16822594,0.38619438,0.11080222,0.0074097407,0.0,0.010948036,-0.033069544,0.13340671,0.4149057,0.02907943,0.0,0.0026751766,0.0450844,0.07284627,0.46395522,0.032740273,0.0,-0.0021861475
175,0.0862115,-0.10000047,-0.04994472,-0.0033346736,0.0,-0.0057584904,0.46110693,-0.12661888,-0.18380328,-0.011943186,0.0,-0.031505186,0.1300627,-0.5683888,-0.12268667,-0.008391619,0.0,-0.008543549,-0.086206675,-0.09999972,0.04978689,0.0033348731,0.0,0.0068489304,0.0476396,-0.49308062,0.046766534,0.0033444709,0.0,-0.002497824,0.09761639,-1.0307546,-0.0045956597,-0.00013924472,0.0,-0.0057045696,1.9195004e-06,0.12049971,-0.000460397,1.047342e-07,0.0,0.00050452724,2.130415e-06,0.36289206,-0.00019763038,1.2678115e-07,0.0,0.00015908759,1.952608e-06,0.6443857,0.0002733469,1.014923e-07,0.0,-0.0004851818,0.14960809,0.47589165,-0.109626174,-0.007369854,0.0,-0.01026522,0.23947518,0.7433798,0.0022228046,0.00066442456,0.0,-0.016660325,0.20339714,0.82116663,0.1231819,0.009138285,0.0,-0.013520056,-0.1599917,0.3861948,0.12191205,0.008234703,0.0,0.010423679,-0.0038282217,0.1334063,0.41600075,0.029241644,0.0,0.00054136384,0.077603124,0.0728436,0.45943692,0.032519348,0.0,-0.0045462977
176,0.082454026,-0.10000048,-0.05558676,-0.0037574493,0.0,-0.0056371614,0.44690317,-0.12661779,-0.21464239,-0.014204383,0.0,-0.030800518,0.12103333,-0.5683897,-0.13104457,-0.009029444,0.0,-0.007927006,-0.08244939,-0.099999785,0.055579998,0.0037576125,0.0,0.006386474,0.050750397,-0.493082,0.043744683,0.003110858,0.0,-0.0026301239,0.096998565,-1.0307575,-0.011129379,-0.0006179501,0.0,-0.0056894533,1.8669049e-06,0.12049975,-0.00044656498,8.847667e-08,0.0,0.00051542,2.0846956e-06,0.3628926,-0.00016954355,1.0816714e-07,0.0,0.00018140022,1.8943475e-06,0.64438665,9.7095966e-05,8.5308734e-08,0.0,-0.0004866775,0.14150468,0.47589228,-0.11976099,-0.008103532,0.0,-0.009560987,0.23896565,0.7433812,-0.0142308045,-0.00050991814,0.0,-0.016646443,0.21153843,0.82116884,0.108815245,0.008140881,0.0,-0.014101496,-0.15097289,0.38619524,0.1324514,0.009019272,0.0,0.009882711,0.025431987,0.13340586,0.4151193,0.029260466,0.0,-0.0015603937,0.10974165,0.07284111,0.45274535,0.03213895,0.0,-0.0068902373
177,0.07829222,-0.100000516,-0.060982656,-0.0041618007,0.0,-0.005502438,0.43050802,-0.12661684,-0.2445492,-0.016395949,0.0,-0.029996075,0.111410394,-0.5683906,-0.1388266,-0.009622992,0.0,-0.0073046573,-0.07828775,-0.09999983,0.061134867,0.004161929,0.0,0.0058876965,0.053612318,-0.49308324,0.040471274,0.0028619864,0.0,-0.0027719904,0.095905066,-1.0307606,-0.017623331,-0.0010936168,0.0,-0.0056852773,1.8035875e-06,0.12049978,-0.00041477382,7.363897e-08,0.0,0.00049550086,2.0255447e-06,0.3628931,-0.00014220923,9.108686e-08,0.0,0.00019639265,1.8258618e-06,0.6443877,-8.658692e-05,7.056639e-08,0.0,-0.00047139823,0.13270728,0.47589284,-0.12932065,-0.00879747,0.0,-0.008847542,0.2372842,0.7433825,-0.030665465,-0.0016817608,0.0,-0.016576933,0.21864241,0.8211709,0.09391656,0.0071035516,0.0,-0.01464037,-0.14121366,0.3861956,0.14238136,0.00975962,0.0,0.00932578,0.054567594,0.13340552,0.41226834,0.0291358,0.0,-0.0036188588,0.14134234,0.072838776,0.44391587,0.031600952,0.0,-0.009206211
178,0.073746376,-0.10000046,-0.066111214,-0.0045457403,0.0,-0.0053503383,0.4120016,-0.12661594,-0.27340934,-0.018507114,0.0,-0.029082444,0.101241075,-0.5683914,-0.1460092,-0.01016934,0.0,-0.0066757128,-0.07374215,-0.09999984,0.06642845,0.00454584,0.0,0.0053634197,0.056211345,-0.4930844,0.036950506,0.002599086,0.0,-0.0029246043,0.09434125,-1.0307633,-0.024056304,-0.0015639276,0.0,-0.0056885835,1.7316472e-06,0.12049979,-0.0003653299,6.016417e-08,0.0,0.00044499338,1.9553413e-06,0.36289358,-0.00011689216,7.548883e-08,0.0,0.00020247232,1.749238e-06,0.6443886,-0.00027057156,5.7204563e-08,0.0,-0.00043877773,0.12325905,0.47589332,-0.13826129,-0.009448261,0.0,-0.008131195,0.23443916,0.74338377,-0.0470144,-0.0028453665,0.0,-0.016453873,0.22467422,0.82117295,0.078545794,0.006031395,0.0,-0.015135219,-0.13076194,0.38619593,0.1516637,0.010452123,0.0,0.008752219,0.083435714,0.13340515,0.4074608,0.02886825,0.0,-0.0056246426,0.17225021,0.07283657,0.43298906,0.030907977,0.0,-0.011482526
179,0.068838954,-0.10000047,-0.07095086,-0.0049073827,0.0,-0.0051763225,0.3914747,-0.12661508,-0.30110496,-0.020527536,0.0,-0.028048564,0.09057521,-0.56839186,-0.15256748,-0.010665825,0.0,-0.0060381275,-0.06883496,-0.0999999,0.07143721,0.0049074567,0.0,0.0048247017,0.05853475,-0.4930856,0.033190213,0.0023234354,0.0,-0.0030878112,0.09231473,-1.0307652,-0.030405879,-0.0020265644,0.0,-0.005694473,1.6529743e-06,0.12049979,-0.00029933918,4.7991122e-08,0.0,0.00036553293,1.8762373e-06,0.36289406,-9.481609e-05,6.1315404e-08,0.0,0.00019861851,1.6663439e-06,0.6443894,-0.00044762343,4.515809e-08,0.0,-0.00038901158,0.11320636,0.47589383,-0.14654021,-0.010052715,0.0,-0.007416535,0.2304444,0.74338484,-0.06320785,-0.003995012,0.0,-0.016278336,0.22960424,0.82117456,0.06276616,0.004929639,0.0,-0.015583644,-0.11966887,0.38619623,0.16026078,0.011093352,0.0,0.008160241,0.111894764,0.13340485,0.40071496,0.028459145,0.0,-0.007570212,0.20231368,0.072834514,0.4200116,0.03006343,0.0,-0.013707545
180,0.063593954,-0.1000005,-0.075479604,-0.0052449675,0.0,-0.004975494,0.36902788,-0.12661424,-0.32751393,-0.02244729,0.0,-0.026882648,0.07946522,-0.56839263,-0.1584745,-0.011110005,0.0,-0.005388893,-0.063590184,-0.099999964,0.0761368,0.0052450174,0.0,0.004282376,0.06057109,-0.49308667,0.029202562,0.002036396,0.0,-0.0032601282,0.08983555,-1.0307678,-0.036647942,-0.0024792638,0.0,-0.0056971917,1.5692658e-06,0.120499834,-0.00021864101,3.7055123e-08,0.0,0.00025999546,1.7901829e-06,0.3628945,-7.699989e-05,4.850468e-08,0.0,0.00018443819,1.5788614e-06,0.64439017,-0.00061072037,3.4359523e-08,0.0,-0.0003230516,0.10259849,0.47589433,-0.15411629,-0.0106078815,0.0,-0.0067064464,0.2253196,0.7433859,-0.07917271,-0.00512508,0.0,-0.016050007,0.23340829,0.8211762,0.046644367,0.0038037112,0.0,-0.015982138,-0.10798898,0.38619652,0.16813529,0.011680199,0.0,0.007547103,0.1398052,0.13340454,0.39205536,0.027910484,0.0,-0.009449928,0.23138525,0.07283256,0.4050362,0.029071437,0.0,-0.015869506
181,0.05803703,-0.10000045,-0.07967532,-0.005556824,0.0,-0.0047429875,0.34477124,-0.12661345,-0.35251024,-0.02425695,0.0,-0.025573198,0.067965455,-0.568393,-0.16370167,-0.011499699,0.0,-0.00472451,-0.05803352,-0.09999995,0.0805023,0.005556854,0.0,0.003746597,0.062310427,-0.49308762,0.025003932,0.0017393697,0.0,-0.003439108,0.08691582,-1.0307702,-0.042756636,-0.002919805,0.0,-0.005690325,1.4820189e-06,0.12049981,-0.00012570526,2.7288728e-08,0.0,0.00013244152,1.698917e-06,0.36289492,-6.422214e-05,3.699092e-08,0.0,0.00016011018,1.4882617e-06,0.6443908,-0.0007534288,2.4738291e-08,0.0,-0.00024263002,0.091487445,0.47589478,-0.16095032,-0.011111025,0.0,-0.00600205,0.21908978,0.7433869,-0.09483251,-0.0062300116,0.0,-0.01576731,0.23606777,0.8211778,0.030251376,0.0026591236,0.0,-0.016325949,-0.09577947,0.38619676,0.17525029,0.012209767,0.0,0.0069093443,0.16703014,0.13340425,0.38151357,0.027224937,0.0,-0.01125989,0.25932238,0.07283074,0.388123,0.027936876,0.0,-0.017956622
182,0.052195556,-0.10000047,-0.08351575,-0.005841434,0.0,-0.0044740895,0.318824,-0.12661278,-0.37596387,-0.02594769,0.0,-0.02411,0.05613242,-0.56839365,-0.16821827,-0.011833007,0.0,-0.0040412415,-0.05219228,-0.1,0.08450807,0.005841446,0.0,0.0032264348,0.06374419,-0.4930884,0.020615056,0.001433809,0.0,-0.0036213081,0.08356982,-1.0307719,-0.048704077,-0.0033460325,0.0,-0.005667162,1.3925467e-06,0.12049985,-2.34982e-05,1.8623666e-08,0.0,-1.1961907e-05,1.6039885e-06,0.36289528,-5.6944788e-05,2.670608e-08,0.0,0.00012639258,1.3958413e-06,0.64439154,-0.0008701533,1.6223517e-08,0.0,-0.00015020184,0.07992773,0.47589514,-0.16700535,-0.011559673,0.0,-0.005302727,0.21178557,0.7433878,-0.11010725,-0.0073043983,0.0,-0.01542723,0.23756963,0.82117933,0.013662562,0.0015015091,0.0,-0.016609015,-0.08310024,0.38619706,0.18156953,0.012679463,0.0,0.0062431023,0.19343607,0.133404,0.36912873,0.026405884,0.0,-0.012997741,0.28598806,0.072829,0.36933944,0.026665336,0.0,-0.019957084
183,0.046098076,-0.100000426,-0.086978905,-0.006097397,0.0,-0.0041646548,0.29131305,-0.12661205,-0.3977428,-0.027511155,0.0,-0.02248511,0.044024095,-0.56839436,-0.17199242,-0.012108287,0.0,-0.0033355989,-0.046095036,-0.09999998,0.08812821,0.0060973917,0.0,0.0027294941,0.06486538,-0.49308923,0.016060436,0.0011212267,0.0,-0.0038026813,0.07981403,-1.0307739,-0.054460716,-0.0037558489,0.0,-0.0056211064,1.3020205e-06,0.12049988,8.4566884e-05,1.09907425e-08,0.0,-0.00016719848,1.5067881e-06,0.36289552,-5.5408105e-05,1.7580334e-08,0.0,8.458644e-05,1.302745e-06,0.6443922,-0.0009564385,8.743413e-09,0.0,-4.886277e-05,0.06797604,0.4758955,-0.17224728,-0.011951637,0.0,-0.0046063513,0.20344278,0.74338865,-0.12491447,-0.008342965,0.0,-0.015025593,0.23790643,0.8211806,-0.0030424073,0.0003365152,0.0,-0.016824162,-0.07001344,0.3861973,0.18705744,0.013086987,0.0,0.005544409,0.21889344,0.13340373,0.35494822,0.025457337,0.0,-0.014662322,0.3112515,0.07282736,0.34876183,0.025262993,0.0,-0.021859046
184,0.03977457,-0.10000046,-0.09004356,-0.0063234596,0.0,-0.0038113492,0.26237363,-0.12661146,-0.41771477,-0.028939731,0.0,-0.02069401,0.031699836,-0.56839466,-0.17499198,-0.0123241795,0.0,-0.0026047714,-0.03977176,-0.10000004,0.091336876,0.0063234405,0.0,0.00226154,0.0656685,-0.49309003,0.011367859,0.00080313877,0.0,-0.0039787535,0.075666785,-1.0307752,-0.059995588,-0.004147245,0.0,-0.005545875,1.2114656e-06,0.12049988,0.00019478519,4.320327e-09,0.0,-0.00032662973,1.4085474e-06,0.3628959,-5.961582e-05,9.542163e-09,0.0,3.639981e-05,1.2099702e-06,0.6443927,-0.0010091215,2.226507e-09,0.0,5.779229e-05,0.055691,0.4758959,-0.17664547,-0.012284997,0.0,-0.003909413,0.19410229,0.7433895,-0.13916947,-0.009340613,0.0,-0.014557213,0.2370766,0.82118183,-0.019779474,-0.00083013554,0.0,-0.016963163,-0.056583293,0.3861975,0.19168001,0.013430329,0.0,0.004809551,0.24327749,0.13340348,0.33902892,0.024383968,0.0,-0.016253404,0.3349887,0.07282582,0.32647583,0.023736754,0.0,-0.023650926
185,0.033255983,-0.100000404,-0.09268946,-0.006518507,0.0,-0.003411878,0.2321473,-0.1266108,-0.4357503,-0.0302264,0.0,-0.018736195,0.01922012,-0.5683949,-0.17718537,-0.012479636,0.0,-0.0018468909,-0.03325341,-0.10000003,0.094108865,0.0065184776,0.0,0.0018263496,0.06614961,-0.49309084,0.00656761,0.00048111708,0.0,-0.0041449293,0.07114853,-1.0307773,-0.06527695,-0.0045183045,0.0,-0.005435815,1.12177e-06,0.120499864,0.00030328007,-1.4569359e-09,0.0,-0.00048326328,1.3103421e-06,0.36289614,-6.936863e-05,2.5195774e-09,0.0,-1.6164966e-05,1.1183727e-06,0.64439327,-0.0010264143,-3.3979681e-09,0.0,0.00016579591,0.043132823,0.4758961,-0.18017358,-0.012558103,0.0,-0.0032074302,0.18380995,0.74339014,-0.15278684,-0.010292456,0.0,-0.014016366,0.23508412,0.82118297,-0.03646099,-0.0019927062,0.0,-0.017017225,-0.042875625,0.38619766,0.19540533,0.013707813,0.0,0.004035447,0.26646855,0.13340327,0.3214368,0.023190994,0.0,-0.017771106,0.35708335,0.072824344,0.3025765,0.022094138,0.0,-0.02532135
186,0.026574336,-0.100000456,-0.094897926,-0.0066815955,0.0,-0.0029652733,0.20078272,-0.12661028,-0.45172504,-0.03136484,0.0,-0.016615972,0.0066461526,-0.5683955,-0.17854337,-0.012573901,0.0,-0.0010613296,-0.026571989,-0.10000009,0.096420184,0.0066815554,0.0,0.0014254991,0.0663063,-0.49309137,0.0016916296,0.00015673364,0.0,-0.004296679,0.06628131,-1.0307784,-0.07027273,-0.0048672105,0.0,-0.0052860854,1.0336826e-06,0.12049991,0.0004060464,-6.409099e-09,0.0,-0.00063008815,1.213102e-06,0.36289644,-8.43592e-05,-3.5588457e-09,0.0,-7.0900656e-05,1.0286761e-06,0.6443938,-0.0010081008,-8.199576e-09,0.0,0.0002710279,0.030363118,0.47589645,-0.18280998,-0.012769628,0.0,-0.0024952553,0.17261623,0.74339086,-0.16568162,-0.011193845,0.0,-0.0133971125,0.23193887,0.82118404,-0.052996285,-0.003145519,0.0,-0.016977439,-0.028957674,0.38619787,0.19820419,0.013918079,0.0,0.003219979,0.28835303,0.13340306,0.3022484,0.021884328,0.0,-0.019215563,0.37742698,0.07282295,0.27716964,0.020343123,0.0,-0.026859622
187,0.019762354,-0.10000042,-0.096652254,-0.0068119112,0.0,-0.0024720412,0.16843326,-0.12660968,-0.46552345,-0.03234946,0.0,-0.014342806,-0.005960425,-0.5683956,-0.17904018,-0.012606497,0.0,-0.00024894997,-0.01976022,-0.100000076,0.098249,0.0068118637,0.0,0.0010584258,0.06613788,-0.4930921,-0.0032272446,-0.00016841693,0.0,-0.004429737,0.0610891,-1.0307802,-0.074951544,-0.0051922486,0.0,-0.0050928127,9.4784264e-07,0.120499894,0.0004991358,-1.0602614e-08,0.0,-0.0007604733,1.1176278e-06,0.36289668,-0.00010421872,-8.764065e-09,0.0,-0.00012565963,9.414948e-07,0.6443941,-0.0009552948,-1.2245813e-08,0.0,0.00036941655,0.0174445,0.4758967,-0.18453865,-0.012918535,0.0,-0.0017676204,0.16057599,0.74339145,-0.17777084,-0.012040325,0.0,-0.012693908,0.22765619,0.8211852,-0.06929299,-0.0042829113,0.0,-0.016835274,-0.014897688,0.38619804,0.20005119,0.014060094,0.0,0.0023623388,0.30882347,0.13340287,0.2815503,0.020470325,0.0,-0.020586329,0.39591995,0.07282165,0.25037062,0.01849236,0.0,-0.028255668
188,0.012853471,-0.100000456,-0.09793798,-0.0069088284,0.0,-0.0019342275,0.13525786,-0.12660913,-0.47704154,-0.03317543,0.0,-0.011931022,-0.01853779,-0.5683963,-0.17865494,-0.01257728,0.0,0.00058790296,-0.012851542,-0.1000001,0.09957607,0.006908772,0.0,0.00072254054,0.065645106,-0.49309263,-0.008156005,-0.0004927403,0.0,-0.0045400728,0.055597268,-1.0307811,-0.079283014,-0.005491821,0.0,-0.004853161,8.647804e-07,0.12049994,0.0005787667,-1.41023815e-08,0.0,-0.00086835027,1.0245865e-06,0.36289692,-0.00012857094,-1.3164952e-08,0.0,-0.00017831661,8.573349e-07,0.64439476,-0.00087046623,-1.5602502e-08,0.0,0.0004571341,0.004440328,0.47589692,-0.18534909,-0.013004086,0.0,-0.00101953,0.14774829,0.7433922,-0.18897513,-0.012827768,0.0,-0.011902226,0.22225712,0.8211862,-0.08525788,-0.005399296,0.0,-0.016583348,-0.0007646172,0.38619813,0.20092514,0.014133157,0.0,0.0014632791,0.3277795,0.13340268,0.25943905,0.018955916,0.0,-0.021882165,0.4124715,0.07282042,0.22230475,0.01655093,0.0,-0.029500544
189,0.0058815475,-0.10000041,-0.098743394,-0.00697186,0.0,-0.0013555028,0.10141918,-0.12660868,-0.48618984,-0.03383877,0.0,-0.0093999645,-0.031024246,-0.56839645,-0.1773728,-0.012486379,0.0,0.0014454089,-0.0058798194,-0.10000011,0.10038583,0.0069718016,0.0,0.00041341223,0.06483045,-0.49309313,-0.013062041,-0.0008146496,0.0,-0.004624145,0.04983279,-1.0307821,-0.08323859,-0.0057644597,0.0,-0.0045653544,7.849266e-07,0.12049992,0.00064144563,-1.6971478e-08,0.0,-0.00094865635,9.345385e-07,0.36289713,-0.00015706196,-1.6829679e-08,0.0,-0.0002269512,7.7660235e-07,0.6443949,-0.0007571988,-1.8333576e-08,0.0,0.0005307626,-0.008585632,0.4758972,-0.18523717,-0.013025871,0.0,-0.00024690852,0.13419604,0.74339265,-0.19922024,-0.013552313,0.0,-0.011019006,0.2157681,0.8211871,-0.10079873,-0.006489203,0.0,-0.016215963,0.013372231,0.38619828,0.20081031,0.01413692,0.0,0.0005254224,0.34512827,0.13340251,0.23602094,0.017348586,0.0,-0.023100462,0.42700034,0.07281925,0.1931066,0.014528282,0.0,-0.030586444
190,-0.0011192139,-0.10000037,-0.09905964,-0.0070007006,0.0,-0.00074107107,0.06708303,-0.12660821,-0.49289468,-0.03433612,0.0,-0.006772914,-0.04335857,-0.5683967,-0.17518577,-0.012334247,0.0,0.0023184232,0.001120755,-0.1000001,0.10066667,0.007000639,0.0,0.00012511201,0.063697875,-0.49309367,-0.017913483,-0.0011325653,0.0,-0.004678685,0.043823972,-1.0307839,-0.08679202,-0.006008839,0.0,-0.00422862,7.0861574e-07,0.12049992,0.0006840909,-1.9270754e-08,0.0,-0.0009974577,8.4793413e-07,0.36289737,-0.00018931925,-1.9824444e-08,0.0,-0.0002698796,6.9960646e-07,0.6443953,-0.00061993673,-2.0500407e-08,0.0,0.0005875211,-0.021569498,0.47589737,-0.18420443,-0.012983777,0.0,0.00055307895,0.119985685,0.7433931,-0.20843855,-0.0142103825,0.0,-0.010043308,0.20822096,0.8211878,-0.11582551,-0.007547297,0.0,-0.015729675,0.027443528,0.3861984,0.19969629,0.014071356,0.0,-0.00044676103,0.3607845,0.13340235,0.21141088,0.015656164,0.0,-0.024237208,0.43943542,0.072818145,0.16291851,0.012434404,0.0,-0.03150692
191,-0.008114482,-0.10000034,-0.098881006,-0.0069952123,0.0,-9.7531825e-05,0.032417912,-0.12660776,-0.49710086,-0.034665093,0.0,-0.0040763877,-0.055480298,-0.5683971,-0.17209361,-0.0121216355,0.0,0.0032006875,0.008115847,-0.10000008,0.10041188,0.006995148,0.0,-0.00014935434,0.062252946,-0.49309412,-0.022679511,-0.0014449265,0.0,-0.004700726,0.037600204,-1.0307846,-0.089919716,-0.0062237466,0.0,-0.0038433112,6.360897e-07,0.120499946,0.00070434436,-2.1058087e-08,0.0,-0.0010122322,7.6512646e-07,0.36289755,-0.0002249945,-2.2212879e-08,0.0,-0.00030556787,6.2657114e-07,0.6443957,-0.00046377257,-2.2161299e-08,0.0,0.00062538125,-0.03444759,0.47589758,-0.18225817,-0.012878007,0.0,0.0013814531,0.10518696,0.7433936,-0.2165702,-0.014798777,0.0,-0.0089766905,0.19965278,0.82118875,-0.13025162,-0.008568365,0.0,-0.015123887,0.041380275,0.38619858,0.1975792,0.013936787,0.0,-0.0014468674,0.3746716,0.1334022,0.18573207,0.013886942,0.0,-0.025286809,0.44971555,0.07281711,0.13189009,0.010279543,0.0,-0.03225699
192,-0.015069966,-0.10000038,-0.09820499,-0.0069554257,0.0,0.0005672835,-0.0024062197,-0.1266074,-0.49877176,-0.034824103,0.0,-0.0013389206,-0.06732995,-0.5683974,-0.16810378,-0.011849572,0.0,0.0040852427,0.015071167,-0.10000014,0.09961966,0.0069553596,0.0,-0.0004175473,0.060502723,-0.49309438,-0.027330078,-0.001750198,0.0,-0.0046874713,0.031192059,-1.0307856,-0.09260082,-0.0064081317,0.0,-0.0034105899,5.675202e-07,0.120499946,0.0007004952,-2.2387868e-08,0.0,-0.0009919219,6.8638315e-07,0.3628977,-0.0002636332,-2.4055396e-08,0.0,-0.0003327597,5.5764804e-07,0.6443961,-0.0002941303,-2.3370978e-08,0.0,0.0006431043,-0.047156777,0.47589773,-0.1794114,-0.012709088,0.0,0.0022372678,0.08987238,0.74339414,-0.22356437,-0.015314603,0.0,-0.007823518,0.19010548,0.82118946,-0.14399564,-0.009547441,0.0,-0.014401114,0.055114124,0.38619864,0.1944616,0.013733878,0.0,-0.0024666898,0.3867215,0.13340206,0.15911458,0.01204965,0.0,-0.02624212,0.4577905,0.07281613,0.1001766,0.008074253,0.0,-0.032833263
193,-0.021951541,-0.10000037,-0.09703241,-0.0068815267,0.0,0.0012445711,-0.037218604,-0.12660699,-0.49788925,-0.03481232,0.0,0.0014102175,-0.07884943,-0.56839746,-0.16323145,-0.011519405,0.0,0.004964672,0.021952586,-0.10000012,0.09829351,0.006881459,0.0,-0.00068720616,0.058455847,-0.49309495,-0.031835992,-0.002046891,0.0,-0.0046361852,0.024630958,-1.030787,-0.09481734,-0.006561097,0.0,-0.0029325532,5.030208e-07,0.120499946,0.0006717867,-2.3311276e-08,0.0,-0.00093701854,6.119051e-07,0.36289787,-0.00030467287,-2.5409355e-08,0.0,-0.0003503468,4.929348e-07,0.64439636,-0.00011663884,-2.418087e-08,0.0,0.00064039417,-0.059634708,0.47589794,-0.17568168,-0.012477848,0.0,0.0031172484,0.074117064,0.74339443,-0.22937988,-0.015755326,0.0,-0.006591078,0.17962593,0.8211901,-0.15698206,-0.010479686,0.0,-0.013567155,0.068577714,0.38619873,0.19035284,0.0134636145,0.0,-0.003496522,0.3968749,0.13340195,0.1316942,0.010153258,0.0,-0.027094629,0.46362042,0.072815195,0.06793756,0.0058293785,0.0,-0.033233803
194,-0.028725462,-0.10000032,-0.095367365,-0.0067738793,0.0,0.0019249134,-0.07184848,-0.12660655,-0.49445412,-0.034629814,0.0,0.0041421335,-0.08998223,-0.5683975,-0.15749931,-0.01113274,0.0,0.0058314204,0.028726367,-0.10000011,0.09644213,0.0067738118,0.0,-0.00096564554,0.05612228,-0.4930952,-0.036168784,-0.0023335472,0.0,-0.004544204,0.017949052,-1.0307878,-0.09655394,-0.0066818865,0.0,-0.002412185,4.4265022e-07,0.12049993,0.0006183898,-2.3876193e-08,0.0,-0.00084945187,5.418234e-07,0.36289802,-0.00034748763,-2.6328912e-08,0.0,-0.00035735127,4.3247286e-07,0.6443965,6.326288e-05,-2.463906e-08,0.0,0.00061776116,-0.07182021,0.47589806,-0.1710911,-0.012185414,0.0,0.0040159486,0.057998285,0.7433949,-0.23398544,-0.016118787,0.0,-0.0052895136,0.16826552,0.8211909,-0.16914222,-0.011360538,0.0,-0.012630912,0.08170505,0.38619888,0.18526906,0.013127337,0.0,-0.0045255255,0.40508205,0.13340178,0.10361147,0.008207066,0.0,-0.02783478,0.46717697,0.07281432,0.03533577,0.0035559186,0.0,-0.033458304
195,-0.03535852,-0.10000029,-0.09321718,-0.0066330126,0.0,0.002598513,-0.10612605,-0.12660617,-0.4884839,-0.034277495,0.0,0.006829728,-0.100673765,-0.56839764,-0.15093674,-0.010691486,0.0,0.006678138,0.035359286,-0.1000001,0.09407918,0.006632946,0.0,-0.0012594387,0.05351353,-0.4930956,-0.040300336,-0.002608756,0.0,-0.00440892,0.011179124,-1.0307884,-0.09779799,-0.006769907,0.0,-0.0018531997,3.8641946e-07,0.12049993,0.0005414849,-2.4127376e-08,0.0,-0.00073260814,4.762124e-07,0.36289814,-0.00039117038,-2.6865104e-08,0.0,-0.00035298336,3.762597e-07,0.6443968,0.00024033338,-2.4790394e-08,0.0,0.00057662465,-0.083653525,0.47589824,-0.16566554,-0.011833227,0.0,0.0049257204,0.041595075,0.74339515,-0.23736039,-0.016403204,0.0,-0.0039315186,0.15607992,0.8211915,-0.18041512,-0.01218569,0.0,-0.011604307,0.09443171,0.3861989,0.17923306,0.012726673,0.0,-0.0055421405,0.4113029,0.13340168,0.075010136,0.006220638,0.0,-0.028452292,0.46844253,0.0728135,0.0025357027,0.0012649889,0.0,-0.03350788
196,-0.04181821,-0.10000035,-0.090592384,-0.0064596287,0.0,0.0032555633,-0.1398833,-0.1266059,-0.48001298,-0.033757105,0.0,0.009448452,-0.110871695,-0.5683981,-0.14357921,-0.010197808,0.0,0.0074978992,0.041818857,-0.10000016,0.0912227,0.0064595626,0.0,-0.0015739258,0.050642353,-0.49309596,-0.044203255,-0.0028711762,0.0,-0.0042278934,0.004354373,-1.0307889,-0.09853919,-0.0068247286,0.0,-0.001260085,3.3429757e-07,0.120499976,0.0004431978,-2.4106306e-08,0.0,-0.00059103593,4.1509082e-07,0.36289832,-0.00043476745,-2.7065756e-08,0.0,-0.00033674296,3.2424813e-07,0.64439714,0.0004097484,-2.4676421e-08,0.0,0.0005190689,-0.095076606,0.47589836,-0.15943426,-0.011423006,0.0,0.005837135,0.02498788,0.74339557,-0.23949388,-0.016607186,0.0,-0.0025319383,0.14312892,0.82119197,-0.19074738,-0.012951073,0.0,-0.010501588,0.10669535,0.38619906,0.1722743,0.012263615,0.0,-0.0065346994,0.41550672,0.13340157,0.046036087,0.0042036916,0.0,-0.028936725,0.46741092,0.07281272,-0.030297464,-0.0010321445,0.0,-0.03338512
197,-0.048072793,-0.10000032,-0.08750658,-0.006254559,0.0,0.0038865488,-0.17295457,-0.12660557,-0.46909106,-0.033071164,0.0,0.01197711,-0.12052588,-0.56839824,-0.13546781,-0.0096541215,0.0,0.008284189,0.048073336,-0.10000014,0.0878949,0.0062544956,0.0,-0.0019130129,0.04752283,-0.49309617,-0.04785088,-0.0031195136,0.0,-0.00399906,-0.0024917324,-1.0307896,-0.098769754,-0.0068460833,0.0,-0.0006381534,2.8621804e-07,0.12049998,0.00032650214,-2.3851518e-08,0.0,-0.00043040141,3.5843442e-07,0.36289844,-0.0004770793,-2.697566e-08,0.0,-0.00030832738,2.7636003e-07,0.64439726,0.0005672164,-2.4335652e-08,0.0,0.0004479196,-0.10603344,0.47589839,-0.15242961,-0.010956769,0.0,0.0067391843,0.008258141,0.7433959,-0.24038503,-0.016729731,0.0,-0.0011072122,0.12947603,0.8211925,-0.20009372,-0.0136529645,0.0,-0.009338768,0.11843575,0.3861991,0.16442855,0.011740403,0.0,-0.007491883,0.41767293,0.13340147,0.016836585,0.00216615,0.0,-0.029277874,0.46408725,0.07281197,-0.062998466,-0.0033242167,0.0,-0.0330939
198,-0.054091644,-0.10000029,-0.08397634,-0.00601882,0.0,0.0044825505,-0.20517768,-0.12660524,-0.45578125,-0.032223027,0.0,0.014398325,-0.12958902,-0.56839836,-0.1266481,-0.009063085,0.0,0.009031124,0.054092087,-0.100000136,0.08412119,0.0060187588,0.0,-0.002278857,0.044170275,-0.49309638,-0.051217612,-0.003352555,0.0,-0.0037209839,-0.009325625,-1.0307906,-0.0984842,-0.0068338686,0.0,6.5499917e-06,2.4208623e-07,0.12049997,0.00019512372,-2.3398378e-08,0.0,-0.00025713444,3.0617878e-07,0.36289853,-0.0005169101,-2.6636279e-08,0.0,-0.00026791822,2.3248741e-07,0.64439744,0.0007090084,-2.3803366e-08,0.0,0.00036648475,-0.11647033,0.47589853,-0.14468656,-0.010436808,0.0,0.007619962,-0.008512106,0.7433961,-0.24004227,-0.016770229,0.0,0.00032543764,0.11518819,0.821193,-0.20841652,-0.014287891,0.0,-0.008132851,0.12959538,0.38619918,0.15573752,0.011159622,0.0,-0.008403264,0.41779107,0.1334014,-0.012441218,0.000117968026,0.0,-0.029466368,0.4584878,0.07281128,-0.095403425,-0.0055999923,0.0,-0.032639362
199,-0.05984524,-0.10000028,-0.08002092,-0.005753563,0.0,0.0050355652,-0.23639464,-0.12660494,-0.4401597,-0.031216884,0.0,0.016698645,-0.13801666,-0.56839836,-0.11716978,-0.008427599,0.0,0.009733308,0.059845578,-0.10000011,0.07992956,0.0057535027,0.0,-0.0026718155,0.040601127,-0.49309677,-0.054279752,-0.0035691587,0.0,-0.0033931788,-0.01611379,-1.0307913,-0.097679645,-0.006788141,0.0,0.0006671846,2.017801e-07,0.12049996,5.332986e-05,-2.2779155e-08,0.0,-7.825345e-05,2.5822263e-07,0.3628986,-0.0005529579,-2.6085583e-08,0.0,-0.00021620281,1.9249737e-07,0.6443976,0.00083209947,-2.3111653e-08,0.0,0.00027849711,-0.12633608,0.4758987,-0.13624267,-0.009865669,0.0,0.008467093,-0.025240619,0.7433964,-0.23848234,-0.01672849,0.0,0.0017486103,0.10033551,0.8211936,-0.21568534,-0.014852754,0.0,-0.006900983,0.14011951,0.3861992,0.14624831,0.010524116,0.0,-0.009259727,0.41586038,0.13340129,-0.041651018,-0.0019307815,0.0,-0.029494135,0.45063996,0.07281062,-0.12735015,-0.007848325,0.0,-0.032027826
200,-0.065305345,-0.10000025,-0.07566221,-0.005460092,0.0,0.005538704,-0.26645237,-0.12660463,-0.4223146,-0.030057644,0.0,0.018868368,-0.14576751,-0.5683985,-0.10708596,-0.0077508073,0.0,0.01038577,0.06530561,-0.100000106,0.07534996,0.0054600355,0.0,-0.0030903928,0.036832873,-0.49309698,-0.05701598,-0.0037682557,0.0,-0.0030164253,-0.022822933,-1.0307916,-0.096355975,-0.006709124,0.0,0.001336202,1.6516002e-07,0.120499946,-9.4208866e-05,-2.2023219e-08,0.0,9.888783e-05,2.1443867e-07,0.36289877,-0.0005840473,-2.5358444e-08,0.0,-0.00015445706,1.5623917e-07,0.6443978,0.00093413517,-2.2289738e-08,0.0,0.00018792413,-0.1355823,0.47589883,-0.12713812,-0.009246136,0.0,0.009268381,-0.04184537,0.74339664,-0.23572986,-0.016604723,0.0,0.003145542,0.084990755,0.82119393,-0.22187671,-0.0153447855,0.0,-0.005659608,0.14995655,0.3861993,0.13601317,0.0098370155,0.0,-0.010053771,0.41189045,0.13340122,-0.070648134,-0.003970085,0.0,-0.029354934,0.44058228,0.07281,-0.15867898,-0.010058187,0.0,-0.03126658
201,0.027134143,0.08768536,-0.023277521,-0.0064056944,0.0,0.04673622,0.025925014,0.086820275,-1.2770944,-0.006532171,0.0,0.25079507,0.026732778,0.08531542,-0.665803,-0.006414446,0.0,0.11201883,0.027907694,0.08777976,0.06651157,-0.0063502523,0.0,-0.073171325,0.027725987,0.08610287,-1.2582382,-0.0063976673,0.0,0.0763236,0.027412694,0.08353759,-0.6872413,-0.0064100362,0.0,0.03488512,0.02757592,0.08967531,-0.03699722,-0.006375061,0.0,0.003631059,0.027595602,0.090992495,-0.027929524,-0.0063742916,0.0,-0.003301368,0.027564786,0.09240116,0.015185956,-0.0063758865,0.0,0.0060885083,0.026814459,0.09200376,0.028099004,-0.0064284885,0.0,0.09959879,0.027267087,0.092963755,0.4036461,-0.006463395,0.0,0.11781064,0.02793213,0.093236014,0.18960008,-0.0064579053,0.0,0.030444056,0.028409641,0.09135537,0.075522736,-0.0063307537,0.0,-0.06393722,0.029705033,0.0906724,0.45485058,-0.006416894,0.0,-0.1437403,0.029653387,0.09129718,0.79037154,-0.0064605614,0.0,-0.096683875
202,0.01999665,0.08580108,0.009640165,-0.0065286816,0.0,0.054196514,0.017252665,0.08408022,-1.1906948,-0.0067778286,0.0,0.28378195,0.019150455,0.08092439,-0.6366124,-0.0065430542,0.0,0.13017517,0.021698337,0.08601867,0.033070326,-0.006422188,0.0,-0.07040114,0.021226317,0.082510605,-1.3683511,-0.0065182215,0.0,0.11166733,0.02055841,0.07721031,-0.7110544,-0.0065407977,0.0,0.045288425,0.020963158,0.08988461,-0.036415093,-0.00647013,0.0,0.0019976199,0.02100217,0.09266554,-0.036750257,-0.006468997,0.0,-0.0030285371,0.020939458,0.0955648,0.015010517,-0.006471944,0.0,-0.0011165328,0.01929222,0.09471613,0.11617024,-0.0065724133,0.0,0.101020895,0.020146977,0.09672125,0.4940906,-0.0066495426,0.0,0.10194896,0.021527018,0.097306386,0.21911436,-0.0066450434,0.0,0.029514283,0.022771,0.093382865,-0.0054060332,-0.006386942,0.0,-0.07252565,0.025262572,0.09192921,0.3261112,-0.0065776845,0.0,-0.15326063,0.02506122,0.09315412,0.68931514,-0.0066662095,0.0,-0.119487494
203,0.01274313,0.08377193,0.046697285,-0.006612965,0.0,0.053503953,0.00813337,0.08118872,-1.0765005,-0.006978196,0.0,0.2961121,0.0114128515,0.07622522,-0.5858445,-0.0066290656,0.0,0.14469054,0.015526205,0.084109694,-0.013237644,-0.006460882,0.0,-0.07181034,0.014648125,0.0785684,-1.4370972,-0.006605758,0.0,0.13512938,0.013591751,0.070394814,-0.7230002,-0.0066362577,0.0,0.058317106,0.014319528,0.090020336,-0.04084988,-0.00652921,0.0,0.0021987967,0.014370158,0.0945146,-0.038342953,-0.006528551,0.0,-0.016109433,0.014282785,0.09899247,0.014199562,-0.0065328316,0.0,-0.007681504,0.011595428,0.09764378,0.20232353,-0.006675193,0.0,0.100838184,0.012785122,0.100775674,0.57652724,-0.006801337,0.0,0.09269188,0.014921635,0.10172276,0.24755415,-0.0068055536,0.0,0.02843979,0.01723827,0.095583335,-0.0812204,-0.0064145587,0.0,-0.07127962,0.020803493,0.09326689,0.1862518,-0.0067286575,0.0,-0.15308471,0.020351231,0.09505923,0.57423115,-0.006862489,0.0,-0.13547024
204,0.005408827,0.081506476,0.08558501,-0.0066573583,0.0,0.052973986,-0.0013975911,0.07805677,-0.95056367,-0.00712933,0.0,0.29968765,0.0035616606,0.071136415,-0.528737,-0.006670936,0.0,0.1551041,0.00942269,0.08195676,-0.060467165,-0.00646668,0.0,-0.07117213,0.008013416,0.07423517,-1.4841654,-0.0066604917,0.0,0.15118712,0.0065537207,0.06304552,-0.7280395,-0.0066953306,0.0,0.07101746,0.007683344,0.090032674,-0.045562346,-0.0065519516,0.0,0.003520403,0.0077445805,0.09660606,-0.03847964,-0.006552888,0.0,-0.03484559,0.007632345,0.10273771,0.012289006,-0.0065584853,0.0,-0.011580423,0.0037707984,0.10086095,0.28487667,-0.006735574,0.0,0.09873809,0.005210072,0.10518171,0.6492511,-0.0069166846,0.0,0.0841745,0.008131683,0.10659446,0.27478,-0.0069388864,0.0,0.027225852,0.01184589,0.09801696,-0.15711762,-0.0064150225,0.0,-0.066535175,0.016324848,0.09473411,0.046024635,-0.0068710945,0.0,-0.14667287,0.015529152,0.09707461,0.45203015,-0.007050558,0.0,-0.14678435
205,-0.0019687042,0.0788891,0.12476286,-0.006660859,0.0,0.054688033,-0.011301,0.07457602,-0.8145927,-0.0072274096,0.0,0.29356676,-0.0043617226,0.06556453,-0.47004402,-0.0066674147,0.0,0.16138673,0.0034185462,0.07944918,-0.10452148,-0.006440581,0.0,-0.06766553,0.0013426058,0.069345266,-1.5105509,-0.00668157,0.0,0.16287357,-0.00050706416,0.05524783,-0.721674,-0.0067169545,0.0,0.08006406,0.0010969602,0.08994053,-0.046268668,-0.0065386896,0.0,0.00533453,0.001167804,0.09901287,-0.038354866,-0.0065424815,0.0,-0.05121626,0.001026269,0.106863245,0.008848432,-0.0065491097,0.0,-0.015614069,-0.0041381866,0.104476556,0.3606552,-0.0067527597,0.0,0.09564017,-0.0025333054,0.11000486,0.7091559,-0.0069941427,0.0,0.07233132,0.001168903,0.11187863,0.30065838,-0.007041732,0.0,0.02587837,0.0066191927,0.10075842,-0.23035094,-0.0063901236,0.0,-0.059744336,0.011830285,0.096412465,-0.09052993,-0.007006718,0.0,-0.1376506,0.010603704,0.09927827,0.324693,-0.007231773,0.0,-0.15266344
206,-0.009351753,0.07579899,0.16453515,-0.0066225193,0.0,0.05466812,-0.021530028,0.07062937,-0.6768916,-0.007268291,0.0,0.27721325,-0.012312971,0.059415117,-0.4107436,-0.006617323,0.0,0.1663956,-0.0024636947,0.07645884,-0.14849193,-0.0063830856,0.0,-0.06492411,-0.005337842,0.06369509,-1.5165383,-0.0066687213,0.0,0.16592002,-0.0075480714,0.046890542,-0.7093434,-0.0067007854,0.0,0.087155536,-0.0053745694,0.089766294,-0.04667799,-0.006489304,0.0,0.009743366,-0.0053348877,0.10185476,-0.0345198,-0.0064975973,0.0,-0.06786056,-0.005499862,0.11143752,0.005509261,-0.006505237,0.0,-0.018433925,-0.0120856315,0.10860497,0.42639107,-0.006726156,0.0,0.0912416,-0.0104124285,0.11531925,0.75835407,-0.007031819,0.0,0.06344949,-0.005939875,0.117605984,0.3250624,-0.0071120816,0.0,0.02440402,0.0015798807,0.10389656,-0.29520133,-0.0063418644,0.0,-0.048099715,0.0073130988,0.09838723,-0.21950881,-0.007137153,0.0,-0.12529792,0.0055788197,0.101757005,0.19888511,-0.007407942,0.0,-0.15157285
207,-0.016704092,0.07210007,0.20330401,-0.006541504,0.0,0.05405375,-0.032015476,0.06608985,-0.54440546,-0.007246996,0.0,0.25635132,-0.020248383,0.05258733,-0.3542283,-0.006519622,0.0,0.1703825,-0.008206727,0.07284248,-0.18934199,-0.0062949564,0.0,-0.061843738,-0.012003548,0.057148233,-1.5098219,-0.006622024,0.0,0.16182652,-0.014522925,0.037942827,-0.695465,-0.0066464273,0.0,0.09258811,-0.011666719,0.08955723,-0.046733063,-0.0064043542,0.0,0.0161812,-0.011732038,0.10525225,-0.028180897,-0.0064185923,0.0,-0.08483394,-0.011916313,0.116526134,0.0028767772,-0.0064276448,0.0,-0.018405149,-0.019959925,0.11319722,0.48243865,-0.0066552674,0.0,0.08506586,-0.018390218,0.12120041,0.79879427,-0.0070280577,0.0,0.058026426,-0.013172021,0.123878926,0.34787238,-0.0071491227,0.0,0.022809982,-0.0032598674,0.10752456,-0.353233,-0.006272418,0.0,-0.033506665,0.0027561039,0.100742444,-0.3381456,-0.0072638886,0.0,-0.110152274,0.00044916198,0.10459757,0.07830587,-0.0075812023,0.0,-0.14569232
208,-0.02398278,0.06762804,0.23859532,-0.0064171487,0.0,0.05429352,-0.04271159,0.06078334,-0.41806298,-0.0071597574,0.0,0.23221715,-0.02811657,0.04496102,-0.3016004,-0.006373509,0.0,0.17175895,-0.013791665,0.0684257,-0.22391167,-0.0061769984,0.0,-0.057190314,-0.018649956,0.049953237,-1.4921821,-0.0065393895,0.0,0.15465209,-0.021374997,0.02837041,-0.67764163,-0.0065538106,0.0,0.09520541,-0.017716086,0.08946034,-0.044142812,-0.006285892,0.0,0.022676568,-0.017987235,0.10914459,-0.02116833,-0.006307681,0.0,-0.099242024,-0.018184312,0.12217575,0.0002958849,-0.006317146,0.0,-0.01703773,-0.027741395,0.11842705,0.5289633,-0.006540969,0.0,0.077603355,-0.026419267,0.1277054,0.82939136,-0.0069814143,0.0,0.052611604,-0.020497458,0.13072442,0.36897644,-0.0071509886,0.0,0.021104068,-0.007889453,0.11172463,-0.4046975,-0.0061840927,0.0,-0.018219337,-0.0018607192,0.1035485,-0.44471854,-0.0073881787,0.0,-0.09400308,-0.0047946125,0.10787364,-0.035369463,-0.0077539436,0.0,-0.1365551
209,-0.031145867,0.062221974,0.2692739,-0.006248758,0.0,0.05347187,-0.053554717,0.05452992,-0.29858086,-0.007002009,0.0,0.20399338,-0.035865273,0.036427096,-0.25131527,-0.0061782245,0.0,0.17062578,-0.019205246,0.06303713,-0.2531607,-0.0060297856,0.0,-0.052493222,-0.025244782,0.04168111,-1.4621173,-0.0064203627,0.0,0.14454016,-0.028068898,0.01816827,-0.65550625,-0.0064232918,0.0,0.09577282,-0.023431214,0.08961367,-0.0401944,-0.0061364537,0.0,0.02879775,-0.02406126,0.113683656,-0.0128931645,-0.0061649433,0.0,-0.111670725,-0.024268532,0.12844206,-0.0022069924,-0.006174673,0.0,-0.014814418,-0.03538014,0.12439199,0.56543374,-0.0063837967,0.0,0.069001295,-0.034450036,0.1348948,0.8502122,-0.0068904567,0.0,0.047807932,-0.02787863,0.13820364,0.38827112,-0.007115985,0.0,0.01929468,-0.012307994,0.11660047,-0.4472076,-0.006079046,0.0,-0.0019193292,-0.0065682344,0.10690507,-0.53834695,-0.0075107226,0.0,-0.076974094,-0.010177307,0.11169063,-0.13973936,-0.007928416,0.0,-0.12403183
210,-0.03814669,0.055694893,0.29443955,-0.0060358318,0.0,0.051096454,-0.064468555,0.047107786,-0.18800125,-0.006769078,0.0,0.17346543,-0.04343569,0.026857868,-0.20339984,-0.005933315,0.0,0.16700086,-0.024436397,0.05647555,-0.2767431,-0.0058538457,0.0,-0.047900885,-0.031756315,0.032160446,-1.4208621,-0.006263854,0.0,0.13194925,-0.034565225,0.007341981,-0.6300778,-0.00625495,0.0,0.09486714,-0.02874565,0.09027915,-0.03589223,-0.005959892,0.0,0.03412504,-0.02993711,0.11896221,-0.0038088225,-0.0059916326,0.0,-0.12266485,-0.030127317,0.13536015,-0.0045488216,-0.0060018403,0.0,-0.011452517,-0.042825583,0.1311731,0.5921811,-0.006184636,0.0,0.05931813,-0.042425953,0.14280538,0.86165535,-0.0067540463,0.0,0.04404825,-0.035280406,0.1463692,0.40566182,-0.0070419926,0.0,0.017390698,-0.016517218,0.12223825,-0.48065588,-0.0059593115,0.0,0.014762528,-0.011402052,0.1109087,-0.618101,-0.0076317387,0.0,-0.059220456,-0.015735092,0.11615318,-0.23304623,-0.008106698,0.0,-0.10907635
211,-0.044935994,0.04784639,0.31265485,-0.0057780263,0.0,0.048079744,-0.07532297,0.03829588,-0.08803689,-0.0064592175,0.0,0.1422953,-0.050760582,0.01613769,-0.15897009,-0.0056386366,0.0,0.1601722,-0.029477693,0.048518166,-0.2929787,-0.0056494875,0.0,-0.042584613,-0.03814911,0.021196187,-1.3692611,-0.006068714,0.0,0.11883662,-0.040810533,-0.004072264,-0.60021424,-0.0060485275,0.0,0.09190823,-0.03367295,0.09165272,-0.030545287,-0.005760189,0.0,0.037791703,-0.03558409,0.12505873,0.0046910606,-0.005788846,0.0,-0.13049535,-0.035726935,0.14296031,-0.0071473867,-0.0058002826,0.0,-0.007929916,-0.050028972,0.13885742,0.609242,-0.0059446855,0.0,0.04914404,-0.05028477,0.15147659,0.8624857,-0.006571354,0.0,0.039661728,-0.04265306,0.15524043,0.4210632,-0.0069270465,0.0,0.015401393,-0.020522712,0.12872157,-0.5051986,-0.0058266814,0.0,0.030118875,-0.01640302,0.11565313,-0.682319,-0.0077505587,0.0,-0.042036626,-0.021516457,0.12136001,-0.31396338,-0.008290152,0.0,-0.09300667
212,-0.05145485,0.03848882,0.32325432,-0.0054761437,0.0,0.044198368,-0.0860267,0.027861565,6.799959e-05,-0.006068549,0.0,0.11119617,-0.05776169,0.0041804314,-0.11835778,-0.0052954615,0.0,0.15025094,-0.03431727,0.038944185,-0.30196947,-0.0054176627,0.0,-0.03691054,-0.044375397,0.00860481,-1.3078668,-0.0058346796,0.0,0.1057582,-0.046744093,-0.015936896,-0.56570745,-0.005804815,0.0,0.0868579,-0.038252704,0.09296429,-0.024521232,-0.0055444,0.0,0.039599415,-0.040956758,0.13207878,0.012141686,-0.0055587096,0.0,-0.13439839,-0.04102101,0.15128797,-0.010033619,-0.0055730524,0.0,-0.004981311,-0.056936696,0.14755875,0.61661386,-0.0056664175,0.0,0.038935386,-0.057951756,0.16097063,0.85232866,-0.0063429405,0.0,0.034325093,-0.04992637,0.16485742,0.4343998,-0.006770747,0.0,0.013336599,-0.024327036,0.13616112,-0.5202045,-0.0056836805,0.0,0.04341536,-0.021605872,0.12126344,-0.73026717,-0.007866767,0.0,-0.026298583,-0.02775665,0.12743239,-0.3814215,-0.008455495,0.0,-0.0764211
213,-0.057654575,0.027352616,0.32596755,-0.005130524,0.0,0.03928195,-0.09646577,0.015470356,0.07490723,-0.005594206,0.0,0.0813936,-0.064372584,-0.009157836,-0.081933916,-0.0049049347,0.0,0.13749811,-0.038958915,0.027439892,-0.30400363,-0.005158244,0.0,-0.031259604,-0.050397493,-0.0058926493,-1.2374902,-0.0055608395,0.0,0.09257457,-0.052312046,-0.02815929,-0.5272839,-0.0055245953,0.0,0.07984711,-0.04245304,0.0949837,-0.01852281,-0.0053165834,0.0,0.039503384,-0.046027396,0.14007002,0.018207297,-0.005302924,0.0,-0.13430463,-0.045969956,0.16032587,-0.012963124,-0.0053239656,0.0,-0.0027367827,-0.06350976,0.15734495,0.6144646,-0.005351991,0.0,0.029176857,-0.06536126,0.1712939,0.83141625,-0.0060691587,0.0,0.028524116,-0.057038486,0.17519498,0.4456062,-0.006572134,0.0,0.0112063885,-0.027948085,0.14461416,-0.5254911,-0.0055318614,0.0,0.05401527,-0.0270614,0.12782982,-0.76131094,-0.007978207,0.0,-0.012626277,-0.034453798,0.13446762,-0.434465,-0.008599857,0.0,-0.060104385
214,-0.06348407,0.014150545,0.32075757,-0.004741335,0.0,0.033891577,-0.10651004,0.0007529259,0.13473529,-0.005034,0.0,0.054191843,-0.0705274,-0.024010614,-0.050775584,-0.0044683623,0.0,0.12203128,-0.043372706,0.013702601,-0.29901567,-0.0048704064,0.0,-0.02559076,-0.05618205,-0.022619128,-1.1598735,-0.0052458863,0.0,0.0795962,-0.05745297,-0.04056005,-0.48575938,-0.0052088047,0.0,0.07076788,-0.046283364,0.0979225,-0.012624315,-0.005079225,0.0,0.037369143,-0.05076297,0.14908716,0.02230014,-0.0050238506,0.0,-0.12977237,-0.05054444,0.17005579,-0.01580485,-0.0050566485,0.0,-0.0015188586,-0.06971426,0.16829628,0.60317165,-0.0050034956,0.0,0.02057894,-0.07244727,0.1824543,0.8002216,-0.0057505025,0.0,0.022251412,-0.06392502,0.18621914,0.45462742,-0.006330082,0.0,0.009021223,-0.03140502,0.15415567,-0.521414,-0.005372753,0.0,0.060958043,-0.032827083,0.13547604,-0.7746825,-0.008081058,0.0,-0.0018509552,-0.041565523,0.14260277,-0.4720879,-0.008729991,0.0,-0.045003496
215,-0.068887986,-0.0014546961,0.30815747,-0.0043092133,0.0,0.028351001,-0.11597088,-0.016708732,0.1782357,-0.00439562,0.0,0.030332264,-0.0761484,-0.040521145,-0.025746517,-0.0039878963,0.0,0.10432396,-0.04752127,-0.002634421,-0.28758618,-0.0045536705,0.0,-0.020251302,-0.0616913,-0.04198739,-1.0770853,-0.0048884517,0.0,0.06669394,-0.06210904,-0.052903056,-0.44242102,-0.0048575564,0.0,0.059781145,-0.049764596,0.101954654,-0.007079567,-0.0048353234,0.0,0.033284534,-0.055126674,0.15917444,0.02426865,-0.0047249678,0.0,-0.1208735,-0.05473668,0.18045391,-0.018358309,-0.0047733993,0.0,-0.0014472231,-0.07551817,0.18048748,0.5832278,-0.0046233134,0.0,0.013813874,-0.07914011,0.19445466,0.76003015,-0.0053882804,0.0,0.015891582,-0.0705155,0.19788973,0.46141925,-0.0060439394,0.0,0.00679183,-0.034722965,0.16485257,-0.5082817,-0.005207246,0.0,0.063731395,-0.03894815,0.14432849,-0.7700237,-0.008171027,0.0,0.0055047404,-0.049135823,0.15197825,-0.49320826,-0.008840457,0.0,-0.031742696
216,-0.073805094,-0.019842044,0.2893444,-0.0038355556,0.0,0.022882108,-0.12471777,-0.037421733,0.20464502,-0.0036777041,0.0,0.010283107,-0.08114487,-0.05881025,-0.007442455,-0.0034670308,0.0,0.08514709,-0.051352106,-0.021988913,-0.27079374,-0.0042083547,0.0,-0.015710039,-0.066884406,-0.06454185,-0.9917773,-0.004487255,0.0,0.05341565,-0.06621172,-0.064877,-0.3992011,-0.0044720704,0.0,0.047359,-0.052908756,0.10718794,-0.0022967989,-0.0045873323,0.0,0.027559113,-0.05909455,0.17036968,0.02430354,-0.0044096876,0.0,-0.10845684,-0.058551107,0.1914991,-0.020375755,-0.004475808,0.0,-0.0022544656,-0.08089514,0.19400732,0.5555223,-0.004214769,0.0,0.009388056,-0.08537102,0.20729765,0.7130519,-0.004984957,0.0,0.010253102,-0.07673068,0.2101095,0.46594837,-0.005713989,0.0,0.0045291185,-0.037930537,0.17676382,-0.48685655,-0.005035932,0.0,0.06232471,-0.045459665,0.15450399,-0.7477827,-0.008243572,0.0,0.0093953945,-0.057195462,0.16273126,-0.49716017,-0.008925998,0.0,-0.02078724
217,-0.0781709,-0.04143226,0.26584515,-0.0033221627,0.0,0.017902311,-0.13258016,-0.06196767,0.214108,-0.002881206,0.0,-0.0057153394,-0.08542457,-0.07896526,0.0037645728,-0.002910348,0.0,0.06534361,-0.054830402,-0.0448523,-0.24979573,-0.003834809,0.0,-0.012176437,-0.07171448,-0.090953484,-0.90690684,-0.0040406403,0.0,0.03959824,-0.06968573,-0.076090425,-0.35794246,-0.0040534143,0.0,0.034047753,-0.05571211,0.11361014,0.001597113,-0.0043369345,0.0,0.020610232,-0.06265661,0.18268755,0.022658367,-0.004081708,0.0,-0.09359263,-0.061987735,0.20314203,-0.021753287,-0.0041650827,0.0,-0.003630329,-0.08582626,0.20892397,0.5213422,-0.0037811599,0.0,0.0076104626,-0.09107475,0.22095206,0.66183096,-0.0045436257,0.0,0.0059132054,-0.08249615,0.22283715,0.46819258,-0.00534104,0.0,0.0022442043,-0.041049235,0.18990612,-0.45847538,-0.004858872,0.0,0.05699403,-0.052390963,0.16611968,-0.7092506,-0.008293234,0.0,0.01000857,-0.06576984,0.17500316,-0.48409244,-0.0089803655,0.0,-0.012493953
218,-0.08189683,-0.0665873,0.23946424,-0.0027718274,0.0,0.013736069,-0.13934131,-0.090991974,0.20828408,-0.0020116589,0.0,-0.017803606,-0.088895224,-0.10100636,0.008174776,-0.0023235246,0.0,0.045904867,-0.057901353,-0.07167512,-0.22603968,-0.0034338809,0.0,-0.0097339135,-0.07613746,-0.121930525,-0.82525414,-0.0035463306,0.0,0.025366908,-0.07244894,-0.086091444,-0.32012296,-0.003603686,0.0,0.020532463,-0.058202527,0.1211916,0.0046109534,-0.004085617,0.0,0.013021413,-0.06580969,0.19606462,0.019745726,-0.0037426918,0.0,-0.077569924,-0.065040715,0.21529444,-0.022491999,-0.00384215,0.0,-0.005253855,-0.09027916,0.22520277,0.48238328,-0.0033255767,0.0,0.008411363,-0.09619273,0.23536766,0.60903895,-0.004068085,0.0,0.0032173619,-0.08774325,0.23603338,0.46814087,-0.00492649,0.0,-5.170703e-05,-0.044090774,0.20421198,-0.42488775,-0.004675458,0.0,0.048449837,-0.05977089,0.1792813,-0.6570417,-0.008313697,0.0,0.00781842,-0.074885264,0.1889459,-0.45552203,-0.008996132,0.0,-0.006913103
219,-0.08490762,-0.09601818,0.21259381,-0.0021894895,0.0,0.010475554,-0.14469543,-0.117918834,0.19300283,-0.0010817125,0.0,-0.026568197,-0.091504455,-0.12527539,0.008039414,-0.0017136869,0.0,0.028082415,-0.060567826,-0.103358805,-0.2016233,-0.0030065984,0.0,-0.008278282,-0.08011058,-0.1579668,-0.748321,-0.0030028508,0.0,0.011419238,-0.074526794,-0.09509076,-0.28608656,-0.003125484,0.0,0.00780564,-0.06040342,0.129684,0.006787593,-0.0038343295,0.0,0.00561719,-0.068557374,0.21021853,0.016145017,-0.0033937285,0.0,-0.06206861,-0.06771484,0.22769181,-0.022730406,-0.0035081664,0.0,-0.006816836,-0.09422408,0.24256718,0.44146317,-0.0028514105,0.0,0.0110678375,-0.1006878,0.25025913,0.5577654,-0.003562666,0.0,0.0021423697,-0.092417695,0.24941209,0.4657935,-0.0044728257,0.0,-0.00234738,-0.047070663,0.21939158,-0.3889575,-0.0044849007,0.0,0.03823965,-0.0676388,0.19391443,-0.59689045,-0.008297859,0.0,0.003921181,-0.08457613,0.2045418,-0.4164101,-0.00896473,0.0,-0.0035617407
220,-0.08720118,-0.12818784,0.19019467,-0.0015920344,0.0,0.008355156,-0.14885327,-0.13182648,0.16755027,-0.00010631094,0.0,-0.033150084,-0.09359095,-0.15629423,0.0015018873,-0.0010870972,0.0,0.014034167,-0.062406566,-0.13157041,-0.1806159,-0.0025770387,0.0,-0.0072359573,-0.082425095,-0.17283048,-0.6931092,-0.0024662607,0.0,0.00014549121,-0.076371565,-0.10776928,-0.26347867,-0.002625476,0.0,-0.002208965,-0.062419087,0.13786125,0.008248174,-0.0035827816,0.0,-0.00016501173,-0.07097727,0.2239201,0.012712121,-0.0030353558,0.0,-0.049677365,-0.07008888,0.23910536,-0.022601323,-0.0031634804,0.0,-0.008472649,-0.097718,0.2597972,0.40579933,-0.0023608077,0.0,0.013695732,-0.10462533,0.26444638,0.51673615,-0.0030315886,0.0,0.0019137561,-0.09656012,0.26178482,0.46116194,-0.0039827437,0.0,-0.004631549,-0.05008058,0.23423646,-0.35687917,-0.004285093,0.0,0.029587641,-0.076100364,0.20903745,-0.5394958,-0.008236801,0.0,0.0006093541,-0.09493439,0.22086892,-0.37396094,-0.0088758785,0.0,-0.001042597
221,-0.08780241,-0.14258803,0.1721514,-0.0010236588,0.0,0.0069347583,-0.15201302,-0.1489062,0.14215486,0.0009188277,0.0,-0.037939228,-0.094822675,-0.18523884,-0.0061083864,-0.00045620603,0.0,0.003219843,-0.062924005,-0.14843252,-0.16339338,-0.0021754568,0.0,-0.0065273177,-0.08441681,-0.19065416,-0.6508206,-0.0018991666,0.0,-0.008799357,-0.077932164,-0.12376936,-0.24715622,-0.0021164236,0.0,-0.009877717,-0.064165965,0.14493757,0.009339701,-0.0033262023,0.0,-0.004495591,-0.07302221,0.23720446,0.009792928,-0.0026675207,0.0,-0.04014211,-0.072115384,0.24958906,-0.022226263,-0.0028080745,0.0,-0.009561222,-0.100706935,0.27691916,0.3758015,-0.0018544189,0.0,0.015881795,-0.10797594,0.27808154,0.48379615,-0.0024785707,0.0,0.0019400716,-0.100111105,0.27327883,0.45426896,-0.0034586363,0.0,-0.006892979,-0.05308073,0.24879953,-0.32966268,-0.004073253,0.0,0.022422783,-0.08513762,0.22495995,-0.4894743,-0.008118592,0.0,-0.0020386279,-0.10590835,0.23836687,-0.33511326,-0.0087028295,0.0,0.0006874241
222,-0.08753603,-0.15630293,0.15681365,-0.00047562155,0.0,0.0059518646,-0.15396199,-0.16779558,0.1212578,0.0019877893,0.0,-0.041056663,-0.09476748,-0.20115642,-0.01225718,0.00016046618,0.0,-0.0052924957,-0.06270842,-0.16466501,-0.1487691,-0.0018047093,0.0,-0.0060153287,-0.08594252,-0.21011502,-0.6132225,-0.0012989184,0.0,-0.015817985,-0.079054594,-0.14162867,-0.2326708,-0.0015869456,0.0,-0.015767459,-0.06531993,0.14886643,0.010087529,-0.0030637584,0.0,-0.00787643,-0.07463575,0.25039804,0.0072728433,-0.0022929446,0.0,-0.032398418,-0.07373989,0.2594791,-0.021725884,-0.0024448512,0.0,-0.010312136,-0.103132576,0.29424378,0.34963456,-0.0013349897,0.0,0.017869294,-0.110717155,0.29162154,0.45517924,-0.0019094156,0.0,0.0021152496,-0.10301285,0.28430924,0.44514835,-0.0029048487,0.0,-0.009120613,-0.05601672,0.26339817,-0.3060367,-0.0038490617,0.0,0.01620245,-0.094713986,0.24234036,-0.44547355,-0.007916454,0.0,-0.004531903,-0.11739504,0.25791767,-0.30042568,-0.008419748,0.0,0.0016396791
223,-0.08627941,-0.16513616,0.14356299,3.7567457e-05,0.0,0.005290458,-0.15454458,-0.1879255,0.10359661,0.0030934792,0.0,-0.04277909,-0.093966514,-0.21718442,-0.017444003,0.00077043823,0.0,-0.011907417,-0.06174461,-0.17900959,-0.13613226,-0.0014798691,0.0,-0.005551599,-0.08689188,-0.23063736,-0.5792816,-0.00066245557,0.0,-0.021065244,-0.07960324,-0.16058497,-0.21960028,-0.0010413657,0.0,-0.0201921,-0.06576304,0.14926372,0.010620808,-0.002802891,0.0,-0.0105042495,-0.07576072,0.26351592,0.005034957,-0.001914475,0.0,-0.026017148,-0.07491203,0.26880723,-0.021103323,-0.0020761113,0.0,-0.010785591,-0.10491893,0.3117429,0.32620856,-0.0008028734,0.0,0.019528862,-0.112830415,0.30519992,0.42957747,-0.0013289839,0.0,0.002239097,-0.105209365,0.29500017,0.4338448,-0.0023248522,0.0,-0.011303544,-0.058828678,0.27802178,-0.28504786,-0.0036115455,0.0,0.01073882,-0.10471686,0.2615997,-0.4059787,-0.007608926,0.0,-0.0068041175,-0.12924586,0.28003573,-0.26886076,-0.008012135,0.0,0.0020323917
224,-0.08394602,-0.16342714,0.13245155,0.00049460237,0.0,0.004798729,-0.1537194,-0.21009852,0.08995193,0.0042295847,0.0,-0.04349562,-0.09250811,-0.23390377,-0.021285713,0.0013694451,0.0,-0.016839648,-0.06006804,-0.18956837,-0.12557988,-0.0012164786,0.0,-0.0050913934,-0.08725548,-0.25301307,-0.54872924,1.6179634e-05,0.0,-0.024604222,-0.07958162,-0.18135792,-0.20766883,-0.00048278738,0.0,-0.023270447,-0.06555312,0.14631732,0.011027016,-0.002549364,0.0,-0.012421589,-0.07634564,0.2762395,0.0031001717,-0.0015359632,0.0,-0.020920284,-0.075589195,0.2772768,-0.020421885,-0.0017046273,0.0,-0.010999043,-0.10597119,0.32901704,0.30576563,-0.0002601531,0.0,0.020658538,-0.114307866,0.318594,0.40694535,-0.0007415954,0.0,0.002126649,-0.106660634,0.30515808,0.42041376,-0.0017218125,0.0,-0.013431042,-0.061446026,0.29229042,-0.26696262,-0.003360169,0.0,0.006180197,-0.115013406,0.28291368,-0.3718436,-0.007183441,0.0,-0.008645251,-0.14130285,0.30500266,-0.24152124,-0.0074653816,0.0,0.0020749941
225,-0.081067964,-0.15294231,0.12321861,0.0009076097,0.0,0.004309319,-0.15141715,-0.2349498,0.08052761,0.0053870333,0.0,-0.043748744,-0.09050336,-0.2516995,-0.023435244,0.001953673,0.0,-0.02052886,-0.05744031,-0.18863189,-0.11692953,-0.001049427,0.0,-0.0045105834,-0.08695788,-0.27715775,-0.5205634,0.0007280391,0.0,-0.026733672,-0.07901495,-0.2045245,-0.19634676,8.6044194e-05,0.0,-0.025316514,-0.06486106,0.14075778,0.011362123,-0.0023051507,0.0,-0.013758592,-0.07647089,0.28870755,0.0014593937,-0.0011665991,0.0,-0.016927168,-0.07583895,0.28506237,-0.019772988,-0.0013359977,0.0,-0.010936386,-0.106350884,0.34628007,0.28807184,0.0002855952,0.0,0.021108001,-0.11533131,0.33236054,0.38649684,-0.00015477266,0.0,0.0015997812,-0.10758667,0.31567287,0.4049211,-0.0011023505,0.0,-0.015492648,-0.06389418,0.30623186,-0.25149295,-0.0030983612,0.0,0.002667144,-0.12556677,0.30681145,-0.34339285,-0.0066352026,0.0,-0.009754333,-0.1516516,0.3253179,-0.2192891,-0.0067805825,0.0,0.0020288825
226,-0.07771695,-0.13666654,0.115267545,0.0012756602,0.0,0.0037563015,-0.14751856,-0.26259983,0.07435663,0.0065609,0.0,-0.04375651,-0.08797494,-0.2702722,-0.02420152,0.002521337,0.0,-0.02338283,-0.054143287,-0.1773875,-0.109623656,-0.0009859067,0.0,-0.003794711,-0.085778356,-0.30091423,-0.4937541,0.001430349,0.0,-0.027789874,-0.07792117,-0.23010331,-0.18524203,0.0006610395,0.0,-0.026629765,-0.06380975,0.13330148,0.011630842,-0.0020674383,0.0,-0.014690556,-0.07615573,0.3009237,2.4879351e-05,-0.0008112695,0.0,-0.0137381805,-0.07566998,0.29226792,-0.019186214,-0.00097278645,0.0,-0.010687754,-0.10605261,0.36360133,0.27229536,0.00083064137,0.0,0.02100766,-0.116105855,0.3473461,0.36726528,0.00042849104,0.0,0.00071659684,-0.108085155,0.3272894,0.38744283,-0.00046246394,0.0,-0.017478287,-0.06609012,0.319628,-0.23782316,-0.0028277165,0.0,-3.1106174e-06,-0.13614108,0.33302075,-0.31919402,-0.0059630186,0.0,-0.010213129,-0.15964024,0.33865684,-0.20104994,-0.005993746,0.0,0.0019503236
227,-0.07392838,-0.116867006,0.10833965,0.0015966215,0.0,0.0031754961,-0.14188205,-0.293093,0.07018347,0.007745933,0.0,-0.04362432,-0.08492732,-0.28915095,-0.024223298,0.0030699605,0.0,-0.025687693,-0.050515763,-0.15816821,-0.103272796,-0.0010237802,0.0,-0.002945399,-0.08366297,-0.32214737,-0.46848732,0.0020768493,0.0,-0.02803625,-0.07635619,-0.25774705,-0.1744764,0.001232015,0.0,-0.027436785,-0.06255361,0.12473367,0.011830548,-0.0018322873,0.0,-0.015344694,-0.075419486,0.31301937,-0.0012031272,-0.00047018577,0.0,-0.011104523,-0.07512196,0.29906508,-0.018599045,-0.00061777723,0.0,-0.010349901,-0.105114564,0.38117778,0.25798118,0.0013700038,0.0,0.020592786,-0.11684578,0.3641323,0.34865564,0.001007871,0.0,-0.00042495131,-0.10826424,0.34071413,0.36806458,0.00020260259,0.0,-0.019378245,-0.06802191,0.3325107,-0.22540045,-0.0025501477,0.0,-0.0020384975,-0.14378554,0.35028037,-0.2982923,-0.0052033267,0.0,-0.010357708,-0.1669865,0.35292888,-0.18593195,-0.0051168976,0.0,0.0018769316
228,-0.06986965,-0.09629329,0.10199259,0.0018850921,0.0,0.0025440333,-0.13459286,-0.32270178,0.06790937,0.008875824,0.0,-0.04333792,-0.081390396,-0.30815202,-0.023475539,0.0036045776,0.0,-0.02752792,-0.04693985,-0.13428466,-0.097591445,-0.0011449682,0.0,-0.0021030474,-0.08075524,-0.34026745,-0.443669,0.0026573571,0.0,-0.027688807,-0.0741159,-0.28765607,-0.16365291,0.0018249433,0.0,-0.027831724,-0.061211206,0.11809947,0.011947755,-0.0015958275,0.0,-0.015821535,-0.07439554,0.32559842,-0.0023197457,-0.00014057697,0.0,-0.008879189,-0.074429765,0.30597654,-0.01804778,-0.0002768312,0.0,-0.0099856835,-0.103028476,0.39597964,0.24459912,0.0019021783,0.0,0.020004507,-0.11642131,0.37763643,0.33068702,0.0015986882,0.0,-0.0016266964,-0.10830775,0.35730365,0.34688142,0.00091469544,0.0,-0.021183163,-0.0698128,0.34544745,-0.21380784,-0.002260196,0.0,-0.0035633408,-0.14994131,0.36478487,-0.27915597,-0.004366421,0.0,-0.010234892,-0.17305425,0.36491832,-0.17240337,-0.0042260643,0.0,0.0018009916
229,-0.06589444,-0.08307728,0.095990166,0.0021931084,0.0,0.001826603,-0.12651458,-0.34113377,0.06816524,0.00981955,0.0,-0.042946547,-0.07743507,-0.3277486,-0.021604758,0.0041456507,0.0,-0.028933847,-0.044028316,-0.10924237,-0.09245141,-0.0012853392,0.0,-0.0014009569,-0.07722777,-0.35397893,-0.41829634,0.0031854394,0.0,-0.026854428,-0.07117036,-0.3209179,-0.15233952,0.0024720319,0.0,-0.027858611,-0.059801877,0.1144177,0.011928244,-0.0013534992,0.0,-0.016184524,-0.07323523,0.33857483,-0.0033769384,0.0001838057,0.0,-0.006977898,-0.07399985,0.31481373,-0.017595524,6.382959e-05,0.0,-0.009689631,-0.09833489,0.4005307,0.2320818,0.002412817,0.0,0.019351318,-0.11334637,0.38111407,0.3139472,0.0022043905,0.0,-0.0027047154,-0.108840406,0.38068622,0.32399723,0.0017237117,0.0,-0.02288419,-0.07202077,0.361106,-0.20297621,-0.0019363428,0.0,-0.0044889227,-0.15582062,0.38206783,-0.2608806,-0.0034442553,0.0,-0.0098393345,-0.17730209,0.3694847,-0.15945892,-0.0034838296,0.0,0.0018150024
230,-0.06187104,-0.078494176,0.090280965,0.0025467423,0.0,0.0011775829,-0.117129475,-0.35583997,0.06770244,0.010750718,0.0,-0.042354107,-0.072973624,-0.34662572,-0.020491356,0.0046589994,0.0,-0.030093346,-0.04194414,-0.0886805,-0.08758552,-0.0014076305,0.0,-0.00076948665,-0.07292163,-0.35383624,-0.39506,0.0036053902,0.0,-0.025788119,-0.06736679,-0.3580872,-0.14190678,0.003180144,0.0,-0.027644604,-0.05825945,0.11354288,0.011804418,-0.0011067026,0.0,-0.016470334,-0.07102884,0.34617218,-0.004273383,0.00048245967,0.0,-0.00525459,-0.07401992,0.32736498,-0.017073816,0.00042817602,0.0,-0.009538986,-0.09121349,0.39487323,0.22019818,0.0028500825,0.0,0.018831909,-0.110502124,0.38579446,0.29830775,0.0028200597,0.0,-0.0035220273,-0.107451014,0.40110865,0.29952422,0.0024760207,0.0,-0.024473011,-0.07494362,0.38197353,-0.19237235,-0.0015463473,0.0,-0.0051430725,-0.15932277,0.39023846,-0.24244322,-0.0027410728,0.0,-0.009541075,-0.1821981,0.37646675,-0.14563307,-0.0027326467,0.0,0.0018912181
231,-0.057503413,-0.08090057,0.085013255,0.002957607,0.0,0.0005691629,-0.10693075,-0.35290658,0.06852164,0.011662821,0.0,-0.041707017,-0.06806183,-0.36820078,-0.019183494,0.0051925494,0.0,-0.030810777,-0.04051462,-0.07805685,-0.08322713,-0.0014660764,0.0,-0.00030588172,-0.06807622,-0.34496045,-0.3730269,0.003982496,0.0,-0.024495473,-0.063494675,-0.3933742,-0.13170487,0.0037055442,0.0,-0.027139127,-0.056392193,0.11421546,0.011611767,-0.000851574,0.0,-0.01665237,-0.06737124,0.34587663,-0.0050985664,0.0007341296,0.0,-0.0038017621,-0.074529484,0.3438943,-0.0166103,0.00083491846,0.0,-0.009655264,-0.08269487,0.38182488,0.20926733,0.0031649645,0.0,0.01837511,-0.107347056,0.39038226,0.28443092,0.003446036,0.0,-0.004065048,-0.10362192,0.4124189,0.2735824,0.0030858903,0.0,-0.025941819,-0.07852279,0.40871516,-0.18262957,-0.0010630445,0.0,-0.00540879,-0.16293,0.39938736,-0.22463746,-0.002040565,0.0,-0.009193627,-0.18793581,0.3838703,-0.13170183,-0.0019985957,0.0,0.0020206757
232,-0.05265008,-0.09012146,0.080761135,0.0034145133,0.0,-5.0493516e-05,-0.0964334,-0.3204049,0.07261654,0.012573283,0.0,-0.04130686,-0.06294069,-0.39737743,-0.01683741,0.0057631945,0.0,-0.031113926,-0.039538436,-0.076648094,-0.079757154,-0.001464574,0.0,7.96821e-05,-0.06315351,-0.3319138,-0.3525783,0.004337587,0.0,-0.022820944,-0.058892004,-0.41854265,-0.12143235,0.0041480027,0.0,-0.0263705,-0.054130644,0.11555144,0.011322918,-0.00059717963,0.0,-0.01673304,-0.0625811,0.33785817,-0.0058961287,0.0009182431,0.0,-0.002666396,-0.07560997,0.36418283,-0.01640768,0.0012873638,0.0,-0.0101453895,-0.07451656,0.37264746,0.20023717,0.0034767957,0.0,0.01790349,-0.10311643,0.3912691,0.27227864,0.0040524695,0.0,-0.004584443,-0.09946568,0.4213435,0.246299,0.0036802676,0.0,-0.0272834,-0.080258355,0.43002704,-0.17485875,-0.00058806874,0.0,-0.0049915966,-0.16628721,0.40827549,-0.20974258,-0.0013371252,0.0,-0.008512111,-0.19486736,0.39018542,-0.12010468,-0.0013061047,0.0,0.0025057755
233,-0.047548637,-0.10343886,0.077049986,0.003828959,0.0,-0.00069311354,-0.085247666,-0.27299637,0.080507316,0.013481214,0.0,-0.040833384,-0.057249583,-0.4296143,-0.012763833,0.0063249893,0.0,-0.031044718,-0.03866137,-0.080199674,-0.07681914,-0.0014156087,0.0,0.000419762,-0.05789937,-0.3100015,-0.3306687,0.0046365587,0.0,-0.020703724,-0.05365505,-0.44504243,-0.109937206,0.004601473,0.0,-0.025190365,-0.05140908,0.11802021,0.010752748,-0.00035610877,0.0,-0.016620835,-0.05741177,0.3250403,-0.0067275595,0.001043804,0.0,-0.0016753906,-0.07755921,0.3903979,-0.016349936,0.0018034523,0.0,-0.0109574795,-0.067069605,0.37632585,0.19185707,0.003893287,0.0,0.017409138,-0.097540416,0.38775206,0.26014858,0.0045953165,0.0,-0.005092988,-0.09500194,0.42847666,0.2178078,0.0042503723,0.0,-0.028491199,-0.07884324,0.436451,-0.1680311,-0.00027013675,0.0,-0.004089093,-0.16903077,0.4176335,-0.19660415,-0.0006096029,0.0,-0.007588663,-0.20373085,0.3957624,-0.11036336,-0.00066666957,0.0,0.003182754
234,-0.042041678,-0.11716336,0.073144406,0.004208302,0.0,-0.0012190584,-0.07261284,-0.240013,0.0871786,0.014358022,0.0,-0.040045433,-0.050932907,-0.45992985,-0.00917739,0.006824766,0.0,-0.03084793,-0.03805109,-0.085981645,-0.073782995,-0.0013561773,0.0,0.0007649604,-0.052587643,-0.27850065,-0.30905014,0.0048532295,0.0,-0.01842664,-0.04784902,-0.46927488,-0.09878729,0.0050117346,0.0,-0.023770263,-0.048519433,0.121787,0.010029279,-0.00014761358,0.0,-0.016399896,-0.052678414,0.3177325,-0.007561337,0.001146002,0.0,-0.0007163407,-0.080283105,0.42239743,-0.016231343,0.0023940648,0.0,-0.011806396,-0.059776954,0.38795543,0.18294148,0.0043296246,0.0,0.017017217,-0.09124739,0.38218594,0.247129,0.0050614793,0.0,-0.0056086257,-0.09036882,0.4344683,0.18824852,0.0047944444,0.0,-0.029559284,-0.07429311,0.42456585,-0.16086437,-0.00020064355,0.0,-0.0032373294,-0.17114918,0.4275081,-0.18304348,0.00014725793,0.0,-0.0067589143,-0.21051566,0.40169653,-0.10022751,0.00013301964,0.0,0.0036630742
235,-0.036198653,-0.12295474,0.06920694,0.0045130663,0.0,-0.0016492978,-0.058508266,-0.2212268,0.08982128,0.015168837,0.0,-0.039616283,-0.044179216,-0.48776162,-0.0076435683,0.007249512,0.0,-0.030939639,-0.037842106,-0.09331846,-0.07063392,-0.0012893081,0.0,0.0010919739,-0.04747327,-0.24615046,-0.2909289,0.005041896,0.0,-0.016537303,-0.041649636,-0.49066237,-0.08957839,0.005392106,0.0,-0.022654396,-0.045594223,0.12577634,0.00948495,3.8145576e-05,0.0,-0.016251795,-0.048785467,0.31861588,-0.008261152,0.0012429537,0.0,9.281468e-05,-0.07817374,0.44206244,-0.016101833,0.002875082,0.0,-0.012541632,-0.05256434,0.39458504,0.17397323,0.004566173,0.0,0.016769605,-0.08645947,0.38710457,0.23375219,0.005605515,0.0,-0.0062750056,-0.08608081,0.44052064,0.15776609,0.00533379,0.0,-0.030482426,-0.06851609,0.4008942,-0.15344797,-0.00034938985,0.0,-0.0025911387,-0.17250624,0.43951097,-0.16942392,0.00096953416,0.0,-0.005969061,-0.2133928,0.41060933,-0.08992552,0.0011457759,0.0,0.003953155
236,-0.030027203,-0.11924976,0.06473589,0.0047297343,0.0,-0.0020363387,-0.043115653,-0.21111345,0.09400915,0.015892314,0.0,-0.038712017,-0.03584578,-0.50652605,-0.005227931,0.0076570883,0.0,-0.03071476,-0.03772673,-0.101939,-0.06715432,-0.0012133754,0.0,0.0012045857,-0.042015888,-0.23441455,-0.26948738,0.005308084,0.0,-0.01466961,-0.03513466,-0.50989276,-0.07877965,0.0057152496,0.0,-0.021412913,-0.042420242,0.12804611,0.009068079,0.00021276379,0.0,-0.016056022,-0.045506302,0.3250421,-0.008960713,0.0013386623,0.0,0.0008427808,-0.07583861,0.4652824,-0.015909418,0.0034014941,0.0,-0.01303808,-0.044238612,0.39341316,0.16408686,0.004727105,0.0,0.016610863,-0.08107753,0.39152724,0.2192378,0.0061074123,0.0,-0.006776521,-0.081319526,0.443298,0.12651001,0.0058201165,0.0,-0.03125608,-0.06418359,0.38189173,-0.1454716,-0.0004901559,0.0,-0.002200989,-0.17260669,0.4494373,-0.15468155,0.001836654,0.0,-0.0054834364,-0.21495685,0.4198843,-0.07903851,0.0021873245,0.0,0.0038320944
237,-0.02364977,-0.10834856,0.059834268,0.004872614,0.0,-0.0023272308,-0.026487967,-0.20666534,0.09872625,0.016511569,0.0,-0.037395228,-0.02698031,-0.521931,-0.0024446521,0.0079641575,0.0,-0.030157017,-0.037710257,-0.10834295,-0.06334533,-0.0011634538,0.0,0.0011269096,-0.03574223,-0.24169981,-0.24588615,0.005631666,0.0,-0.012980055,-0.028216965,-0.52568865,-0.066950396,0.005974004,0.0,-0.020125542,-0.039447203,0.12859626,0.008793859,0.000375111,0.0,-0.015823781,-0.04251078,0.33554474,-0.009634618,0.0014326214,0.0,0.0015655095,-0.073400415,0.49472797,-0.015595052,0.0040466236,0.0,-0.01328911,-0.035772856,0.3846618,0.15337712,0.004780111,0.0,0.016522769,-0.07435116,0.38904518,0.20370932,0.006470119,0.0,-0.0070580766,-0.076180145,0.44267175,0.09463355,0.006232891,0.0,-0.03187646,-0.061672956,0.3754474,-0.1368705,-0.00048978394,0.0,-0.0020121168,-0.17159896,0.45142382,-0.13888578,0.002669294,0.0,-0.0053798216,-0.21495537,0.43073037,-0.06754302,0.0032661338,0.0,0.0033229776
238,-0.017260473,-0.09616346,0.05497813,0.004975355,0.0,-0.0024931487,-0.008873802,-0.2074013,0.103139676,0.017015534,0.0,-0.03601596,-0.017841173,-0.53430146,0.00017355126,0.008172628,0.0,-0.02949245,-0.038093142,-0.107645884,-0.0593866,-0.0011912081,0.0,0.0010885634,-0.028858284,-0.2618119,-0.22210151,0.0059833904,0.0,-0.01159301,-0.021062054,-0.53833646,-0.054935817,0.0061729015,0.0,-0.019040382,-0.036769494,0.12789194,0.008674683,0.0005341532,0.0,-0.015603555,-0.03953295,0.34350193,-0.010168374,0.001513464,0.0,0.0022368627,-0.07014456,0.5207876,-0.015192594,0.0044995327,0.0,-0.013355016,-0.027552962,0.37909696,0.14239214,0.004858596,0.0,0.01646296,-0.06809936,0.39041752,0.1874467,0.0068551144,0.0,-0.0071736276,-0.07035189,0.4355485,0.06229303,0.006530188,0.0,-0.03234052,-0.060468957,0.38168207,-0.1278642,-0.00032505183,0.0,-0.0020045936,-0.168574,0.4341935,-0.12300928,0.0032014865,0.0,-0.005538238,-0.21381097,0.44605997,-0.05627784,0.004424728,0.0,0.002677966
239,-0.010791527,-0.089203954,0.049965557,0.0050723134,0.0,-0.0025676629,0.009454871,-0.2129529,0.10664552,0.01738654,0.0,-0.034521896,-0.008641347,-0.5436761,0.0025844136,0.00827674,0.0,-0.02869273,-0.03911183,-0.10057011,-0.055195887,-0.0012941539,0.0,0.0011106785,-0.02154764,-0.28997004,-0.1978888,0.00631178,0.0,-0.010491289,-0.013785398,-0.54784703,-0.04287212,0.0063065407,0.0,-0.01809027,-0.03394886,0.12584095,0.008640694,0.000691673,0.0,-0.015355116,-0.036372617,0.34363163,-0.010669198,0.0015645899,0.0,0.0027729357,-0.066404946,0.54080015,-0.014715411,0.00469092,0.0,-0.01331986,-0.018834252,0.38331416,0.13067612,0.005028056,0.0,0.016313242,-0.06274821,0.39918923,0.17029439,0.0073237475,0.0,-0.0070810877,-0.06321195,0.41489246,0.029647037,0.0065891915,0.0,-0.032645993,-0.059727926,0.39833182,-0.11815636,-2.237293e-05,0.0,-0.0021979306,-0.16307373,0.4146155,-0.106555164,0.003728842,0.0,-0.0057258625,-0.21202062,0.46111745,-0.044773832,0.005619103,0.0,0.0019432232
240,-0.0042347535,-0.08725279,0.044861663,0.0051552746,0.0,-0.0027010366,0.02821391,-0.22445974,0.10632548,0.017613558,0.0,-0.03327255,0.000474168,-0.5528084,0.0033009313,0.00830476,0.0,-0.028124098,-0.04065708,-0.09247185,-0.050899107,-0.0014067265,0.0,0.0011235811,-0.014677104,-0.30703777,-0.17705457,0.0065287054,0.0,-0.00968132,-0.0064482093,-0.5570371,-0.032781836,0.006399164,0.0,-0.017327052,-0.030910505,0.122145355,0.008603536,0.00084470335,0.0,-0.015127609,-0.033207655,0.33606878,-0.0111314785,0.0015856308,0.0,0.003185776,-0.06266138,0.5603649,-0.014188759,0.004765528,0.0,-0.0132929515,-0.011166697,0.3879542,0.11899766,0.0050574485,0.0,0.016085563,-0.05678045,0.40267554,0.1529991,0.007670523,0.0,-0.0069186687,-0.056889452,0.39743283,-0.003144335,0.006649012,0.0,-0.032791372,-0.058520798,0.41781464,-0.108139426,0.00032504502,0.0,-0.002273865,-0.15317096,0.40766016,-0.08996111,0.0045121135,0.0,-0.0058266204,-0.21007052,0.46978447,-0.03285946,0.0068097166,0.0,0.0012393333
241,0.002461154,-0.08912341,0.039804157,0.005223717,0.0,-0.003060611,0.04707919,-0.24418463,0.10056375,0.017693298,0.0,-0.032629307,0.009432793,-0.56474876,0.0013774063,0.008288715,0.0,-0.028231125,-0.042445723,-0.08844411,-0.046612095,-0.0014684029,0.0,0.0011692587,-0.009171182,-0.29457057,-0.1622671,0.006578841,0.0,-0.008996643,0.0009547919,-0.56902,-0.026103247,0.0064800913,0.0,-0.016811047,-0.02772819,0.11762467,0.008443419,0.000983787,0.0,-0.014983194,-0.030309768,0.3237236,-0.011526618,0.0015968384,0.0,0.0035061305,-0.05959688,0.5808418,-0.013748486,0.0046567186,0.0,-0.0133165745,-0.0034443196,0.3899417,0.10816267,0.0050287517,0.0,0.015741244,-0.04978747,0.39105493,0.13648811,0.0077124233,0.0,-0.006897403,-0.05393599,0.40903473,-0.03592029,0.007138396,0.0,-0.032775953,-0.05660255,0.42431256,-0.09826878,0.00053186365,0.0,-0.0019456968,-0.13747694,0.42337036,-0.0734061,0.0056649605,0.0,-0.005567113,-0.20795293,0.4613843,-0.020074664,0.0077659492,0.0,0.00080191717
242,0.009307329,-0.09323399,0.03472278,0.0052644117,0.0,-0.003434429,0.065643676,-0.27350152,0.09073892,0.017601,0.0,-0.032411613,0.018153215,-0.5774933,-0.0024393888,0.008211911,0.0,-0.02871143,-0.044290252,-0.0878401,-0.042278703,-0.0014816443,0.0,0.001295181,-0.004984567,-0.25999373,-0.15098076,0.0065274006,0.0,-0.008586401,0.008406326,-0.58174574,-0.021721307,0.006527695,0.0,-0.0164179,-0.024769876,0.11556998,0.008141803,0.0010784086,0.0,-0.0148077905,-0.027670939,0.32116288,-0.0117426235,0.0015635632,0.0,0.0036959695,-0.054322485,0.5972666,-0.013273295,0.004950388,0.0,-0.013251179,0.0036735437,0.38746536,0.097571105,0.0049326555,0.0,0.015334498,-0.044007927,0.38965905,0.120593816,0.007894076,0.0,-0.006913556,-0.051646907,0.43121085,-0.0685201,0.00778261,0.0,-0.03259981,-0.055474583,0.41964468,-0.08818099,0.0004941059,0.0,-0.0014587361,-0.118367605,0.45048484,-0.056591563,0.0068901223,0.0,-0.004871571,-0.20671466,0.43344098,-0.0065524746,0.008381074,0.0,0.0005723871
243,0.016265044,-0.09834422,0.029262755,0.0052670836,0.0,-0.003419851,0.08275521,-0.30740264,0.07941623,0.017238276,0.0,-0.031737693,0.026529076,-0.58625513,-0.0065627657,0.008047682,0.0,-0.028940832,-0.046054143,-0.088871114,-0.037427496,-0.0014561005,0.0,0.0014571398,-0.0005087573,-0.2349546,-0.13834624,0.0064966097,0.0,-0.00795039,0.015795415,-0.59031457,-0.017232131,0.0065014814,0.0,-0.015922349,-0.022390809,0.11665803,0.007975978,0.0011296631,0.0,-0.01454908,-0.025420532,0.3282134,-0.011828296,0.0015209112,0.0,0.0038859323,-0.04776378,0.609864,-0.012754597,0.005311232,0.0,-0.013171415,0.010506101,0.38367796,0.08590186,0.004804222,0.0,0.01522588,-0.039348282,0.4082028,0.10406265,0.008411759,0.0,-0.006833229,-0.047260936,0.43843374,-0.1007839,0.008162996,0.0,-0.0322638,-0.05525871,0.40570807,-0.07723321,0.00032724923,0.0,-0.00138589,-0.10391509,0.4626137,-0.03952036,0.007670766,0.0,-0.0046725795,-0.19731979,0.42562035,0.0067662857,0.009279325,0.0,0.00012854487
244,0.02312707,-0.10457261,0.022888955,0.0052391123,0.0,-0.0029717125,0.09694921,-0.3308717,0.0645913,0.01662167,0.0,-0.030426528,0.034600616,-0.59281635,-0.011461417,0.0078414045,0.0,-0.028899295,-0.047821127,-0.09132436,-0.031365205,-0.001385852,0.0,0.0015510209,0.0045284405,-0.22877944,-0.124377415,0.0065181586,0.0,-0.0067368373,0.023077026,-0.5964945,-0.012759753,0.006427694,0.0,-0.015375633,-0.020797227,0.118718356,0.008159058,0.0011734078,0.0,-0.014353756,-0.02367452,0.33703613,-0.011979669,0.0015023409,0.0,0.0042524952,-0.04104056,0.6204053,-0.01238611,0.0056206454,0.0,-0.013292786,0.016806724,0.38304353,0.072344735,0.004660256,0.0,0.015590314,-0.03407103,0.41808265,0.08575912,0.008773939,0.0,-0.006624669,-0.042392123,0.43554306,-0.13255347,0.008365445,0.0,-0.031769574,-0.055870004,0.39092618,-0.0645706,0.00018906966,0.0,-0.0017152913,-0.099275574,0.45070946,-0.021884495,0.007954087,0.0,-0.0054807244,-0.16621213,0.46006823,0.019757938,0.010580768,0.0,-0.0007011555
245,0.029982343,-0.111892946,0.016707733,0.0051869834,0.0,-0.0025605885,0.11000231,-0.3211581,0.05249075,0.016046792,0.0,-0.028834753,0.042644143,-0.60320157,-0.014842912,0.00764255,0.0,-0.028157383,-0.04947617,-0.094975054,-0.025351003,-0.0012737134,0.0,0.0013775658,0.010068795,-0.23946598,-0.1084396,0.006577179,0.0,-0.0054197926,0.030759003,-0.60572135,-0.006905321,0.006356054,0.0,-0.014564304,-0.019182434,0.119752854,0.00829739,0.0012301585,0.0,-0.01406616,-0.021888563,0.34152216,-0.012201222,0.0015220218,0.0,0.004520704,-0.034213506,0.63303906,-0.012087658,0.0059691574,0.0,-0.013540263,0.0226352,0.38555953,0.058895044,0.0045156977,0.0,0.01588219,-0.028633647,0.41348132,0.06709404,0.00888907,0.0,-0.006161982,-0.037852388,0.42256737,-0.16367303,0.008413508,0.0,-0.031119555,-0.055796303,0.3939976,-0.052164122,0.000275546,0.0,-0.0016999543,-0.09505359,0.43505463,-0.005047029,0.00822796,0.0,-0.006140085,-0.13404055,0.49167088,0.03133608,0.0114995325,0.0,-0.0015100744
246,0.03652049,-0.11602591,0.010655019,0.0050868047,0.0,-0.002337411,0.1212411,-0.28841993,0.040625922,0.015389165,0.0,-0.027129494,0.05063037,-0.6158122,-0.017754637,0.0074325018,0.0,-0.026941534,-0.051249973,-0.09757161,-0.019487832,-0.0011498715,0.0,0.00085399486,0.01641608,-0.26642406,-0.09297957,0.0066700405,0.0,-0.004321443,0.038764007,-0.61649126,-0.0010452326,0.0062622805,0.0,-0.013631366,-0.01736812,0.11982179,0.008413095,0.0013006711,0.0,-0.013743803,-0.019927252,0.34074074,-0.0125113055,0.0015695567,0.0,0.004542128,-0.02684858,0.64425755,-0.011800785,0.0062619,0.0,-0.013754582,0.028150514,0.38628635,0.04569112,0.004363059,0.0,0.015997268,-0.024148451,0.3955269,0.047610458,0.008776938,0.0,-0.005503703,-0.03454761,0.40033528,-0.19398998,0.008322639,0.0,-0.030316949,-0.054293428,0.41473764,-0.040026367,0.0005312905,0.0,-0.0014003739,-0.08379178,0.43519133,0.010358465,0.008741002,0.0,-0.0064124856,-0.10501432,0.5113062,0.040817276,0.012097475,0.0,-0.0022912938
247,0.042463116,-0.1145827,0.004913006,0.004930079,0.0,-0.0022769682,0.12575169,-0.26900133,0.025843814,0.0142520815,0.0,-0.025586892,0.058260165,-0.62555885,-0.021670401,0.007170456,0.0,-0.026003834,-0.053537503,-0.09667444,-0.014027711,-0.0010373747,0.0,0.0001915656,0.023528302,-0.29666215,-0.08187473,0.0067707365,0.0,-0.003626274,0.046859864,-0.62344486,0.0024841279,0.0061004558,0.0,-0.012979144,-0.015309888,0.119305894,0.008611936,0.0013799684,0.0,-0.013514809,-0.01780933,0.33728743,-0.012755539,0.0016234402,0.0,0.004305267,-0.018346697,0.64786565,-0.011580322,0.006310234,0.0,-0.013683371,0.033275302,0.38363975,0.03357462,0.004184628,0.0,0.015984155,-0.021196686,0.3705612,0.02800835,0.0085634915,0.0,-0.0048392713,-0.03332538,0.39073455,-0.22335564,0.008492686,0.0,-0.029365659,-0.05290627,0.43325424,-0.028682109,0.00074920524,0.0,-0.0011849143,-0.06422217,0.4545773,0.022445925,0.009410838,0.0,-0.006572511,-0.077554084,0.5191292,0.04689099,0.0123551125,0.0,-0.0030998401
248,0.047341548,-0.10925403,-0.00043104216,0.0047250004,0.0,-0.0024034427,0.121681444,-0.27464086,0.0051355595,0.012701479,0.0,-0.025111474,0.06562547,-0.6368591,-0.028140396,0.006887468,0.0,-0.026147686,-0.056089908,-0.09317605,-0.008789118,-0.00090446544,0.0,-0.00022070296,0.031644493,-0.29458293,-0.07692856,0.0068892576,0.0,-0.003447583,0.0547425,-0.63234556,0.0022509322,0.0059110736,0.0,-0.012914181,-0.012952648,0.11819319,0.008745917,0.0014650456,0.0,-0.013406299,-0.015489521,0.33061272,-0.0126162525,0.0016927165,0.0,0.003878749,-0.01041046,0.6374,-0.011379253,0.0058887214,0.0,-0.01344013,0.037979018,0.38071355,0.022411224,0.003977195,0.0,0.015893921,-0.018654406,0.37192366,0.008999055,0.008851413,0.0,-0.0043391474,-0.033124052,0.39868084,-0.251626,0.009030158,0.0,-0.028270379,-0.052717075,0.43910623,-0.01734337,0.00089719484,0.0,-0.0010083131,-0.040738177,0.47232857,0.03207717,0.009811609,0.0,-0.006473567,-0.0506979,0.5200836,0.051116087,0.0122776,0.0,-0.0035583097
249,0.051496483,-0.10361728,-0.0052313544,0.0044973,0.0,-0.0026843818,0.10958358,-0.3016376,-0.017818518,0.010945215,0.0,-0.025192771,0.07276055,-0.65011287,-0.035473105,0.006579973,0.0,-0.026706241,-0.058176853,-0.08934849,-0.003993854,-0.0007213027,0.0,-0.0004074499,0.042248297,-0.25924248,-0.074908055,0.007086951,0.0,-0.0035882685,0.06266662,-0.6429248,0.00013747998,0.0056877956,0.0,-0.01289882,-0.010180449,0.11672502,0.008522202,0.001549459,0.0,-0.013173956,-0.012779488,0.3239087,-0.012099363,0.0017674051,0.0,0.0031242622,-0.0039081736,0.623797,-0.0110623315,0.00533599,0.0,-0.013117944,0.041771922,0.38340712,0.0119899195,0.0037141705,0.0,0.01567385,-0.014284722,0.40952557,-0.009460312,0.009801426,0.0,-0.0037935227,-0.033739407,0.39665583,-0.27866244,0.009478796,0.0,-0.027036428,-0.05297294,0.43851128,-0.0060737673,0.0010111657,0.0,-0.00074388087,-0.01627633,0.48022535,0.039586,0.009819397,0.0,-0.006038746,-0.028815078,0.5098518,0.053617023,0.011958906,0.0,-0.0037650838
250,0.05564598,-0.100404754,-0.0092478525,0.00424977,0.0,-0.0029013436,0.09317654,-0.3382756,-0.03680078,0.009270571,0.0,-0.02464234,0.079191625,-0.6596171,-0.041215137,0.0061944416,0.0,-0.026712585,-0.059749015,-0.087139525,-0.00016686693,-0.0005242728,0.0,-0.00073061883,0.056543864,-0.22630672,-0.07277121,0.0073489705,0.0,-0.0035834182,0.0708443,-0.6482314,-0.001300212,0.0053679,0.0,-0.012454981,-0.0071533816,0.11569989,0.008080818,0.0016088631,0.0,-0.012813851,-0.0096323,0.3312034,-0.01156638,0.0017889165,0.0,0.0022605183,0.0022851825,0.6167515,-0.010703061,0.0049315677,0.0,-0.012653891,0.04500302,0.38636294,0.003077697,0.003430544,0.0,0.015497405,-0.0091272835,0.43373996,-0.027205897,0.010541099,0.0,-0.0030841976,-0.035960607,0.3902012,-0.30433238,0.0099858465,0.0,-0.025669932,-0.053333685,0.43102622,0.0034997389,0.0011533736,0.0,-0.00043488294,0.0075623803,0.48463544,0.044262618,0.00959607,0.0,-0.005815266,-0.011822057,0.496065,0.05331599,0.011634277,0.0,-0.0041499175
251,0.059485942,-0.099608995,-0.012772948,0.003978038,0.0,-0.003139887,0.08521859,-0.34933245,-0.05237003,0.0081883315,0.0,-0.023483016,0.08425437,-0.66972077,-0.046137206,0.0057505798,0.0,-0.02607346,-0.060815714,-0.086996764,0.0031221882,-0.00031865062,0.0,-0.0013388749,0.0735537,-0.21093974,-0.07081377,0.0075268317,0.0,-0.0029673055,0.078599505,-0.65460324,-0.0015441459,0.0049956376,0.0,-0.011498053,-0.004239072,0.11610073,0.007678014,0.001629652,0.0,-0.012556355,-0.006642787,0.33761495,-0.011191459,0.0018179826,0.0,0.0014694287,0.0077617564,0.61628973,-0.010464307,0.004590073,0.0,-0.0123146605,0.045272667,0.3834208,-0.0047061294,0.0030926713,0.0,0.015433665,-0.0066009294,0.42004374,-0.045326594,0.010682469,0.0,-0.0023642443,-0.040958665,0.382477,-0.32850993,0.010679603,0.0,-0.024177551,-0.05171877,0.42136085,0.011739742,0.0013855499,0.0,0.00021919236,0.030416843,0.4960554,0.04851292,0.009340571,0.0,-0.005553571,0.0048134336,0.492584,0.052467883,0.0114121,0.0,-0.0043970924
252,0.062816784,-0.1008905,-0.015799057,0.0036905012,0.0,-0.0034535183,0.08889309,-0.31885546,-0.065695226,0.0075643174,0.0,-0.021778822,0.08667534,-0.6836375,-0.050833043,0.005323679,0.0,-0.024594907,-0.06126058,-0.08892738,0.0060309805,-9.9036726e-05,0.0,-0.0021798108,0.09369559,-0.21274395,-0.06997898,0.0075900173,0.0,-0.0013532918,0.086385705,-0.66807806,-0.00078947097,0.0046129883,0.0,-0.009817461,-0.0014705928,0.11694388,0.0072370865,0.0016172574,0.0,-0.012413148,-0.0034235856,0.3420434,-0.010964826,0.0018341264,0.0,0.0007733032,0.012050856,0.61968,-0.010399908,0.0042584636,0.0,-0.012264129,0.041381642,0.3778375,-0.011475552,0.002714404,0.0,0.015415341,-0.009636157,0.3698873,-0.0647646,0.010382799,0.0,-0.0018016268,-0.050018687,0.36786827,-0.35107654,0.011594972,0.0,-0.022566617,-0.04698866,0.4085357,0.018908702,0.0017038105,0.0,0.0014124662,0.050922662,0.51384276,0.052630745,0.009100949,0.0,-0.0050437166,0.023211606,0.5006046,0.051089227,0.011228284,0.0,-0.004421495
253,0.06546977,-0.10363815,-0.018256186,0.0033831468,0.0,-0.0037688175,0.09922339,-0.2859642,-0.0769817,0.0070543173,0.0,-0.01970851,0.08529815,-0.6928013,-0.05528208,0.0049233926,0.0,-0.022695014,-0.06091382,-0.09214924,0.0085494295,0.00013153825,0.0,-0.0028443933,0.11875957,-0.22194064,-0.07029313,0.0075298585,0.0,0.0008731093,0.094771385,-0.68215364,0.0005875863,0.004151828,0.0,-0.007916177,0.0011819266,0.11726514,0.0068248617,0.0015745427,0.0,-0.012380239,0.00017616525,0.341433,-0.010760378,0.0018303646,0.0,0.00015212968,0.012372253,0.61514443,-0.010433394,0.0037865103,0.0,-0.0122264195,0.0366412,0.38346988,-0.017197926,0.0023580138,0.0,0.015227541,-0.017825674,0.3083125,-0.085370556,0.010192973,0.0,-0.001254797,-0.059463926,0.35236147,-0.37192154,0.012760333,0.0,-0.020844996,-0.03917867,0.40007132,0.025042143,0.002043123,0.0,0.0024968907,0.06677784,0.5268038,0.055414952,0.008770143,0.0,-0.004528561,0.041731957,0.51207924,0.048165575,0.011019663,0.0,-0.004413575
254,0.06717291,-0.107430205,-0.020944832,0.0030591628,0.0,-0.0037912093,0.11293167,-0.28160113,-0.089185506,0.006457779,0.0,-0.018275045,0.082032494,-0.69529533,-0.06058402,0.004548327,0.0,-0.02136669,-0.059414227,-0.094901994,0.011461787,0.00038756093,0.0,-0.003154939,0.14951739,-0.23204526,-0.06984178,0.007316386,0.0,0.0019506942,0.10277197,-0.68983114,0.00216317,0.0035620872,0.0,-0.0070667095,0.0035287654,0.11713949,0.006866791,0.0015022263,0.0,-0.012549028,0.004094504,0.3344178,-0.010273412,0.0018068139,0.0,-0.00014423393,0.008577535,0.5934841,-0.010189701,0.0031745175,0.0,-0.011732037,0.028622363,0.37650707,-0.023512479,0.0020642336,0.0,0.014961351,-0.025435183,0.27963728,-0.10731664,0.010802775,0.0,-0.00024122745,-0.05998902,0.35066932,-0.39094272,0.013918057,0.0,-0.019021183,-0.02959283,0.42354086,0.031773448,0.0023134684,0.0,0.0027005319,0.07795788,0.52514726,0.058441907,0.008131634,0.0,-0.0040882668,0.057162315,0.51691103,0.045322448,0.01072812,0.0,-0.0042304676
255,0.06767256,-0.11230314,-0.023800869,0.0027365296,0.0,-0.0034545623,0.12715717,-0.30646685,-0.097038105,0.0057129613,0.0,-0.017294928,0.08083992,-0.69822085,-0.063793495,0.0041703996,0.0,-0.020303164,-0.05663199,-0.0945289,0.014623981,0.0006768205,0.0,-0.0030974317,0.18496293,-0.24850842,-0.06339016,0.00687214,0.0,0.0017161695,0.10558118,-0.6791248,0.006254807,0.002911585,0.0,-0.006988732,0.005378402,0.11686686,0.0070477366,0.0014096803,0.0,-0.012605604,0.007770911,0.32398784,-0.009612646,0.0017661974,0.0,-0.00029116403,0.0025277436,0.57292235,-0.009858966,0.0026813,0.0,-0.010915028,0.017614149,0.3769266,-0.030507911,0.0018329131,0.0,0.014690325,-0.030529477,0.2874281,-0.12948504,0.012310955,0.0,0.0010623373,-0.048386462,0.35675758,-0.40804678,0.014517617,0.0,-0.01710406,-0.017109528,0.4444266,0.0385351,0.0025449095,0.0,0.0020389669,0.08403601,0.5056501,0.061610132,0.007183274,0.0,-0.0038571805,0.06554545,0.50653386,0.042471487,0.010419372,0.0,-0.0042181034
256,0.066131525,-0.11253896,-0.026401471,0.0024383692,0.0,-0.002873185,0.13443121,-0.35106194,-0.10136964,0.0048089987,0.0,-0.01585785,0.07985201,-0.6942131,-0.06486638,0.0037743263,0.0,-0.018767953,-0.053128667,-0.09023163,0.0177515,0.00096809777,0.0,-0.0027896278,0.22460039,-0.26346707,-0.05272626,0.0061969506,0.0,0.0019055549,0.107326135,-0.66808265,0.01205547,0.0022477536,0.0,-0.0062355623,0.006813534,0.11621975,0.006767783,0.0013103852,0.0,-0.012086034,0.010641198,0.32272476,-0.008632133,0.0016665701,0.0,-0.0005559521,-0.0012602028,0.5796538,-0.009613764,0.0024186561,0.0,-0.010215437,0.0045833196,0.3908135,-0.037396748,0.0016867553,0.0,0.014509421,-0.02881091,0.3269973,-0.15168811,0.014443819,0.0,0.0022816397,-0.036453575,0.3500325,-0.42314988,0.0147396885,0.0,-0.015103102,-0.00043184496,0.42525214,0.0449819,0.0027029356,0.0,0.0013743248,0.08061955,0.45066977,0.06280626,0.0058401166,0.0,-0.0039233137,0.075464085,0.50549865,0.037318166,0.010173546,0.0,-0.00432517
257,0.06265611,-0.107138634,-0.029706541,0.0021861154,0.0,-0.0025334135,0.13794245,-0.3785947,-0.10951284,0.0039321547,0.0,-0.014711455,0.07937957,-0.68943715,-0.06699196,0.00338668,0.0,-0.017103719,-0.049425174,-0.08648752,0.021418635,0.001215004,0.0,-0.002836207,0.26398075,-0.25468162,-0.040910535,0.005272638,0.0,0.0023006592,0.114868544,-0.68110913,0.017146796,0.0014584258,0.0,-0.0047649117,0.007924309,0.11522753,0.0058910446,0.0012040818,0.0,-0.011383746,0.012383919,0.3346816,-0.0073585566,0.0014907183,0.0,-0.0009900862,-0.0024650134,0.59829867,-0.009213224,0.0022789403,0.0,-0.009599575,-0.012190111,0.38384762,-0.04582924,0.0017109306,0.0,0.014092825,-0.019398991,0.38126543,-0.17538926,0.016784074,0.0,0.0035590008,-0.024302393,0.34992826,-0.43617794,0.015069433,0.0,-0.013028055,0.0155709125,0.3837243,0.053255077,0.0026394106,0.0,0.0015949681,0.08495738,0.42451704,0.06633357,0.0046025845,0.0,-0.002781548,0.07901035,0.48124188,0.034054574,0.009637291,0.0,-0.003721308
258,0.05954551,-0.105597645,-0.03418236,0.0019539224,0.0,-0.0021066237,0.15100694,-0.34651196,-0.12178626,0.0031019584,0.0,-0.013992767,0.08212782,-0.7051248,-0.07017084,0.0030395067,0.0,-0.015713014,-0.04411772,-0.08802666,0.026406268,0.0013991562,0.0,-0.0029848274,0.27927035,-0.2579984,-0.028957639,0.0039113667,0.0,0.0029287348,0.11822102,-0.6928425,0.020723192,0.00077572075,0.0,-0.004058988,0.008899449,0.1142455,0.0055941055,0.001076096,0.0,-0.011117652,0.01384233,0.34239924,-0.006754063,0.001313001,0.0,-0.000570043,-0.0092752,0.5889827,-0.0088408515,0.0021645701,0.0,-0.0091923345,-0.031277295,0.37470195,-0.055960897,0.0018897958,0.0,0.013675455,-0.017116085,0.38745695,-0.19620936,0.019050585,0.0,0.0045845583,-0.003548422,0.39541224,-0.44706708,0.015970599,0.0,-0.010889143,0.029673858,0.3596838,0.06258398,0.0024104803,0.0,0.0018407218,0.09876094,0.43288496,0.07324331,0.0033884787,0.0,-0.0013357296,0.08739493,0.46502155,0.034704927,0.008658574,0.0,-0.002731245
259,0.056715753,-0.10878807,-0.03889493,0.0017297657,0.0,-0.0014649872,0.17298923,-0.27603,-0.1335248,0.0021929042,0.0,-0.012423242,0.084872045,-0.7228937,-0.07258794,0.002694555,0.0,-0.01389106,-0.037144557,-0.0930336,0.031783216,0.0015096286,0.0,-0.0030573178,0.26693454,-0.28207168,-0.017135687,0.0024647403,0.0,0.004744632,0.121511385,-0.7092813,0.02374532,6.910972e-05,0.0,-0.0034117084,0.009582089,0.11394047,0.005719576,0.0009285267,0.0,-0.01093144,0.014794227,0.33118868,-0.0068160407,0.0011533966,0.0,0.00058310945,-0.0146744745,0.5725635,-0.008649267,0.0020925102,0.0,-0.0091877915,-0.054017488,0.38163638,-0.06590219,0.0022535617,0.0,0.013223968,-0.019787949,0.34932688,-0.21248896,0.021106722,0.0,0.005431939,0.019710101,0.4549492,-0.45576388,0.017291592,0.0,-0.0086967945,0.043623008,0.35294923,0.071125105,0.0020933056,0.0,0.0019793976,0.113699645,0.45343953,0.08049668,0.0022432185,0.0,-0.0002944176,0.10233067,0.46850613,0.03653421,0.007353418,0.0,-0.0017388612
260,0.05302711,-0.11241438,-0.041896388,0.0015562905,0.0,-0.0015020035,0.17875433,-0.2355933,-0.13496272,0.0011900526,0.0,-0.010700216,0.0865297,-0.7337618,-0.069843106,0.0023508868,0.0,-0.011288445,-0.028781418,-0.097725436,0.035008408,0.0015496621,0.0,-0.0032637212,0.27058256,-0.29036906,-0.0019245227,0.001079273,0.0,0.006456944,0.12351908,-0.7220386,0.029624201,-0.0006584143,0.0,-0.001904943,0.009608451,0.115220524,0.005001831,0.0007934835,0.0,-0.010239102,0.015197164,0.31957597,-0.0065053776,0.00102016,0.0,-3.299024e-05,-0.012034854,0.57549167,-0.0081559755,0.002091702,0.0,-0.009246357,-0.062192507,0.39420587,-0.0734244,0.002638612,0.0,0.01232177,0.004134232,0.37929356,-0.22627287,0.022268541,0.0,0.006802667,0.013648043,0.40389317,-0.4622257,0.01894979,0.0,-0.006461829,0.06021282,0.37842837,0.077671826,0.0017936319,0.0,0.002728194,0.118468024,0.456063,0.08446847,0.0014162364,0.0,0.0015330729,0.109224804,0.45211336,0.03505044,0.006120804,0.0,-0.0009981226
261,0.046950463,-0.11086568,-0.044027895,0.0014965057,0.0,-0.0019001346,0.15231562,-0.22487365,-0.13092498,0.00044282776,0.0,-0.009981225,0.08807396,-0.74666667,-0.06355148,0.0020170084,0.0,-0.009021714,-0.020229748,-0.0983337,0.037409976,0.0015413617,0.0,-0.0035183374,0.31472617,-0.2659829,0.018074088,-0.00075014937,0.0,0.006410866,0.124561325,-0.7355398,0.038503557,-0.0014002763,0.0,-0.00078545883,0.008945925,0.11665434,0.0038171748,0.00069238915,0.0,-0.009402618,0.014082879,0.31809047,-0.0054314677,0.0008868756,0.0,-0.001445381,-0.002122824,0.58780915,-0.0073468313,0.0019827518,0.0,-0.008775319,-0.06479574,0.39781535,-0.08066492,0.0030241157,0.0,0.011053719,0.041119535,0.44100982,-0.24664961,0.022376802,0.0,0.008700654,0.004109611,0.33353576,-0.46642086,0.021140419,0.0,-0.0041951537,0.07776338,0.42794788,0.084256366,0.0014580039,0.0,0.0036835,0.11395261,0.4227704,0.08202583,0.0004884855,0.0,0.0039172694,0.11243629,0.43136695,0.024661144,0.004892514,0.0,4.1987747e-05
262,0.038689435,-0.10394412,-0.046736404,0.001564027,0.0,-0.0015251674,0.12410936,-0.22972381,-0.12514164,-1.1071388e-05,0.0,-0.008943827,0.0888697,-0.7536636,-0.056540255,0.0016493764,0.0,-0.007864714,-0.01045608,-0.091922216,0.040227376,0.0014751124,0.0,-0.0034952927,0.34543914,-0.25778085,0.039879728,-0.0028378891,0.0,0.005834126,0.12401817,-0.74520034,0.04755505,-0.0021314458,0.0,-0.001034122,0.0081744725,0.118179604,0.0036361013,0.0006136665,0.0,-0.009016108,0.012292035,0.32607037,-0.0049798153,0.00075918,0.0,-0.0009605307,0.0066264896,0.60308075,-0.0071479343,0.0018847502,0.0,-0.007829292,-0.066609055,0.39289448,-0.08732878,0.0034436667,0.0,0.010317657,0.047366668,0.38921922,-0.26522025,0.023188055,0.0,0.010327943,0.032764,0.37843868,-0.4683288,0.022050688,0.0,-0.0019079447,0.087646805,0.45013213,0.08946422,0.00096710626,0.0,0.003518952,0.10864338,0.3925373,0.07671579,-0.00033936807,0.0,0.004467125,0.122134395,0.43901604,0.011787161,0.0036189337,0.0,0.0010383129
263,0.030105887,-0.1020086,-0.051386643,0.0016934146,0.0,-0.00023202598,0.11209249,-0.2501755,-0.124598615,-0.0005044622,0.0,-0.007924774,0.09099456,-0.7705204,-0.051926192,0.0011952284,0.0,-0.008316912,0.0015297295,-0.08689565,0.044866376,0.001241718,0.0,-0.0032180753,0.33136162,-0.28075784,0.06314526,-0.0043916157,0.0,0.004936969,0.120080754,-0.7125163,0.05356542,-0.0029644251,0.0,-0.0025931774,0.007781406,0.118891984,0.0044581387,0.00053933286,0.0,-0.0087507665,0.010959515,0.33448592,-0.0053807236,0.0006625882,0.0,0.00058721285,0.008138524,0.6074048,-0.0076133832,0.0019359186,0.0,-0.0071599465,-0.06514694,0.40236834,-0.096110985,0.0037538314,0.0,0.010879897,0.04843574,0.31115928,-0.27201262,0.024535129,0.0,0.011496384,0.08538857,0.4995527,-0.46794015,0.021466048,0.0,0.0003886521,0.080727674,0.39677513,0.09585714,0.00029003204,0.0,0.001906896,0.10907446,0.38383073,0.079771675,-0.001271462,0.0,0.0031032627,0.14192034,0.48220193,0.011474468,0.0022270642,0.0,0.0017389171
264,0.021563178,-0.10519351,-0.055292074,0.0018799654,0.0,0.0008698469,0.11110008,-0.28704137,-0.122215636,-0.0010843566,0.0,-0.0067288317,0.091139965,-0.7694886,-0.046089493,0.0006554859,0.0,-0.008358942,0.01660692,-0.08748153,0.048244484,0.00074567914,0.0,-0.0029249974,0.2822188,-0.316139,0.08365206,-0.0049613263,0.0,0.0047074873,0.11569019,-0.69334185,0.057422753,-0.0036821861,0.0,-0.0035063466,0.007950567,0.119146794,0.004964595,0.00046072417,0.0,-0.008046735,0.010361185,0.3480485,-0.0062412284,0.0005870242,0.0,0.001181352,0.0028874886,0.60348964,-0.0077497177,0.0022628196,0.0,-0.00715149,-0.061191514,0.41223475,-0.10287146,0.0039890283,0.0,0.011497904,0.07222462,0.31311125,-0.26716375,0.025056131,0.0,0.012554236,0.11142492,0.5206267,-0.4652568,0.021191511,0.0,0.0026833415,0.07558018,0.35127097,0.100336954,-0.00033442795,0.0,0.0003029704,0.11367285,0.3981596,0.08365232,-0.0020042057,0.0,0.0019661486,0.1538607,0.5056907,0.014608508,0.00094445696,0.0,0.0018326528
265,0.012967311,-0.111297466,-0.057467632,0.0021252232,0.0,0.00073407777,0.1053871,-0.33714318,-0.11544504,-0.0013898914,0.0,-0.0056236945,0.08676234,-0.7324279,-0.03774641,0.00020075147,0.0,-0.007078573,0.031260572,-0.094322816,0.049372923,1.6009726e-05,0.0,-0.0030282736,0.25567102,-0.30579677,0.103370234,-0.005827366,0.0,0.004593161,0.11424396,-0.7482746,0.062403753,-0.004095743,0.0,-0.0023482572,0.0079582725,0.12015288,0.0037527625,0.00039170205,0.0,-0.0067070685,0.009812761,0.36054236,-0.006431982,0.00053828233,0.0,-0.0005101012,0.0035641296,0.61369926,-0.0069191307,0.0025537913,0.0,-0.0073710736,-0.0601474,0.3986375,-0.107696444,0.0044420753,0.0,0.010792032,0.12432401,0.4328376,-0.26388627,0.024053453,0.0,0.014495801,0.09966807,0.39248312,-0.46029195,0.022252606,0.0,0.0049648583,0.07860229,0.35574222,0.104145646,-0.0009457576,0.0,0.0002552364,0.12748404,0.45126167,0.085072905,-0.0027073156,0.0,0.003640161,0.13803837,0.4479369,0.013815612,0.00018786252,0.0,0.0023412816
266,0.0032435698,-0.11732468,-0.059919424,0.002489856,0.0,0.00025669113,0.09304255,-0.37338468,-0.110509396,-0.0014522678,0.0,-0.0063750623,0.085166365,-0.7319684,-0.031042676,-0.00014024909,0.0,-0.0067652203,0.041451372,-0.1091256,0.051507264,-0.000834888,0.0,-0.0033774786,0.2763638,-0.26999068,0.12486878,-0.008248968,0.0,0.0021708645,0.1096981,-0.752867,0.06950492,-0.0047196955,0.0,-0.0025771493,0.0071987,0.12017231,0.0026476793,0.0003392523,0.0,-0.0059896857,0.00811689,0.35908884,-0.005897645,0.00050997635,0.0,-0.0027159532,-1.9824132e-05,0.6098469,-0.0059579574,0.0028649499,0.0,-0.0070491377,-0.059467345,0.38106513,-0.11468099,0.004905383,0.0,0.010102,0.1757782,0.562362,-0.2718139,0.02244439,0.0,0.017171811,0.093972005,0.28012776,-0.45306993,0.02314026,0.0,0.0072220266,0.08152051,0.382268,0.11021222,-0.0016409816,0.0,0.00020373613,0.14061917,0.5050624,0.08828047,-0.0034846133,0.0,0.006232979,0.123103686,0.3969697,0.012898719,-0.0004211835,0.0,0.0036638416
267,-0.007635679,-0.117099196,-0.062310975,0.0030228826,0.0,7.652119e-05,0.08026775,-0.35752124,-0.09839449,-0.0016840335,0.0,-0.0066877147,0.08904133,-0.7832331,-0.022428406,-0.00038936263,0.0,-0.0065963753,0.046801478,-0.114271775,0.0543185,-0.0015181762,0.0,-0.0032710508,0.30878776,-0.24702282,0.14983998,-0.011525694,0.0,0.0005717501,0.101298355,-0.6925951,0.08168483,-0.005602524,0.0,-0.004350353,0.0064734453,0.12089417,0.0027754623,0.00030846143,0.0,-0.006328907,0.0070757153,0.3380782,-0.005614016,0.0005447939,0.0,-0.0026317001,0.00203659,0.61459476,-0.00576311,0.0030796574,0.0,-0.006120134,-0.056694075,0.3817329,-0.120905235,0.0053097894,0.0,0.009703763,0.18047926,0.48650596,-0.2895489,0.023944216,0.0,0.019286476,0.117699295,0.2867503,-0.44362614,0.022171024,0.0,0.00944379,0.08793712,0.43579727,0.11503756,-0.0023413622,0.0,-1.6469508e-05,0.13736376,0.5050866,0.088079125,-0.0041907616,0.0,0.0069885794,0.12644939,0.4134921,0.006479509,-0.0012865427,0.0,0.0051861256
268,-0.018373083,-0.11271385,-0.06512174,0.0036779342,0.0,0.00054692663,0.07159108,-0.30894732,-0.084952615,-0.002026792,0.0,-0.005119698,0.09183142,-0.8200131,-0.012651481,-0.000813205,0.0,-0.006078236,0.051329114,-0.10427371,0.057744928,-0.0020354057,0.0,-0.0026744027,0.3069753,-0.24991417,0.17641695,-0.013663001,0.0,0.0016309973,0.09467849,-0.6726179,0.09381664,-0.0063772188,0.0,-0.0057304148,0.0062460806,0.12159814,0.00374398,0.0002671649,0.0,-0.0065646246,0.0059418916,0.32342634,-0.006182505,0.00060423306,0.0,-0.000266294,0.014001342,0.61248857,-0.0062517636,0.002731825,0.0,-0.00561223,-0.05398746,0.40767503,-0.12678975,0.0057532913,0.0,0.009679887,0.16022232,0.27802226,-0.30232558,0.026932416,0.0,0.02022592,0.1597451,0.38287094,-0.4320069,0.020088978,0.0,0.01161924,0.08962164,0.46985382,0.11945592,-0.0029085795,0.0,-0.0005455129,0.123190306,0.46839353,0.08722667,-0.0047013904,0.0,0.00533784,0.15215154,0.50878584,-0.00017846376,-0.0027638583,0.0,0.006200742
269,-0.02672495,-0.10563551,-0.06875394,0.004355983,0.0,0.0011091176,0.06629534,-0.27647918,-0.08050262,-0.0024232657,0.0,-0.003696072,0.0900874,-0.81518835,-0.006065253,-0.0012028099,0.0,-0.005839616,0.05604682,-0.08567152,0.061643682,-0.00252786,0.0,-0.002561599,0.2860401,-0.25683516,0.2011691,-0.014900677,0.0,0.002533177,0.09121806,-0.7219925,0.100599885,-0.006866824,0.0,-0.0058216024,0.00600709,0.12142024,0.004162695,0.00022045818,0.0,-0.006019298,0.0043895566,0.32763773,-0.006531853,0.0006370025,0.0,0.0011343202,0.019560426,0.60349476,-0.0066290013,0.0024839756,0.0,-0.0058978554,-0.05020039,0.42330727,-0.1343994,0.006118833,0.0,0.010086246,0.1716382,0.19693203,-0.30227196,0.027427766,0.0,0.02099425,0.19176501,0.4422559,-0.41826916,0.018813811,0.0,0.013737738,0.077871375,0.43497342,0.12619872,-0.0030925644,0.0,-0.0010540262,0.11627118,0.45690295,0.09486875,-0.005208971,0.0,0.004141737,0.17355178,0.5972468,0.004867466,-0.004480432,0.0,0.006961189
270,-0.031627905,-0.10185971,-0.07210663,0.00493847,0.0,0.00063583255,0.061604697,-0.27684546,-0.069074586,-0.0028478685,0.0,-0.0035394784,0.091251194,-0.8471154,0.0040144334,-0.0017218427,0.0,-0.0052097216,0.05685794,-0.075588964,0.06464498,-0.0029779398,0.0,-0.0027856212,0.27882186,-0.24527946,0.23137759,-0.016990129,0.0,0.0023999382,0.08151718,-0.6856166,0.11110109,-0.007527141,0.0,-0.005652555,0.0058323247,0.12134148,0.0034698262,0.00017553051,0.0,-0.0056820028,0.003632326,0.34259665,-0.006092796,0.0006564106,0.0,0.00044691376,0.02569003,0.6339213,-0.0062118545,0.002723948,0.0,-0.005398156,-0.04557429,0.39754006,-0.14145274,0.0065447073,0.0,0.009673614,0.19424818,0.17589004,-0.30534956,0.026866699,0.0,0.021798916,0.20049278,0.3969633,-0.40248033,0.018568145,0.0,0.015788823,0.069003806,0.39852116,0.13235405,-0.003250551,0.0,-0.0004279744,0.13024932,0.5179577,0.103325605,-0.0059519485,0.0,0.0050716065,0.1659278,0.59453326,0.010098722,-0.005437075,0.0,0.008117154
271,-0.03370583,-0.10127249,-0.075531214,0.005410563,0.0,-0.00080273487,0.057763804,-0.3102907,-0.053230893,-0.0033066361,0.0,-0.0046804408,0.093032576,-0.8989003,0.016986828,-0.0024234597,0.0,-0.0045273956,0.050860494,-0.07396087,0.06778024,-0.0030879872,0.0,-0.0029978137,0.28256354,-0.21721691,0.267372,-0.020093609,0.0,0.0014340077,0.066803545,-0.5922997,0.12496327,-0.008165878,0.0,-0.0059579904,0.0055815494,0.121154174,0.0023335419,0.00013894598,0.0,-0.005665466,0.0034130113,0.35741204,-0.005071413,0.0007061487,0.0,-0.0013231076,0.025411218,0.6514884,-0.0050521493,0.0033413342,0.0,-0.004101917,-0.039605755,0.35848442,-0.14945574,0.006873359,0.0,0.008130953,0.21521772,0.1694077,-0.31309292,0.025549985,0.0,0.022571508,0.19738436,0.28755888,-0.38471782,0.0192239,0.0,0.017762512,0.06572849,0.4045107,0.13944219,-0.0036501074,0.0,0.0006689653,0.15697894,0.6260332,0.11176136,-0.0070017204,0.0,0.007172781,0.14909701,0.5532057,0.0135895815,-0.005553525,0.0,0.009484392
272,-0.033217926,-0.10156076,-0.0776688,0.005777757,0.0,-0.0016420987,0.057989597,-0.387126,-0.042663645,-0.0038975447,0.0,-0.005075111,0.08801286,-0.8940856,0.025818992,-0.0029251603,0.0,-0.004480485,0.044722877,-0.08013728,0.070453644,-0.0032220078,0.0,-0.0025183745,0.27680975,-0.18425786,0.29292068,-0.022861948,0.0,0.00097114686,0.05754432,-0.58763593,0.13373637,-0.0084754005,0.0,-0.0067114052,0.0052746264,0.12093855,0.001976057,0.00010830547,0.0,-0.005305182,0.0034984807,0.3657018,-0.0042899475,0.0007310308,0.0,-0.0017758897,0.018077556,0.6118147,-0.0039677583,0.0039864453,0.0,-0.0032202117,-0.033174317,0.34823543,-0.15557246,0.0071240235,0.0,0.007025264,0.22679716,0.16830933,-0.31266758,0.023236744,0.0,0.023660615,0.20541076,0.19513455,-0.36506873,0.020470636,0.0,0.019649088,0.067013055,0.45971733,0.14545146,-0.0043289084,0.0,0.00042375922,0.15553674,0.6465829,0.117984824,-0.0076400205,0.0,0.0069380514,0.15595534,0.59330684,0.017373042,-0.0061830776,0.0,0.009942196
273,-0.028492182,-0.10104695,-0.07882306,0.005997297,0.0,-0.0014583422,0.06104768,-0.4852804,-0.03803954,-0.004685329,0.0,-0.0050160466,0.078460686,-0.8533236,0.029571256,-0.003308981,0.0,-0.0056832507,0.040620152,-0.09221451,0.07226461,-0.0035847148,0.0,-0.0018398557,0.25728053,-0.1610211,0.30519742,-0.024689458,0.0,-0.00047843158,0.050379373,-0.61397415,0.13570471,-0.008536261,0.0,-0.008323984,0.004928059,0.12050961,0.0024108049,8.564019e-05,0.0,-0.00493503,0.0037101598,0.36049742,-0.0042038374,0.00072651415,0.0,-0.0012413422,0.015379843,0.558889,-0.0035082586,0.0040413495,0.0,-0.0028418768,-0.027429735,0.36480296,-0.15827182,0.0074777715,0.0,0.0073883086,0.2280726,0.17394666,-0.30112776,0.020420086,0.0,0.025308434,0.2341167,0.15987852,-0.34362942,0.021277478,0.0,0.021439314,0.06690494,0.5130545,0.1483775,-0.005007034,0.0,-0.0014814958,0.13857801,0.61340636,0.122454114,-0.00814634,0.0,0.0045643914,0.16887817,0.6650845,0.02380082,-0.0070058745,0.0,0.009423498
274,-0.023756813,-0.10147092,-0.0813421,0.006168251,0.0,-0.0011966759,0.058364302,-0.5348929,-0.032737963,-0.0055863666,0.0,-0.0036358153,0.0715779,-0.8349304,0.035243955,-0.0035953207,0.0,-0.0060398653,0.035862982,-0.110592425,0.07592209,-0.0040711644,0.0,-0.0010994487,0.23357615,-0.14897633,0.32527173,-0.026263459,0.0,0.00051857345,0.041488186,-0.615814,0.13956475,-0.008552572,0.0,-0.008120652,0.004440944,0.1197279,0.0025815764,6.467437e-05,0.0,-0.0042035542,0.0038180859,0.3389708,-0.0038224086,0.0007246551,0.0,-0.00083380286,0.015416181,0.55638516,-0.0035436302,0.0032584444,0.0,-0.0029747505,-0.021913424,0.40084776,-0.16309671,0.0077962074,0.0,0.0076006725,0.21906695,0.18193206,-0.290429,0.01734857,0.0,0.02544279,0.27873135,0.14709233,-0.32050502,0.022088895,0.0,0.023124397,0.056548126,0.4578667,0.15270132,-0.005108824,0.0,-0.0027944706,0.12995805,0.61392015,0.12882832,-0.009023405,0.0,0.002763173,0.19042182,0.766741,0.03188514,-0.007695975,0.0,0.009356264
275,-0.018817928,-0.10304554,-0.084667936,0.0062894137,0.0,-0.001144087,0.047624126,-0.5241609,-0.022757664,-0.0067040687,0.0,-0.0040427633,0.07232656,-0.8964557,0.04487204,-0.004074498,0.0,-0.0059217364,0.03138624,-0.12230682,0.08012241,-0.004496959,0.0,-0.0009720307,0.20729324,-0.14459017,0.35432896,-0.027625296,0.0,-0.000383039,0.025972575,-0.5276215,0.14654765,-0.008657627,0.0,-0.008487007,0.004047231,0.118819155,0.0023913328,3.6846104e-05,0.0,-0.004040193,0.003915134,0.32661998,-0.0032098014,0.00071092864,0.0,-0.0008699717,0.017383004,0.57271546,-0.0033777095,0.0026375267,0.0,-0.0024811756,-0.015500994,0.41900823,-0.16936287,0.008063653,0.0,0.0073872246,0.21154211,0.19601373,-0.28163493,0.014705539,0.0,0.024913821,0.3261056,0.14276901,-0.29580894,0.022331161,0.0,0.024696082,0.045766566,0.38580623,0.15722212,-0.005085889,0.0,-0.0036126766,0.13756247,0.6747239,0.13727954,-0.0099642025,0.0,0.002910831,0.1900017,0.78472245,0.040808495,-0.008238993,0.0,0.009612251
276,-0.013479076,-0.104521275,-0.08721276,0.006386056,0.0,-0.001169228,0.033089142,-0.42864984,-0.016246006,-0.0067900294,0.0,-0.0044600014,0.07489286,-0.96037793,0.05292636,-0.00448402,0.0,-0.0049378946,0.02791528,-0.12313671,0.082430564,-0.004891925,0.0,-0.0019838773,0.17918573,-0.14326984,0.37502632,-0.02879338,0.0,-0.0023747515,0.0140657425,-0.51261836,0.14986435,-0.009310521,0.0,-0.008613847,0.0037678573,0.11805698,0.00152705,5.6602294e-06,0.0,-0.0040461123,0.0039633866,0.3301282,-0.0035684388,0.0006858274,0.0,-0.00089746807,0.020968942,0.59453684,-0.0031222366,0.002730537,0.0,-0.0023024995,-0.008353949,0.38765132,-0.1733966,0.008519978,0.0,0.0072172135,0.21270916,0.20703484,-0.26984003,0.012947632,0.0,0.025526889,0.36244756,0.14028955,-0.26966226,0.021539211,0.0,0.02614668,0.03969756,0.37299272,0.16010897,-0.0056145457,0.0,-0.0038223397,0.16373171,0.79689026,0.14610681,-0.010824834,0.0,0.0047567356,0.1568732,0.6826379,0.049937047,-0.008327244,0.0,0.010012146
277,-0.0077616055,-0.10462039,-0.08879812,0.006479288,0.0,-0.0006227046,0.022677917,-0.33137318,-0.012022744,-0.0063615907,0.0,-0.0046039345,0.07472126,-0.9866102,0.058296323,-0.0047305254,0.0,-0.0042217094,0.024961036,-0.10828781,0.084258944,-0.0051486962,0.0,-0.0023645163,0.14978148,-0.14256148,0.3911216,-0.029767217,0.0,-0.0029235166,0.004376099,-0.54983157,0.15168625,-0.010068281,0.0,-0.008830543,0.003583257,0.11738909,0.0014260975,-1.9489788e-05,0.0,-0.003942184,0.003999794,0.34210244,-0.0035082027,0.0006474368,0.0,0.000112093054,0.026893528,0.623155,-0.002916798,0.00317739,0.0,-0.0025318842,-0.00010973652,0.34260473,-0.17619975,0.008767324,0.0,0.008090574,0.22201294,0.19582535,-0.25463513,0.012037276,0.0,0.026457328,0.3820859,0.1372019,-0.2421932,0.019864233,0.0,0.027469054,0.034473184,0.39816883,0.16300859,-0.0068779443,0.0,-0.0035157986,0.14696778,0.77119976,0.15597159,-0.011341486,0.0,0.004844575,0.15880644,0.7026282,0.06140078,-0.008855859,0.0,0.010752961
278,-0.0015592235,-0.10376821,-0.08768992,0.0065655825,0.0,0.00044449326,0.015611704,-0.2999667,-0.011228834,-0.0063298214,0.0,-0.0037649637,0.069807485,-0.9620386,0.058439832,-0.004795177,0.0,-0.0043870024,0.022089541,-0.08671245,0.08362231,-0.0052450164,0.0,-0.0020266902,0.11973739,-0.14230946,0.39059937,-0.030571373,0.0,-0.0030399095,-0.0013675538,-0.62751365,0.14790222,-0.010398372,0.0,-0.009685629,0.003512906,0.11729395,0.0019635893,-3.4739583e-05,0.0,-0.003455449,0.0045431126,0.35290697,-0.0036459547,0.0006655338,0.0,0.0016838359,0.03664236,0.6499325,-0.0028237589,0.0029028556,0.0,-0.0031798407,0.008675226,0.32595852,-0.17405921,0.008983613,0.0,0.009962134,0.2389041,0.17444026,-0.23164049,0.011532469,0.0,0.028144296,0.38437986,0.1350583,-0.2135365,0.017521342,0.0,0.028656706,0.028959863,0.4705393,0.1622425,-0.00910742,0.0,-0.0036903583,0.10164924,0.61515015,0.16215563,-0.01031206,0.0,0.0023494177,0.18159151,0.7990103,0.07295737,-0.0098363375,0.0,0.010732312
279,0.005125585,-0.103124,-0.08500773,0.006636528,0.0,0.0007168092,0.0039486596,-0.35506812,-0.008947444,-0.007397273,0.0,-0.0034254054,0.06271422,-0.94553834,0.058641024,-0.005027885,0.0,-0.0055864565,0.018375967,-0.074659124,0.08063376,-0.0052036755,0.0,-0.0026583653,0.08944839,-0.1436058,0.37962922,-0.031241624,0.0,-0.005754495,-0.008222951,-0.6371014,0.14026041,-0.009963013,0.0,-0.010985268,0.003513966,0.117490634,0.002165907,-3.765816e-05,0.0,-0.0031940304,0.005240327,0.3669997,-0.0041151103,0.0007042624,0.0,0.0017441576,0.03940835,0.6441697,-0.00260574,0.002113499,0.0,-0.0032176431,0.018255595,0.33270854,-0.16749401,0.009446085,0.0,0.011233553,0.2636328,0.16378982,-0.20454109,0.01118864,0.0,0.030024447,0.36607653,0.13036749,-0.18383265,0.014525423,0.0,0.029703856,0.023130849,0.5077929,0.1565704,-0.009822557,0.0,-0.005078871,0.091717385,0.59571046,0.1606375,-0.0104465345,0.0,0.0003063865,0.17821895,0.80443317,0.07902062,-0.010486442,0.0,0.009755898
280,0.011881172,-0.10280547,-0.08280562,0.006671097,0.0,-2.6615337e-05,-0.016235119,-0.48673356,-0.0049453573,-0.00980139,0.0,-0.0065644775,0.055653017,-0.9864695,0.060650695,-0.0056671896,0.0,-0.008885384,0.014086496,-0.07208546,0.077795744,-0.00509311,0.0,-0.0041972883,0.058757816,-0.1469392,0.36992043,-0.031794157,0.0,-0.013055485,-0.014186593,-0.46651235,0.13225403,-0.0076647415,0.0,-0.01409216,0.0034876447,0.11768215,0.0027298667,-3.7394646e-05,0.0,-0.0038993508,0.00592924,0.37354597,-0.0037220474,0.00069042016,0.0,6.704591e-06,0.03294014,0.6143533,-0.0021857396,0.0012637451,0.0,-0.0016798321,0.028991157,0.3529251,-0.16063415,0.009993374,0.0,0.011635691,0.29029873,0.16478446,-0.17851435,0.010568336,0.0,0.03156641,0.3359976,0.12491314,-0.15322731,0.01146119,0.0,0.030605331,0.010716564,0.50171196,0.149364,-0.0098614115,0.0,-0.0072405823,0.109566316,0.71047693,0.15579253,-0.012174206,0.0,0.00073366985,0.16363694,0.7391613,0.08277201,-0.009961192,0.0,0.009523641
281,0.018069848,-0.102238186,-0.08182152,0.0066530094,0.0,-0.00047249254,-0.023599539,-0.52036583,-0.0047468645,-0.009919611,0.0,-0.00742496,0.046189226,-0.9903852,0.061581425,-0.006070027,0.0,-0.010255691,0.008862053,-0.07670638,0.0762454,-0.0050490513,0.0,-0.0054383446,0.027130246,-0.14929083,0.36316064,-0.032220542,0.0,-0.016585957,-0.021311479,-0.42775786,0.12469503,-0.00719219,0.0,-0.014975107,0.0032985883,0.11796728,0.002572719,-4.327397e-05,0.0,-0.00421834,0.006173875,0.3670401,-0.0038281605,0.0005703308,0.0,-0.0012982236,0.026245076,0.59959143,-0.0025657155,0.0004525937,0.0,-0.001495352,0.040110875,0.37774074,-0.1560016,0.01034368,0.0,0.012040384,0.2997461,0.16540009,-0.15338844,0.009151265,0.0,0.032844387,0.3258729,0.12320269,-0.12187059,0.009475294,0.0,0.031356722,-0.003788717,0.4531725,0.14522862,-0.009254095,0.0,-0.008525232,0.12101283,0.81811,0.15768161,-0.013912339,0.0,0.0014665686,0.15133461,0.67360103,0.091960825,-0.00938141,0.0,0.009284686
282,0.023723166,-0.10155341,-0.08038846,0.006593896,0.0,0.0007265927,-0.017732397,-0.45270327,0.000269101,-0.008107156,0.0,-0.004684611,0.036770925,-0.9660995,0.063853264,-0.0061848233,0.0,-0.009409545,0.0031869235,-0.08523075,0.07551596,-0.005051437,0.0,-0.004762279,-0.005241463,-0.14930357,0.3626239,-0.032489307,0.0,-0.01422005,-0.041523162,-0.53785,0.12108153,-0.009151033,0.0,-0.01412404,0.0029892875,0.11833834,0.0027255313,-5.243335e-05,0.0,-0.004015498,0.0065401867,0.34505317,-0.0042808615,0.0004606642,0.0,4.609395e-05,0.023340661,0.60941935,-0.003294289,-0.00020062325,0.0,-0.0031510163,0.051276036,0.3987895,-0.15159388,0.010453226,0.0,0.01363091,0.27502862,0.15315229,-0.12594496,0.0068793083,0.0,0.03322319,0.35529992,0.1272513,-0.08991624,0.008823698,0.0,0.031954356,-0.016329214,0.4154456,0.14197433,-0.008779262,0.0,-0.009656593,0.0781524,0.73922086,0.1619728,-0.014033702,0.0,-0.0016798591,0.16548364,0.7704155,0.10289339,-0.011524131,0.0,0.007966775
283,0.029387023,-0.10124631,-0.07819006,0.006505406,0.0,0.0019887676,-0.00810791,-0.40027776,0.0018825205,-0.0067371274,0.0,-0.0026872559,0.027635232,-0.93273336,0.062564805,-0.006199448,0.0,-0.008930078,-0.0030637938,-0.10157101,0.07387572,-0.0051796203,0.0,-0.004400624,-0.038202193,-0.14753117,0.3555537,-0.032627054,0.0,-0.013269749,-0.053337485,-0.6349163,0.11512451,-0.009942702,0.0,-0.014177896,0.0027018753,0.11849534,0.0029024826,-6.196122e-05,0.0,-0.003745336,0.0068785166,0.32111636,-0.004461419,0.0003735158,0.0,0.0011824677,0.022828132,0.6327411,-0.0037754327,-0.000653462,0.0,-0.0046745725,0.06294371,0.400042,-0.14632319,0.010516936,0.0,0.015846137,0.26730853,0.15130514,-0.09677871,0.0052789473,0.0,0.034508735,0.37378058,0.12740383,-0.05752095,0.007324378,0.0,0.03239529,-0.032986674,0.4315223,0.13834468,-0.009516819,0.0,-0.010475505,0.043616276,0.6158341,0.16918476,-0.012509111,0.0,-0.0052169813,0.16892669,0.8499382,0.11830164,-0.013802073,0.0,0.006765742
284,0.03495822,-0.100709565,-0.07749862,0.0063893804,0.0,0.001862878,-0.0005210666,-0.41735262,0.00060653966,-0.0061307075,0.0,-0.0023917472,0.0189826,-0.9433838,0.062309604,-0.0064428183,0.0,-0.008878894,-0.00988487,-0.11160261,0.07329387,-0.0052730897,0.0,-0.0049987677,-0.07131752,-0.14516218,0.35143837,-0.032581493,0.0,-0.014865775,-0.06773398,-0.6178754,0.10776892,-0.009877466,0.0,-0.014168512,0.0024118705,0.11868746,0.0025992775,-7.047119e-05,0.0,-0.0034078322,0.0063934824,0.32513428,-0.0043859817,0.00028857889,0.0,0.00032166578,0.021506034,0.64071494,-0.0035818107,-0.0009548962,0.0,-0.0041463766,0.07472018,0.39230683,-0.1431328,0.010501322,0.0,0.01562656,0.2888146,0.15930454,-0.069988646,0.0043057315,0.0,0.034982666,0.3676463,0.121710695,-0.024843592,0.005171194,0.0,0.032677356,-0.04580836,0.45127594,0.13562979,-0.009836283,0.0,-0.0107804965,0.046656236,0.68261665,0.17665648,-0.013950097,0.0,-0.004161885,0.16209877,0.7815459,0.13287388,-0.012852119,0.0,0.006538097
285,0.04058861,-0.09986618,-0.07659069,0.006245934,0.0,0.0016113305,0.0021769744,-0.50620055,-0.0007414045,-0.0062932107,0.0,-0.0043794448,0.009502279,-0.98188066,0.06166836,-0.0068562436,0.0,-0.0100940205,-0.017945027,-0.10707446,0.07216565,-0.0053114574,0.0,-0.005738998,-0.104457766,-0.14220509,0.34556738,-0.03236014,0.0,-0.020019459,-0.07683769,-0.5130834,0.09910722,-0.008813839,0.0,-0.015829906,0.0021662002,0.11901217,0.0026424285,-7.8637735e-05,0.0,-0.0036172904,0.0057360646,0.34581646,-0.0038789324,0.00023427747,0.0,-0.001000532,0.01891558,0.63218427,-0.0030977912,-0.001003331,0.0,-0.0021792706,0.08630031,0.383191,-0.1390556,0.010354702,0.0,0.015100926,0.30722293,0.17954482,-0.04257717,0.0028631922,0.0,0.035276577,0.36741096,0.118505746,0.007955588,0.002964978,0.0,0.03279918,-0.058098108,0.47699353,0.13154164,-0.010093695,0.0,-0.0116882585,0.05772726,0.7792981,0.18249549,-0.015593232,0.0,-0.0019664299,0.14162792,0.65740895,0.14652714,-0.01117617,0.0,0.006647479
286,0.0460549,-0.09938097,-0.07406986,0.0060790447,0.0,0.0024714768,0.012626437,-0.530043,0.005374925,-0.0056514516,0.0,-0.004791961,0.00072822603,-0.990336,0.063299395,-0.0069698235,0.0,-0.010764226,-0.025019323,-0.09652972,0.07060151,-0.005203393,0.0,-0.005656643,-0.13709024,-0.1401427,0.34341002,-0.031925447,0.0,-0.022154463,-0.09007986,-0.4935441,0.09423645,-0.00854152,0.0,-0.016693467,0.0018708284,0.119192354,0.0032250779,-8.0580525e-05,0.0,-0.0038789026,0.0060872636,0.35530654,-0.0028834827,0.00026484765,0.0,-0.0005056476,0.014170233,0.6129178,-0.002574619,-0.000627361,0.0,-0.0016289074,0.097009346,0.37467828,-0.13366723,0.010107084,0.0,0.015962273,0.31432876,0.19276926,-0.013836495,0.001266676,0.0,0.035034135,0.3788294,0.11768796,0.040715758,0.0008960464,0.0,0.03276017,-0.07150561,0.48099157,0.12653759,-0.009924823,0.0,-0.012677316,0.034404602,0.7286267,0.186998,-0.015133505,0.0,-0.00329494,0.13598672,0.748256,0.15916273,-0.0130115645,0.0,0.006460849
287,0.05151908,-0.099067725,-0.07143369,0.005881339,0.0,0.003469334,0.025694901,-0.5070265,0.015344494,-0.004768828,0.0,-0.003783484,-0.0065920097,-0.9913578,0.06690264,-0.00695137,0.0,-0.0098378565,-0.030823138,-0.088182695,0.06853542,-0.0050544553,0.0,-0.005377082,-0.16876274,-0.13944331,0.34440163,-0.031301767,0.0,-0.022498747,-0.10900894,-0.5254506,0.09138331,-0.008762034,0.0,-0.016431462,0.001645705,0.11942644,0.003060638,-8.3330466e-05,0.0,-0.0036280937,0.00640337,0.36132392,-0.0024875905,0.00026233098,0.0,4.317239e-05,0.012004369,0.612929,-0.002348259,-0.00052651437,0.0,-0.0018720366,0.107558995,0.3711719,-0.12782225,0.009758192,0.0,0.01674146,0.32039136,0.18391222,0.015113166,-5.5456025e-05,0.0,0.034540266,0.38746792,0.1175678,0.07327627,-0.0011465644,0.0,0.03256051,-0.08425558,0.47531277,0.121390805,-0.0096669,0.0,-0.0129838465,0.008949665,0.6696892,0.19332981,-0.014394703,0.0,-0.0052080452,0.1194502,0.809132,0.17282869,-0.014808165,0.0,0.0055446103
288,0.056970328,-0.09925421,-0.068772845,0.0056498316,0.0,0.0036742515,0.029070623,-0.49171346,0.022342276,-0.0045182053,0.0,-0.0028217277,-0.013740261,-0.99544203,0.06945419,-0.006936106,0.0,-0.009077957,-0.037730113,-0.089403756,0.06600003,-0.0050353133,0.0,-0.005743699,-0.19929941,-0.14123099,0.33983347,-0.030518187,0.0,-0.022947667,-0.12110458,-0.53761065,0.08588548,-0.0084500145,0.0,-0.015694782,0.0014992955,0.11945757,0.0025365958,-8.701497e-05,0.0,-0.0032514334,0.0060911714,0.36185837,-0.0023267157,0.00019791187,0.0,-0.00041384622,0.009690429,0.6220566,-0.0022803508,-0.00060454354,0.0,-0.0018795636,0.11809536,0.37148914,-0.12099421,0.009363871,0.0,0.016633963,0.3366115,0.16389592,0.043270756,-0.0012680811,0.0,0.03402967,0.37399822,0.114364564,0.10547744,-0.0031036173,0.0,0.03220117,-0.09471267,0.459125,0.11525378,-0.009161989,0.0,-0.012781059,-0.006600553,0.693533,0.19718158,-0.015009465,0.0,-0.005285265,0.10529012,0.8051898,0.1842939,-0.015136876,0.0,0.0050551593
289,0.062174927,-0.099352054,-0.0664753,0.0053903335,0.0,0.00367821,0.028840804,-0.48364764,0.028267916,-0.0044725705,0.0,-0.001917907,-0.020503823,-0.9976928,0.07171905,-0.0068665496,0.0,-0.008097358,-0.046003968,-0.09349722,0.06352198,-0.005063393,0.0,-0.0061262995,-0.22896123,-0.14294113,0.33470997,-0.029571922,0.0,-0.02361484,-0.13110928,-0.5442817,0.0799412,-0.007961488,0.0,-0.014908087,0.0013513911,0.119564556,0.0018149419,-9.0440575e-05,0.0,-0.0027235746,0.005210341,0.35905758,-0.0025129057,9.835168e-05,0.0,-0.0011086836,0.006984675,0.6348596,-0.0023243688,-0.0008334184,0.0,-0.0017134156,0.12865742,0.3750173,-0.114303604,0.008917668,0.0,0.016012784,0.34386417,0.14894934,0.070034064,-0.0027245276,0.0,0.033275634,0.36875284,0.11235419,0.13716137,-0.005003467,0.0,0.031683937,-0.1035911,0.44747284,0.10910094,-0.008615149,0.0,-0.012568106,-0.016395044,0.7616522,0.2004368,-0.016299874,0.0,-0.00469948,0.08591784,0.73740786,0.19459316,-0.014212068,0.0,0.0042926185
290,0.067013144,-0.09973048,-0.063663885,0.0051116464,0.0,0.0044011986,0.026326459,-0.48024967,0.036046844,-0.004516788,0.0,-0.0009354027,-0.027039874,-0.9981075,0.07420244,-0.0067453603,0.0,-0.0073900446,-0.055379104,-0.10007744,0.061309654,-0.005051242,0.0,-0.0059157778,-0.25800294,-0.14414532,0.33107656,-0.028473387,0.0,-0.024183078,-0.13967213,-0.5483388,0.07542366,-0.0073592803,0.0,-0.01462085,0.0011287639,0.11939022,0.0017394209,-8.6527085e-05,0.0,-0.0024866946,0.0041109417,0.35340938,-0.002180718,2.5708345e-05,0.0,-0.0007153107,0.0035324031,0.6348894,-0.002031099,-0.0008880066,0.0,-0.0015674699,0.13890906,0.37929827,-0.10762659,0.0084473165,0.0,0.015968975,0.3370751,0.13871586,0.09567597,-0.0042195194,0.0,0.032269888,0.38516486,0.112878405,0.1681727,-0.0072636115,0.0,0.031011328,-0.11705035,0.4507579,0.102914244,-0.0082568,0.0,-0.013004305,-0.035661995,0.74283105,0.20149271,-0.015937008,0.0,-0.005943793,0.07182586,0.77527726,0.2027419,-0.015026303,0.0,0.0034124963
291,0.0717254,-0.10002166,-0.059372485,0.0048014475,0.0,0.0049409545,0.022648787,-0.47829962,0.04212846,-0.0046125264,0.0,-0.00046125893,-0.033223588,-0.99600375,0.07461754,-0.0065897764,0.0,-0.007090399,-0.063723095,-0.10475299,0.05732524,-0.004940992,0.0,-0.005912544,-0.28582004,-0.14402428,0.31815657,-0.02725168,0.0,-0.025166793,-0.14709802,-0.55152035,0.0678208,-0.006700106,0.0,-0.014657248,0.0009967741,0.11928643,0.001529607,-8.697501e-05,0.0,-0.002305463,0.0031606206,0.34984314,-0.00196773,-3.5163514e-05,0.0,-0.00066969637,0.00068892894,0.6331437,-0.0018621162,-0.00089768186,0.0,-0.0016443003,0.14847124,0.38421538,-0.09800553,0.007875792,0.0,0.016249586,0.3413094,0.13721222,0.12368736,-0.0059587103,0.0,0.031452492,0.3751264,0.108665384,0.19835934,-0.009329331,0.0,0.030186638,-0.12682268,0.4538821,0.094154924,-0.0077528735,0.0,-0.013296721,-0.055548195,0.71798575,0.2000803,-0.015361239,0.0,-0.0072160363,0.055809334,0.8025979,0.20973223,-0.015766457,0.0,0.0024278462
292,0.076224454,-0.10026947,-0.053866476,0.0044634403,0.0,0.0050972146,0.018269481,-0.47490716,0.045222085,-0.004717819,0.0,-0.00041832123,-0.0392124,-1.0004638,0.072697766,-0.0064396737,0.0,-0.0071194917,-0.07054155,-0.10620904,0.052007765,-0.0047265757,0.0,-0.006132463,-0.31237686,-0.14188622,0.29635295,-0.025912145,0.0,-0.0262349,-0.15360352,-0.5539232,0.05691334,-0.0059967805,0.0,-0.014721302,0.0009375863,0.11922209,0.0012345994,-8.948104e-05,0.0,-0.0021479465,0.0025178583,0.35028255,-0.0017767977,-6.9293914e-05,0.0,-0.0009826636,-0.0009923942,0.629362,-0.0017109178,-0.0008397815,0.0,-0.0017050784,0.1570778,0.38688233,-0.08623296,0.0072249454,0.0,0.016432773,0.3513366,0.14041634,0.15289778,-0.007982827,0.0,0.030600987,0.34310386,0.10038895,0.22757326,-0.01083986,0.0,0.02921392,-0.1360951,0.45923486,0.083456814,-0.0072196997,0.0,-0.013317758,-0.07162343,0.7068062,0.19615152,-0.014926648,0.0,-0.007822985,0.040773824,0.8166528,0.21509905,-0.016245075,0.0,0.0016086362
293,0.08027445,-0.10045438,-0.04960051,0.0041055144,0.0,0.005365992,0.013798059,-0.4733811,0.048737545,-0.0047952156,0.0,-0.0003132904,-0.045232702,-1.0056363,0.07202766,-0.0062613897,0.0,-0.0068001635,-0.07651277,-0.10535904,0.04796573,-0.0044306912,0.0,-0.006182974,-0.33816367,-0.13861553,0.28120622,-0.0244389,0.0,-0.027283804,-0.1594069,-0.5561919,0.048326768,-0.005254949,0.0,-0.014596895,0.0007978125,0.11920098,0.0009101005,-8.936096e-05,0.0,-0.0018630549,0.0020673969,0.35141125,-0.0015927143,-8.732376e-05,0.0,-0.001088731,-0.0021409611,0.6287841,-0.0014934577,-0.0007899257,0.0,-0.0015355032,0.16477054,0.38755304,-0.07679096,0.006518717,0.0,0.016203593,0.34952742,0.14200622,0.17807326,-0.009879809,0.0,0.029369254,0.33204806,0.09583041,0.2556712,-0.012872459,0.0,0.028097942,-0.14463142,0.46499053,0.07484616,-0.006634643,0.0,-0.013336523,-0.086671025,0.71174574,0.19331257,-0.014713562,0.0,-0.008202797,0.025265498,0.81194985,0.2197792,-0.016267877,0.0,0.0007323772
294,0.083858,-0.100427985,-0.04744903,0.0037307595,0.0,0.0059794327,0.0102003105,-0.47762725,0.0541903,-0.004818249,0.0,-0.00013209414,-0.05128197,-1.0064073,0.073904976,-0.0060259853,0.0,-0.0059735775,-0.08185615,-0.10304555,0.04597738,-0.0040685507,0.0,-0.0060021337,-0.36314735,-0.13479823,0.2783264,-0.022820823,0.0,-0.028664662,-0.16453364,-0.5585591,0.044211894,-0.004478093,0.0,-0.014435977,0.00054807885,0.1193048,0.0005240254,-8.432263e-05,0.0,-0.0013783388,0.0016545538,0.35373306,-0.0014824793,-9.764408e-05,0.0,-0.0008993624,-0.0032243785,0.6327374,-0.0012353994,-0.0007971147,0.0,-0.0011705961,0.17139967,0.38726512,-0.07122564,0.005751911,0.0,0.015717942,0.33507532,0.1416918,0.19781014,-0.0114402445,0.0,0.027842373,0.352414,0.09682601,0.2825154,-0.016404549,0.0,0.026844203,-0.15224299,0.47129938,0.06975922,-0.0060172495,0.0,-0.0134672215,-0.10162038,0.7274849,0.19358495,-0.014624371,0.0,-0.008784885,0.007222521,0.7785684,0.22497115,-0.015579215,0.0,-0.00046707503
295,0.087140925,-0.100618884,-0.043312393,0.0033340957,0.0,0.006344403,0.006168361,-0.4791203,0.057414565,-0.004831667,0.0,-0.00010156538,-0.05700549,-1.0068995,0.072973676,-0.0057644304,0.0,-0.0057292525,-0.086088546,-0.101041526,0.041964605,-0.003665287,0.0,-0.006012747,-0.3860807,-0.13264887,0.26305777,-0.021086048,0.0,-0.02978707,-0.1687316,-0.5613476,0.036158398,-0.003676696,0.0,-0.01435466,0.00037564032,0.11932864,0.0002599759,-7.82163e-05,0.0,-0.0010977834,0.0014342263,0.35640532,-0.0013450291,-9.766428e-05,0.0,-0.0007936461,-0.004647177,0.6376632,-0.0010288022,-0.000820819,0.0,-0.0010202173,0.17646497,0.3848854,-0.061929274,0.0049296455,0.0,0.015536489,0.3244872,0.14227489,0.21987747,-0.013127754,0.0,0.02640967,0.34641224,0.094592884,0.3079742,-0.01904011,0.0,0.025458783,-0.15885524,0.47324434,0.061284106,-0.005295777,0.0,-0.013543558,-0.11641097,0.7301314,0.18929452,-0.014200235,0.0,-0.009439904,-0.007844772,0.7721023,0.2273306,-0.015448762,0.0,-0.0014805254
296,0.09010962,-0.10087996,-0.03751538,0.0029198043,0.0,0.0065689436,0.0024397399,-0.48055837,0.058894083,-0.0048235245,0.0,-2.4401583e-05,-0.062425245,-1.0089849,0.069738835,-0.0054801526,0.0,-0.005970478,-0.08928228,-0.09942133,0.036486413,-0.0032286907,0.0,-0.0061112754,-0.406848,-0.13137831,0.23799594,-0.019238958,0.0,-0.03056586,-0.17193402,-0.56391406,0.025150677,-0.0028518634,0.0,-0.014271813,0.00029499692,0.11927739,0.00020028185,-7.119116e-05,0.0,-0.0010622032,0.001338819,0.35893878,-0.0010541566,-8.7855224e-05,0.0,-0.0005181413,-0.005943247,0.63871557,-0.00075096637,-0.0007730008,0.0,-0.0009279419,0.1804904,0.3812654,-0.049782287,0.004091805,0.0,0.01552506,0.31438965,0.1444133,0.24286278,-0.014904346,0.0,0.024946403,0.32385066,0.09112534,0.33192274,-0.020839415,0.0,0.02394855,-0.1644446,0.4703309,0.050147604,-0.0044539166,0.0,-0.013698861,-0.13051632,0.71853393,0.18081862,-0.013412266,0.0,-0.0102011915,-0.021546748,0.8082987,0.22671553,-0.016221441,0.0,-0.0021730885
297,0.09268158,-0.10094116,-0.031192012,0.0024849572,0.0,0.0065927734,-0.001157297,-0.48200375,0.059698816,-0.0048074257,0.0,-0.00027860235,-0.06750832,-1.0093488,0.06559858,-0.005168554,0.0,-0.0061687008,-0.09185721,-0.09812231,0.030199993,-0.0027836042,0.0,-0.0062402915,-0.4255202,-0.13055022,0.20916602,-0.01729201,0.0,-0.03130968,-0.17420395,-0.5663975,0.012976602,-0.002016401,0.0,-0.014240192,0.00022957538,0.119372696,3.8939528e-05,-6.9569905e-05,0.0,-0.0009891801,0.0010368398,0.36094952,-0.0009429902,-9.48751e-05,0.0,-0.0005507516,-0.006715117,0.63876724,-0.00064150244,-0.00070972205,0.0,-0.0009009484,0.18488942,0.38086846,-0.03649998,0.0032405774,0.0,0.015435927,0.30294943,0.1470022,0.26616624,-0.016710365,0.0,0.023444265,0.29366708,0.087438874,0.3542436,-0.02205609,0.0,0.022320867,-0.1690513,0.46998927,0.037995074,-0.0036355953,0.0,-0.013665659,-0.14406803,0.7189006,0.1716918,-0.012785376,0.0,-0.010692057,-0.0363374,0.8102579,0.22571722,-0.016215686,0.0,-0.0030199364
298,0.094819926,-0.10094297,-0.024501752,0.0020360725,0.0,0.0065228194,-0.0047666165,-0.4833345,0.06000456,-0.0047828197,0.0,-0.00055286754,-0.072276235,-1.0095768,0.060837388,-0.004832568,0.0,-0.0063566137,-0.09401526,-0.0974928,0.023550345,-0.0023268762,0.0,-0.0063437,-0.442013,-0.13002795,0.1779758,-0.015245728,0.0,-0.031801656,-0.17555909,-0.56870264,0.00022168458,-0.0011696813,0.0,-0.014125088,0.00015571079,0.11945046,-9.2321075e-05,-6.867949e-05,0.0,-0.0009464361,0.0004702904,0.3613233,-0.00084815547,-0.00010342896,0.0,-0.00060016755,-0.006858493,0.6366446,-0.00055611134,-0.00060223875,0.0,-0.00085576065,0.18986179,0.38282314,-0.022611339,0.002387164,0.0,0.015232416,0.28777042,0.1480348,0.2886505,-0.018389951,0.0,0.0218384,0.2616968,0.08451275,0.37482736,-0.022859069,0.0,0.020583749,-0.17277902,0.47031116,0.025279906,-0.0027993214,0.0,-0.013560824,-0.15716363,0.7226436,0.1614558,-0.012146248,0.0,-0.011053111,-0.050961103,0.810133,0.22358085,-0.016126456,0.0,-0.0038070232
299,0.096515305,-0.100851275,-0.01767416,0.0015752827,0.0,0.0064033875,-0.008464884,-0.4843874,0.05977787,-0.0047499426,0.0,-0.00086762104,-0.07670524,-1.0097077,0.05562186,-0.004474052,0.0,-0.0065121707,-0.09590461,-0.09731794,0.016730564,-0.0018621819,0.0,-0.0064139385,-0.45620385,-0.12962896,0.1454392,-0.013108704,0.0,-0.03205525,-0.17599425,-0.5707379,-0.012687288,-0.00031621393,0.0,-0.013912732,0.00011466333,0.11961611,-0.00019100402,-6.7958565e-05,0.0,-0.0009038672,9.488783e-05,0.36106244,-0.00077586994,-0.00010716112,0.0,-0.0006201966,-0.0064039966,0.6367799,-0.000493139,-0.0005115851,0.0,-0.00080746785,0.19227792,0.38345057,-0.008489337,0.001467053,0.0,0.014946252,0.26939163,0.14741002,0.30963874,-0.019896794,0.0,0.020120278,0.2296005,0.08277354,0.39357302,-0.023259055,0.0,0.01874566,-0.17559223,0.47154433,0.012352314,-0.0019541758,0.0,-0.01336658,-0.16954662,0.7278633,0.15018392,-0.011466502,0.0,-0.01136394,-0.0651996,0.80500627,0.22007427,-0.015893528,0.0,-0.0045823324
300,0.09772112,-0.100733966,-0.011606976,0.0011070229,0.0,0.0064719105,-0.012361641,-0.48517302,0.06012523,-0.004698653,0.0,-0.0012041526,-0.08086569,-1.0099394,0.051196728,-0.0040905396,0.0,-0.0066666193,-0.09759436,-0.09756316,0.010705596,-0.0013801353,0.0,-0.0064129457,-0.46809483,-0.12937386,0.1171578,-0.01088044,0.0,-0.03257434,-0.17551395,-0.5722723,-0.023650978,0.0005441159,0.0,-0.013834665,5.6352234e-05,0.11977945,-0.00022299867,-6.436187e-05,0.0,-0.00086742267,-0.00025695364,0.35940823,-0.0007505156,-0.00010871189,0.0,-0.00038364436,-0.00611602,0.6389566,-0.0004185252,-0.0004516532,0.0,-0.0007519815,0.19353437,0.38420838,0.004081629,0.0005299737,0.0,0.014733341,0.24478579,0.14553313,0.32727453,-0.020926908,0.0,0.018358156,0.21049966,0.0850693,0.41038868,-0.024741273,0.0,0.016815662,-0.17749672,0.47302797,0.0008107051,-0.0010925375,0.0,-0.013347318,-0.18104309,0.7321596,0.13931204,-0.010707866,0.0,-0.01200739,-0.07983626,0.79865175,0.21572772,-0.015499645,0.0,-0.005493462
301,0.0984299,-0.10073306,-0.005533684,0.00063320453,0.0,0.0066438247,-0.016394448,-0.4857798,0.060331564,-0.00462965,0.0,-0.0015702667,-0.08514368,-1.0122875,0.04657062,-0.0036829095,0.0,-0.006933987,-0.09881425,-0.09822713,0.0047283247,-0.00088372984,0.0,-0.0063978657,-0.47754964,-0.1293601,0.08871932,-0.008582624,0.0,-0.03326305,-0.17351462,-0.57047075,-0.03422687,0.0014005224,0.0,-0.013865659,2.2465247e-07,0.11983204,-0.00015638676,-5.967664e-05,0.0,-0.0009205006,-0.0005352977,0.35771954,-0.00071079284,-0.00010287033,0.0,6.546639e-05,-0.006131103,0.6413997,-0.00030201674,-0.00040395313,0.0,-0.0006821025,0.19375399,0.38458377,0.01649926,-0.0004115057,0.0,0.014629288,0.21600649,0.14233008,0.34289664,-0.021479534,0.0,0.01659108,0.19545828,0.089921154,0.42519188,-0.026813623,0.0,0.014803201,-0.17835543,0.47319993,-0.010650784,-0.0002011423,0.0,-0.0134734,-0.19129486,0.73239225,0.12746903,-0.009824358,0.0,-0.012863508,-0.095562786,0.8018153,0.20993745,-0.01514811,0.0,-0.006365305
302,0.0986298,-0.10083726,0.0012529679,0.00015601289,0.0,0.006567193,-0.020521829,-0.4859215,0.059546065,-0.00454672,0.0,-0.0018771915,-0.08917669,-1.0155103,0.040966388,-0.0032517128,0.0,-0.00698841,-0.099359654,-0.09899837,-0.001964774,-0.00038319512,0.0,-0.006481666,-0.48449183,-0.1295152,0.056286514,-0.0062411553,0.0,-0.033373117,-0.1703178,-0.5673749,-0.0461129,0.0022367055,0.0,-0.013493658,-4.72565e-05,0.119815335,-0.000194625,-5.5691984e-05,0.0,-0.00091645494,-0.0006957826,0.35803294,-0.0005604364,-8.943482e-05,0.0,0.00017320551,-0.0060066786,0.6420496,-0.00017560646,-0.00034982106,0.0,-0.0005860124,0.19294718,0.384506,0.0299864,-0.0013547635,0.0,0.01435942,0.19649456,0.1409089,0.35854188,-0.022845373,0.0,0.014771111,0.16394302,0.08766656,0.43791002,-0.027195407,0.0,0.012718141,-0.17819612,0.47243774,-0.023076989,0.00070476235,0.0,-0.013203102,-0.2004156,0.7309138,0.114672266,-0.008860673,0.0,-0.0133122355,-0.11131854,0.80931735,0.20352894,-0.014812213,0.0,-0.0070520416
303,0.09834125,-0.100893304,0.00831731,-0.00032439316,0.0,0.006306383,-0.024653126,-0.48585457,0.058056824,-0.0044497214,0.0,-0.002150203,-0.09243569,-1.0177153,0.034833875,-0.0028060162,0.0,-0.0068269838,-0.099254,-0.09954275,-0.008974683,0.000113313996,0.0,-0.006568527,-0.48895046,-0.12964495,0.02200152,-0.0038687682,0.0,-0.032935873,-0.16658996,-0.56572413,-0.05848814,0.0030531303,0.0,-0.012801153,-9.030526e-05,0.119826734,-0.0002973983,-5.3823544e-05,0.0,-0.0008475669,-0.0007661412,0.35976186,-0.00039203092,-7.72569e-05,0.0,5.2628107e-05,-0.005417483,0.641518,-8.7250024e-05,-0.0003023727,0.0,-0.00048298016,0.19110452,0.3845007,0.04382944,-0.0023013868,0.0,0.01389049,0.1788768,0.14090174,0.373274,-0.024588855,0.0,0.012862451,0.1252989,0.08094936,0.44848073,-0.026307905,0.0,0.010570705,-0.17723975,0.47258753,-0.035808288,0.0015976962,0.0,-0.012631682,-0.20878997,0.73145515,0.10122837,-0.007883818,0.0,-0.013438189,-0.1256366,0.81043065,0.19632192,-0.014314796,0.0,-0.007698277
304,0.09759547,-0.10085478,0.0148117505,-0.0008044523,0.0,0.006226263,-0.028719403,-0.486017,0.057066552,-0.0043301787,0.0,-0.0024742214,-0.094654225,-1.0181781,0.029281564,-0.0023567227,0.0,-0.0068258457,-0.09854121,-0.09983146,-0.015396316,0.0006084899,0.0,-0.0065872204,-0.49096915,-0.12964754,-0.009187946,-0.0014661897,0.0,-0.032863088,-0.16281442,-0.5668344,-0.06918156,0.0038711496,0.0,-0.01236774,-0.0001268911,0.11985992,-0.00029679295,-5.0900697e-05,0.0,-0.0008248873,-0.00082610233,0.3602949,-0.00032292306,-6.950886e-05,0.0,0.00022301264,-0.0046051303,0.6410202,-9.629875e-06,-0.00025925087,0.0,-0.0004231371,0.18827966,0.38463306,0.056460835,-0.003240312,0.0,0.013578381,0.15429808,0.14040285,0.38474932,-0.025591448,0.0,0.010980986,0.09714277,0.079711184,0.4568522,-0.026789188,0.0,0.008371472,-0.17537266,0.47329462,-0.047503315,0.002486222,0.0,-0.012336671,-0.2161534,0.7324445,0.087602444,-0.006868607,0.0,-0.013961205,-0.13951053,0.8112998,0.18780917,-0.013703708,0.0,-0.008533984
305,0.096383296,-0.10074373,0.020961761,-0.0012784797,0.0,0.006275115,-0.032679863,-0.4865607,0.056325298,-0.0041849767,0.0,-0.0028979266,-0.09595915,-1.0170051,0.024053328,-0.0019083675,0.0,-0.006999282,-0.09727838,-0.09994153,-0.021475352,0.0011036831,0.0,-0.0066295285,-0.4905423,-0.12948973,-0.038551733,0.00095723453,0.0,-0.033267587,-0.15888168,-0.5704716,-0.07872926,0.004698091,0.0,-0.01217842,-0.00016262186,0.11989325,-0.00025250576,-4.505717e-05,0.0,-0.0008280724,-0.0008532553,0.36073968,-0.0003198199,-5.9163813e-05,0.0,0.0005348278,-0.0039153737,0.6408309,5.522743e-05,-0.00022521101,0.0,-0.00040430948,0.18448178,0.38474113,0.06829363,-0.0041639665,0.0,0.013472619,0.12746814,0.13942315,0.39364684,-0.02622658,0.0,0.009198584,0.072612554,0.08154242,0.46298334,-0.028518246,0.0,0.0061311424,-0.17255619,0.4740136,-0.05852146,0.003368168,0.0,-0.012257753,-0.22241831,0.7333512,0.07376092,-0.0058126845,0.0,-0.014809758,-0.15278654,0.8118481,0.1782486,-0.012975383,0.0,-0.009553643
306,0.09470768,-0.10061403,0.027252976,-0.0017474258,0.0,0.006280177,-0.036485247,-0.48735523,0.055064406,-0.0040234327,0.0,-0.0033242526,-0.09690186,-1.015987,0.01839624,-0.0014535328,0.0,-0.007176833,-0.095544375,-0.10003743,-0.027698617,0.0015908022,0.0,-0.0066609047,-0.48763463,-0.12926215,-0.069119416,0.0033791151,0.0,-0.03354518,-0.15402654,-0.57345736,-0.08838047,0.0055076745,0.0,-0.011932849,-0.00018829718,0.11992336,-0.00018960051,-3.976951e-05,0.0,-0.0008437075,-0.0008590177,0.3611325,-0.0003127642,-4.9669623e-05,0.0,0.0008036513,-0.003438225,0.6410585,0.00010346621,-0.00020003058,0.0,-0.0003817603,0.1797446,0.38486063,0.08026104,-0.005070912,0.0,0.013343928,0.09990336,0.13833015,0.40106076,-0.02664839,0.0,0.007413499,0.045402132,0.08354246,0.4668441,-0.030097194,0.0,0.0038607717,-0.16875598,0.47440565,-0.06968412,0.004236611,0.0,-0.012126459,-0.2275534,0.73413837,0.059067115,-0.0047249976,0.0,-0.015585192,-0.16519387,0.81224453,0.16756454,-0.012191047,0.0,-0.010543324
307,0.09255653,-0.10051312,0.033726264,-0.0022088157,0.0,0.006175994,-0.040127706,-0.48825508,0.05295815,-0.0038478444,0.0,-0.0037094718,-0.09782243,-1.0171006,0.012135967,-0.0009840125,0.0,-0.00723497,-0.09341451,-0.10025216,-0.034101803,0.0020689915,0.0,-0.0066752955,-0.48226693,-0.12906818,-0.10131286,0.00578467,0.0,-0.03348288,-0.14788012,-0.5727616,-0.09843667,0.0062849545,0.0,-0.011486735,-0.00020869523,0.11994102,-0.00012756418,-3.560819e-05,0.0,-0.0008497499,-0.0008573791,0.36147803,-0.00025361218,-4.1483985e-05,0.0,0.0009173406,-0.0031369193,0.6415025,0.00014556572,-0.00018020293,0.0,-0.0003183894,0.17408672,0.38498467,0.09242474,-0.0059565078,0.0,0.013075698,0.07312384,0.13808794,0.4073029,-0.027231898,0.0,0.005584404,0.014112705,0.08302537,0.4684156,-0.030773168,0.0,0.0015714765,-0.16397947,0.47438675,-0.08102842,0.0050865,0.0,-0.011814084,-0.23154943,0.7348417,0.043680705,-0.0036108515,0.0,-0.016089413,-0.17670631,0.8126085,0.15606342,-0.011366574,0.0,-0.011413502
308,0.089944944,-0.100471154,0.04021627,-0.002659966,0.0,0.0060064835,-0.043631107,-0.4887452,0.050229307,-0.0036539703,0.0,-0.004049734,-0.098561116,-1.0197676,0.005505832,-0.00050084724,0.0,-0.0071909316,-0.09088957,-0.100620896,-0.0405165,0.0025374698,0.0,-0.006663695,-0.47448218,-0.12898274,-0.13415247,0.00816275,0.0,-0.033168383,-0.14064598,-0.5695748,-0.10850215,0.0070223296,0.0,-0.010896557,-0.0002268313,0.11994192,-6.201211e-05,-3.201804e-05,0.0,-0.0008430667,-0.0008517138,0.36176872,-0.00016629323,-3.4048382e-05,0.0,0.000925703,-0.0029436676,0.6419987,0.00018210709,-0.00016311691,0.0,-0.0002321396,0.16753767,0.38510498,0.10446958,-0.006815473,0.0,0.01269998,0.046260547,0.13851047,0.4120148,-0.02792838,0.0,0.0037261993,-0.018778982,0.08074522,0.46769005,-0.030814605,0.0,-0.00072553754,-0.15827996,0.47413054,-0.092274204,0.0059123435,0.0,-0.011377948,-0.23439033,0.73549986,0.027807629,-0.0024754554,0.0,-0.016408587,-0.18731514,0.8129401,0.14377467,-0.0104958,0.0,-0.012210533
309,0.08690326,-0.100427516,0.046543498,-0.0030990997,0.0,0.005807438,-0.046949066,-0.4891279,0.0472806,-0.0034433221,0.0,-0.004328967,-0.098729864,-1.0218354,-0.0011636883,-1.6019352e-05,0.0,-0.0070926547,-0.087911606,-0.10091287,-0.046767626,0.0029923022,0.0,-0.006602641,-0.46432006,-0.12887543,-0.16647498,0.010502556,0.0,-0.032641098,-0.13279808,-0.5672421,-0.1180561,0.0077251345,0.0,-0.010223573,-0.00024085076,0.11994281,8.298084e-06,-2.8826857e-05,0.0,-0.00082116947,-0.0008363982,0.36201555,-9.0714544e-05,-2.7367983e-05,0.0,0.00091075804,-0.0028166124,0.6425275,0.00020940974,-0.00014818947,0.0,-0.00015321188,0.16013753,0.38523525,0.11606909,-0.007643399,0.0,0.012251552,0.018464038,0.13862748,0.41473448,-0.028449649,0.0,0.0018483736,-0.051107395,0.07870638,0.46467105,-0.0306315,0.0,-0.003019005,-0.1517365,0.4739041,-0.10313137,0.0067085545,0.0,-0.010878256,-0.23604777,0.7361036,0.0116234515,-0.0013249964,0.0,-0.01665272,-0.19697674,0.8132237,0.13064437,-0.009576787,0.0,-0.012981869
310,0.08345113,-0.10034265,0.05264147,-0.0035253267,0.0,0.005591228,-0.050055813,-0.48947918,0.044324778,-0.003217131,0.0,-0.004565115,-0.098118015,-1.0223736,-0.00770582,0.0004513771,0.0,-0.006982753,-0.08444539,-0.10091404,-0.052788753,0.0034276366,0.0,-0.0064877067,-0.4518253,-0.12867972,-0.19776429,0.0127919875,0.0,-0.03196027,-0.1246976,-0.5675346,-0.12686631,0.008415267,0.0,-0.00951346,-0.0002492726,0.11995614,7.854123e-05,-2.6366271e-05,0.0,-0.00077689067,-0.0008095539,0.36224183,-4.0523708e-05,-2.1853484e-05,0.0,0.0008961307,-0.002696939,0.64296657,0.00022615865,-0.00013478468,0.0,-9.480305e-05,0.1519279,0.38538712,0.12709518,-0.00843662,0.0,0.011758674,-0.010042292,0.13855971,0.4152862,-0.028674077,0.0,-3.8716942e-05,-0.08280061,0.07773585,0.45937338,-0.030466055,0.0,-0.005297661,-0.14440313,0.47379202,-0.113487765,0.00747072,0.0,-0.0103448555,-0.23652112,0.736716,-0.0047856206,-0.00016639466,0.0,-0.016863143,-0.20564914,0.81348974,0.11666053,-0.008611864,0.0,-0.01374796
311,0.07959575,-0.100236796,0.05850934,-0.003935399,0.0,0.005351083,-0.052934844,-0.48980314,0.0412441,-0.0029754238,0.0,-0.004763143,-0.09689899,-1.0219839,-0.014180622,0.0009037173,0.0,-0.006849179,-0.08052778,-0.10069606,-0.058582302,0.0038427925,0.0,-0.006331494,-0.4370617,-0.12843902,-0.2281464,0.015020271,0.0,-0.03114142,-0.1161234,-0.5693529,-0.13503514,0.009082832,0.0,-0.008762749,-0.00025349783,0.11997662,0.00014285091,-2.4022873e-05,0.0,-0.00071101636,-0.0007741776,0.3624775,-1.8961728e-06,-1.6946578e-05,0.0,0.00085161347,-0.0025379467,0.64316595,0.00023654476,-0.00012183346,0.0,-4.5467168e-05,0.14295045,0.3855652,0.13755742,-0.009190429,0.0,0.011213321,-0.03871797,0.138391,0.41378847,-0.028719505,0.0,-0.0019228924,-0.11429465,0.07708349,0.45182306,-0.030210909,0.0,-0.007550329,-0.13632762,0.47379914,-0.12334213,0.008195825,0.0,-0.009766746,-0.23582323,0.7373911,-0.021330647,0.0009954668,0.0,-0.016998172,-0.2132933,0.8137544,0.10196719,-0.0076038036,0.0,-0.014483847
312,0.07534643,-0.100139156,0.06415427,-0.0043265997,0.0,0.005092558,-0.05556806,-0.49010223,0.037882585,-0.0027188899,0.0,-0.0049240952,-0.0952793,-1.021506,-0.02068664,0.0013524609,0.0,-0.0066890344,-0.076213285,-0.1004387,-0.06415333,0.004238476,0.0,-0.006138459,-0.42010623,-0.1282193,-0.2578325,0.017176867,0.0,-0.030210996,-0.10681103,-0.57108575,-0.14268911,0.009702346,0.0,-0.007983927,-0.0002542892,0.11999595,0.00020645373,-2.1524535e-05,0.0,-0.0006310344,-0.0007326869,0.36273062,3.5826117e-05,-1.2407758e-05,0.0,0.00076523144,-0.0023350446,0.64310604,0.0002454333,-0.00010919803,0.0,7.3816627e-06,0.13324887,0.38576242,0.14748512,-0.0099007515,0.0,0.010614179,-0.06733431,0.1381391,0.4103409,-0.028603287,0.0,-0.0037921816,-0.14570516,0.07662786,0.44205707,-0.029861715,0.0,-0.009765983,-0.12755445,0.47390908,-0.13271652,0.008880653,0.0,-0.009150188,-0.23395571,0.7381113,-0.037967987,0.002155039,0.0,-0.017031696,-0.219873,0.81402856,0.08666701,-0.0065568336,0.0,-0.015164385
313,0.0707179,-0.10007986,0.06955895,-0.004696375,0.0,0.004816713,-0.057940833,-0.49038523,0.034139197,-0.0024485749,0.0,-0.0050408123,-0.09338264,-1.0218083,-0.027272107,0.0018071217,0.0,-0.0064932685,-0.071548566,-0.10031562,-0.06948154,0.004615771,0.0,-0.0059038103,-0.4010481,-0.12807749,-0.28685513,0.01925155,0.0,-0.029166246,-0.09667552,-0.57149404,-0.14988263,0.0102515,0.0,-0.0071800957,-0.00025257102,0.120003946,0.00027312338,-1.8710081e-05,0.0,-0.0005385764,-0.00068813853,0.3629901,7.965416e-05,-8.016598e-06,0.0,0.0006325757,-0.0021197523,0.6428775,0.00025869533,-9.685129e-05,0.0,7.2730705e-05,0.12286965,0.38596314,0.15685448,-0.010563811,0.0,0.009949744,-0.095695354,0.1378096,0.40499264,-0.028327288,0.0,-0.005644299,-0.17695245,0.07634644,0.43012333,-0.029398581,0.0,-0.011933744,-0.11812162,0.47406235,-0.14158866,0.00952185,0.0,-0.008494629,-0.23091549,0.7388202,-0.054614417,0.0033066077,0.0,-0.0169385,-0.22535796,0.81430864,0.070868984,-0.0054758885,0.0,-0.015765378
314,0.06573544,-0.100042164,0.074661285,-0.0050432244,0.0,0.0045169126,-0.060039975,-0.4906494,0.030089721,-0.0021661466,0.0,-0.0051080184,-0.09113863,-1.0227342,-0.033846058,0.0022611807,0.0,-0.0062577464,-0.06653954,-0.10026555,-0.07450886,0.00497164,0.0,-0.0056205243,-0.37997767,-0.12798513,-0.31486547,0.021233052,0.0,-0.02797578,-0.08591155,-0.57090247,-0.15650532,0.010739988,0.0,-0.0063456716,-0.000247381,0.120006755,0.0003365837,-1.5828064e-05,0.0,-0.00042820722,-0.0006418411,0.36323538,0.00012587011,-3.877762e-06,0.0,0.00045897719,-0.0019509831,0.6426634,0.00027797,-8.416029e-05,0.0,0.00014464371,0.111864686,0.3861645,0.16555707,-0.011176494,0.0,0.009209868,-0.123635516,0.13743323,0.39771852,-0.02789855,0.0,-0.0074843876,-0.2076821,0.07615487,0.41608036,-0.028772749,0.0,-0.0140429735,-0.108071014,0.47421312,-0.1498561,0.010115866,0.0,-0.0077914074,-0.2266923,0.7394124,-0.07112271,0.0044440236,0.0,-0.016711611,-0.22973278,0.8146028,0.054681927,-0.0043675406,0.0,-0.016273856
315,0.06042513,-0.1000102,0.07939747,-0.005365804,0.0,0.0041891066,-0.061855167,-0.4908922,0.025836527,-0.0018733337,0.0,-0.005122916,-0.08848155,-1.0238473,-0.040303096,0.0027076632,0.0,-0.005985165,-0.061197262,-0.100218035,-0.07917696,0.0053025433,0.0,-0.005284546,-0.35699934,-0.12791084,-0.34148908,0.02311053,0.0,-0.026613867,-0.07466723,-0.5699283,-0.16242823,0.011174359,0.0,-0.005481016,-0.00023882987,0.12001068,0.00038962672,-1.3130562e-05,0.0,-0.00029885396,-0.00059611344,0.36344808,0.00016763248,-7.145536e-08,0.0,0.00025567692,-0.0018882309,0.64264977,0.00030229613,-6.925248e-05,0.0,0.00021373108,0.100288324,0.386371,0.17348395,-0.011736172,0.0,0.008394413,-0.15101773,0.13705523,0.38849193,-0.027325055,0.0,-0.009313114,-0.23749939,0.07595905,0.399997,-0.027955784,0.0,-0.01608336,-0.097456604,0.4743489,-0.15741439,0.010659465,0.0,-0.00703888,-0.22126989,0.7397158,-0.08734709,0.0055612475,0.0,-0.01635808,-0.2329997,0.81495166,0.038208105,-0.0032382468,0.0,-0.016682263
316,0.054811995,-0.09998284,0.08371268,-0.0056625158,0.0,0.003832181,-0.063377604,-0.4911133,0.021469355,-0.0015715989,0.0,-0.005088318,-0.085381575,-1.0247871,-0.04655189,0.0031418062,0.0,-0.005683873,-0.05554857,-0.100164264,-0.083436355,0.005606437,0.0,-0.00489565,-0.3322318,-0.12785085,-0.3664052,0.024874417,0.0,-0.025071869,-0.06304622,-0.5691436,-0.16754214,0.011550794,0.0,-0.0045957225,-0.00022791047,0.12001621,0.0004275539,-1.0691794e-05,0.0,-0.00015410408,-0.0005515502,0.363623,0.00019802526,3.4103564e-06,0.0,3.6119483e-05,-0.001887946,0.6427844,0.00032861158,-5.2448555e-05,0.0,0.00027251244,0.08819254,0.38656843,0.18054321,-0.012239619,0.0,0.007509932,-0.17770147,0.13669409,0.37730536,-0.026612055,0.0,-0.011125144,-0.2660911,0.07573425,0.38195214,-0.02694594,0.0,-0.01804486,-0.08633074,0.474453,-0.16417658,0.011149749,0.0,-0.0062432364,-0.21469541,0.73982406,-0.103155166,0.006651903,0.0,-0.015888155,-0.23514256,0.81533384,0.021543434,-0.0020934031,0.0,-0.016985886
317,0.04892301,-0.09995617,0.087565795,-0.0059318943,0.0,0.0034470623,-0.06459933,-0.49130538,0.017044434,-0.0012624522,0.0,-0.005014451,-0.081842765,-1.0254412,-0.05252913,0.0035591437,0.0,-0.0053659566,-0.049623936,-0.10009172,-0.08725031,0.0058815638,0.0,-0.0044564605,-0.30580235,-0.12779926,-0.38938203,0.026515728,0.0,-0.023357363,-0.051127754,-0.56874454,-0.17177878,0.011869591,0.0,-0.0037041316,-0.0002156938,0.12002552,0.0004494018,-8.564865e-06,0.0,-1.3783574e-07,-0.00050930574,0.36375555,0.00021224469,6.8145036e-06,0.0,-0.00018735137,-0.001890236,0.6429775,0.0003534034,-3.5004472e-05,0.0,0.00031672046,0.07563322,0.38675222,0.186668,-0.012683713,0.0,0.006565973,-0.20355144,0.13637002,0.3641907,-0.025764015,0.0,-0.012912696,-0.29318362,0.07550012,0.36203426,-0.02575046,0.0,-0.019917876,-0.07473678,0.47442508,-0.17008038,0.011580592,0.0,-0.0054131,-0.20704955,0.7399443,-0.118429795,0.0077102925,0.0,-0.0153093,-0.23613957,0.8157115,0.0047860816,-0.0009381071,0.0,-0.017177235
318,0.042787503,-0.09993308,0.090934366,-0.006172553,0.0,0.0030367747,-0.06551294,-0.4914622,0.012571833,-0.0009473965,0.0,-0.0049112206,-0.077896245,-1.0259283,-0.058211163,0.00395826,0.0,-0.005041048,-0.043456104,-0.100022145,-0.09059654,0.006126949,0.0,-0.003970729,-0.27784523,-0.12775944,-0.41030636,0.0280264,0.0,-0.02148698,-0.0389612,-0.5685661,-0.17511983,0.01212854,0.0,-0.0028207125,-0.00020293836,0.12003781,0.0004574107,-6.731487e-06,0.0,0.00015541539,-0.0004665063,0.36380944,0.00020891055,9.861685e-06,0.0,-0.00040434767,-0.0018674111,0.643185,0.0003755428,-1.8428991e-05,0.0,0.0003459733,0.06267241,0.38691148,0.19182262,-0.0130659165,0.0,0.00557277,-0.2284334,0.136088,0.34921587,-0.024785696,0.0,-0.014665626,-0.3186185,0.07526938,0.34034106,-0.02438676,0.0,-0.0216932,-0.062756345,0.47434738,-0.17509097,0.011951978,0.0,-0.004558509,-0.1983786,0.7401003,-0.13307424,0.0087309275,0.0,-0.014630321,-0.23598224,0.81606835,-0.0119660515,0.00022162638,0.0,-0.017251004
319,0.03643655,-0.09991489,0.09380427,-0.0063832947,0.0,0.0026045367,-0.06611318,-0.49159113,0.008058418,-0.0006279512,0.0,-0.0047878306,-0.07356804,-1.0263184,-0.063580185,0.0043377364,0.0,-0.004717,-0.03707696,-0.09997104,-0.09345938,0.0063418266,0.0,-0.0034435354,-0.24850146,-0.12772866,-0.42909586,0.029399069,0.0,-0.019478029,-0.02660184,-0.5685017,-0.17755848,0.012326401,0.0,-0.0019570785,-0.0001898456,0.12005271,0.00045383908,-5.184249e-06,0.0,0.0003053397,-0.00042265712,0.3637713,0.0001876466,1.2049326e-05,0.0,-0.0006052116,-0.0018017279,0.6433536,0.0003941916,-4.358015e-06,0.0,0.00036088005,0.04937659,0.3870305,0.19598445,-0.013384229,0.0,0.0045408458,-0.2522169,0.13584496,0.33246174,-0.023682399,0.0,-0.01637294,-0.34229693,0.07505094,0.3169789,-0.022873707,0.0,-0.02336216,-0.050466176,0.4743484,-0.17918509,0.012266101,0.0,-0.0036885943,-0.1887258,0.7402734,-0.14700446,0.009708465,0.0,-0.013861658,-0.2346729,0.816402,-0.028623825,0.0013796331,0.0,-0.017204935
320,0.029902138,-0.09990125,0.09616728,-0.006563079,0.0,0.0021535903,-0.066396564,-0.4917006,0.0035147294,-0.00030562052,0.0,-0.0046530487,-0.06888148,-1.02664,-0.06861881,0.004695877,0.0,-0.0043995064,-0.030518297,-0.099946275,-0.09582853,0.0065255133,0.0,-0.002881037,-0.21791776,-0.12770179,-0.44568157,0.03062702,0.0,-0.017346865,-0.014108294,-0.5685034,-0.17909276,0.012462758,0.0,-0.0011215117,-0.00017673356,0.12007032,0.00044042477,-3.897355e-06,0.0,0.00044320896,-0.0003800378,0.36368474,0.00014891848,1.3386642e-05,0.0,-0.00078131724,-0.0016793924,0.64339983,0.00040807948,6.2077e-06,0.0,0.00036232919,0.035813846,0.38711378,0.19913907,-0.0136370845,0.0,0.0034807883,-0.27477905,0.13564056,0.31401935,-0.022459898,0.0,-0.018023517,-0.36413836,0.07485191,0.29206234,-0.021227859,0.0,-0.02491656,-0.037921745,0.4744519,-0.18234846,0.012522432,0.0,-0.0028109998,-0.17814276,0.7404699,-0.16014734,0.010638251,0.0,-0.013013845,-0.23222487,0.8167412,-0.04510615,0.0025304654,0.0,-0.017038617
321,0.023216607,-0.09989195,0.09801805,-0.0067110253,0.0,0.0016864259,-0.06636133,-0.49179792,-0.0010471642,1.8050716e-05,0.0,-0.0045135124,-0.06386066,-1.0269186,-0.0733093,0.0050312057,0.0,-0.0040921364,-0.023811745,-0.09994731,-0.09769605,0.006677423,0.0,-0.0022902712,-0.18624659,-0.12767561,-0.46000162,0.031704288,0.0,-0.015106162,-0.0015405447,-0.5685299,-0.17972341,0.012537032,0.0,-0.00031777844,-0.00016392473,0.12009068,0.00041848747,-2.8372472e-06,0.0,0.0005637109,-0.00033996106,0.36356848,9.3672425e-05,1.40138945e-05,0.0,-0.0009259051,-0.001527678,0.64337224,0.00041498616,1.33850335e-05,0.0,0.00035140105,0.022052366,0.38715774,0.2012778,-0.013823191,0.0,0.002402816,-0.29600003,0.13547236,0.29399046,-0.021124054,0.0,-0.019605821,-0.38406768,0.07467886,0.26571357,-0.019463753,0.0,-0.02634877,-0.025176656,0.47462684,-0.18457179,0.012718914,0.0,-0.0019311011,-0.1666805,0.74067783,-0.17243561,0.011515798,0.0,-0.012097321,-0.22864565,0.8170699,-0.06133347,0.0036688587,0.0,-0.016753457
322,0.01641273,-0.099886626,0.0993548,-0.0068263756,0.0,0.0012051975,-0.0660072,-0.4918872,-0.0056135515,0.00034155772,0.0,-0.0043740636,-0.058529872,-1.0271732,-0.07763462,0.0053423136,0.0,-0.003796326,-0.016988706,-0.09996709,-0.09905729,0.006796737,0.0,-0.0016790461,-0.15364501,-0.12764885,-0.47200468,0.032625593,0.0,-0.012767656,0.011040124,-0.5685524,-0.17945544,0.012548885,0.0,0.00045362115,-0.00015161747,0.120113514,0.00038919924,-1.9657077e-06,0.0,0.0006627925,-0.00030410412,0.3634088,2.3473054e-05,1.4106075e-05,0.0,-0.0010342905,-0.0013841459,0.6433812,0.00041239336,1.8113975e-05,0.0,0.00032959878,0.008160336,0.38715404,0.20239858,-0.013941615,0.0,0.0013165511,-0.3157681,0.13533442,0.27248704,-0.019681627,0.0,-0.021107774,-0.40202013,0.07453147,0.23806179,-0.0175947,0.0,-0.027651787,-0.012289403,0.47484377,-0.18585199,0.012853664,0.0,-0.0010527335,-0.15439615,0.7408884,-0.18380909,0.012336758,0.0,-0.011122268,-0.22394143,0.81734085,-0.07722849,0.004789299,0.0,-0.01635309
323,0.0095239505,-0.09988577,0.10018037,-0.0069084903,0.0,0.0007127896,-0.06533532,-0.491972,-0.010170792,0.00066338514,0.0,-0.004239331,-0.052914023,-1.0274216,-0.08158066,0.0056279195,0.0,-0.0035117604,-0.01008057,-0.100003056,-0.09991184,0.006882881,0.0,-0.0010559242,-0.12027439,-0.12762347,-0.48165533,0.033386454,0.0,-0.010345692,0.023569081,-0.5685446,-0.1782998,0.012497852,0.0,0.0011934023,-0.00013984012,0.120138034,0.00035444554,-1.23575e-06,0.0,0.00073707476,-0.00027250114,0.36321893,-5.896762e-05,1.3867504e-05,0.0,-0.0011033164,-0.0012560856,0.64343774,0.00039854273,2.1106387e-05,0.0,0.00029920973,-0.00579355,0.38711035,0.20250534,-0.0139916325,0.0,0.00023137033,-0.3339882,0.13521896,0.2496293,-0.01814047,0.0,-0.02251714,-0.41793066,0.0744049,0.20924258,-0.015632765,0.0,-0.028819203,0.0006772477,0.47506925,-0.18619269,0.012924921,0.0,-0.00017989427,-0.14135055,0.7411,-0.19421583,0.013097321,0.0,-0.010098904,-0.21813414,0.81755733,-0.09271765,0.005886519,0.0,-0.015843896
324,0.002584106,-0.09988794,0.10050015,-0.00695688,0.0,0.0002121795,-0.06434833,-0.49205327,-0.014701241,0.0009820283,0.0,-0.0041124076,-0.04703901,-1.0276698,-0.08513288,0.0058866395,0.0,-0.0032366477,-0.0031196198,-0.1000492,-0.100262344,0.006935398,0.0,-0.00042995997,-0.08629978,-0.12759976,-0.48892415,0.03398319,0.0,-0.007854547,0.03598221,-0.56849885,-0.17626987,0.012384226,0.0,0.0019049384,-0.0001286066,0.12016414,0.0003160294,-5.952445e-07,0.0,0.0007844828,-0.00024439566,0.3630311,-0.00015026331,1.3934836e-05,0.0,-0.0011318056,-0.0011428437,0.6435455,0.00037176535,2.3380173e-05,0.0,0.00026260503,-0.019739795,0.38704807,0.20160583,-0.013972599,0.0,-0.0008434877,-0.35057157,0.1351315,0.22554646,-0.016508352,0.0,-0.023822125,-0.43173736,0.07430112,0.1793973,-0.013589439,0.0,-0.029845282,0.013641904,0.47518474,-0.18560249,0.012927628,0.0,0.0006840583,-0.12760533,0.74132854,-0.20360793,0.013794412,0.0,-0.009036883,-0.21125266,0.8177606,-0.10772652,0.006956003,0.0,-0.015233869
325,-0.004372677,-0.09989384,0.10032046,-0.0069713006,0.0,-0.00029330328,-0.06305034,-0.4921314,-0.019191056,0.0012959334,0.0,-0.00399651,-0.04093214,-1.0279185,-0.08827958,0.006117108,0.0,-0.0029691216,0.0038611344,-0.10010562,-0.10011199,0.0069539538,0.0,0.00018974207,-0.051888913,-0.12757878,-0.49379364,0.034412805,0.0,-0.0053129103,0.048216272,-0.5684165,-0.17338207,0.012208685,0.0,0.0025901683,-0.00011792178,0.12019006,0.00027667824,-4.7916274e-08,0.0,0.0008033477,-0.00021905158,0.36283532,-0.00024696253,1.3846653e-05,0.0,-0.0011196891,-0.0010423752,0.643672,0.00033199787,2.4708828e-05,0.0,0.00022256933,-0.033608463,0.38696557,0.1997114,-0.013884718,0.0,-0.0018993616,-0.36543712,0.13505754,0.20036519,-0.014793899,0.0,-0.025010595,-0.44338444,0.0742114,0.1486723,-0.01147615,0.0,-0.030725002,0.026547655,0.47529688,-0.18409163,0.012866192,0.0,0.0015350543,-0.11322575,0.7415444,-0.21194677,0.014423991,0.0,-0.007947001,-0.20333149,0.81793827,-0.12218837,0.007991895,0.0,-0.014534814
326,-0.011312188,-0.09990317,0.09965035,-0.006951647,0.0,-0.0008004159,-0.061447088,-0.49220583,-0.023622502,0.0016035895,0.0,-0.0038930029,-0.034621812,-1.0281683,-0.09100884,0.006318149,0.0,-0.0027057715,0.010828392,-0.10017164,-0.099467695,0.006938423,0.0,0.0007941779,-0.017211875,-0.12756099,-0.4962562,0.03467319,0.0,-0.0027387775,0.060208656,-0.56829673,-0.16965641,0.011972161,0.0,0.0032533193,-0.000107772816,0.12021514,0.00023864489,4.219969e-07,0.0,0.0007936917,-0.00019623972,0.36263722,-0.00034494326,1.36404105e-05,0.0,-0.0010690438,-0.00095383025,0.6438078,0.00027944148,2.5325398e-05,0.0,0.0001817774,-0.04733002,0.38686988,0.19683875,-0.0137283,0.0,-0.002928298,-0.378516,0.1349935,0.17421989,-0.013005919,0.0,-0.02607161,-0.45281994,0.07413325,0.117218226,-0.00930416,0.0,-0.03145407,0.039330263,0.4754039,-0.18167642,0.0127409175,0.0,0.0023700558,-0.09828135,0.7417435,-0.21920072,0.014982909,0.0,-0.0068384856,-0.19440976,0.8180988,-0.1360381,0.008989167,0.0,-0.013758715
327,-0.018200362,-0.09991523,0.09850003,-0.006897985,0.0,-0.0013058223,-0.059546027,-0.492276,-0.027976234,0.0019034874,0.0,-0.003801806,-0.028137615,-1.0284194,-0.0933093,0.0064887097,0.0,-0.002442453,0.017748442,-0.100246385,-0.098338395,0.0068888105,0.0,0.001374824,0.017560013,-0.12754652,-0.49631324,0.03476306,0.0,-0.00015077367,0.071897626,-0.56813926,-0.16511588,0.011675864,0.0,0.0038991906,-9.8234974e-05,0.12023938,0.00020398106,8.091549e-07,0.0,0.00075669214,-0.0001764064,0.36244294,-0.00043994188,1.3219246e-05,0.0,-0.0009834999,-0.00087771664,0.643955,0.00021519884,2.5092433e-05,0.0,0.00014293194,-0.060831636,0.38675532,0.19300863,-0.013502742,0.0,-0.0039230734,-0.38974977,0.13493802,0.14724876,-0.0111534875,0.0,-0.026995117,-0.45999718,0.0740664,0.08518935,-0.007084639,0.0,-0.032028876,0.05192595,0.4755054,-0.17837721,0.012552412,0.0,0.0031863824,-0.08284541,0.74192476,-0.22534451,0.015468373,0.0,-0.005719512,-0.1845315,0.8182479,-0.149213,0.009942942,0.0,-0.01291807
328,-0.025003307,-0.09992914,0.09688154,-0.006810529,0.0,-0.0018063076,-0.057356086,-0.49234164,-0.032231256,0.0021941718,0.0,-0.0037215305,-0.021510465,-1.0286676,-0.09517036,0.006627831,0.0,-0.002174314,0.024587668,-0.10032883,-0.0967354,0.0068052784,0.0,0.0019240323,0.052255057,-0.12753521,-0.4939772,0.03468198,0.0,0.0024323752,0.08322332,-0.56794906,-0.15978685,0.011321391,0.0,0.0045327693,-8.936702e-05,0.12026264,0.00017430447,1.1167324e-06,0.0,0.00069471076,-0.00016020071,0.36225575,-0.00052758865,1.2542955e-05,0.0,-0.0008681314,-0.00081419316,0.64411134,0.00014116988,2.3929253e-05,0.0,0.00010849722,-0.07403921,0.38661844,0.18824644,-0.013208621,0.0,-0.0048773885,-0.39909035,0.13488914,0.11959243,-0.0092457915,0.0,-0.027772702,-0.4648801,0.07401002,0.052742716,-0.0048290626,0.0,-0.032446634,0.064271875,0.4756013,-0.17421825,0.012301607,0.0,0.003981836,-0.06699298,0.7420846,-0.23036037,0.015877923,0.0,-0.004597391,-0.17374592,0.8183945,-0.1616542,0.010848603,0.0,-0.012025502
329,-0.0316876,-0.099944085,0.09480776,-0.0066896733,0.0,-0.0022987593,-0.054887526,-0.49240243,-0.036364477,0.0024742247,0.0,-0.0036495198,-0.014772382,-1.0289108,-0.09658164,0.0067347083,0.0,-0.0018961523,0.031312786,-0.1004179,-0.09467183,0.0066881645,0.0,0.0024353843,0.08670213,-0.1275265,-0.48926938,0.034430332,0.0,0.00499224,0.09412818,-0.5677294,-0.15369801,0.010910646,0.0,0.005158948,-8.1189166e-05,0.12028452,0.00015073642,1.3578253e-06,0.0,0.00061102584,-0.00014793305,0.36207512,-0.000603728,1.167084e-05,0.0,-0.00072930474,-0.0007636939,0.6442724,6.004423e-05,2.2033364e-05,0.0,8.0632046e-05,-0.086882904,0.3864637,0.18258107,-0.012847856,0.0,-0.005786095,-0.40648502,0.13484609,0.09139226,-0.0072919265,0.0,-0.028397707,-0.467454,0.07396333,0.020037446,-0.0025491323,0.0,-0.03270527,0.07630628,0.47569168,-0.16922674,0.011989772,0.0,0.0047545545,-0.050802134,0.7422216,-0.23423629,0.016209459,0.0,-0.0034783063,-0.16210526,0.8185416,-0.17330591,0.01170173,0.0,-0.011093261
330,-0.038220547,-0.0999585,0.092291996,-0.00653599,0.0,-0.002780147,-0.052152064,-0.49245855,-0.04035106,0.0027422882,0.0,-0.0035819253,-0.007958799,-1.0291343,-0.09753295,0.0068084644,0.0,-0.001602836,0.03788925,-0.100506306,-0.09216204,0.0065378323,0.0,0.0029039122,0.12073101,-0.12751728,-0.4822174,0.034009345,0.0,0.0075113154,0.10456328,-0.567512,-0.14687929,0.010446326,0.0,0.005782027,-7.377074e-05,0.12030516,0.00013373327,1.5387809e-06,0.0,0.0005096197,-0.00013977749,0.36190537,-0.0006647669,1.064672e-05,0.0,-0.0005739061,-0.00072698935,0.64443624,-2.4877489e-05,1.9595005e-05,0.0,6.0969964e-05,-0.09929582,0.38629222,0.17604394,-0.012422571,0.0,-0.006644957,-0.41188625,0.13480859,0.06278848,-0.005301131,0.0,-0.028865356,-0.46771714,0.07392606,-0.012766082,-0.00025651383,0.0,-0.032803528,0.08796899,0.47577745,-0.16343166,0.011618479,0.0,0.005503144,-0.034352258,0.7423319,-0.23696543,0.016461259,0.0,-0.0023673708,-0.14966604,0.8186927,-0.18411578,0.012498183,0.0,-0.0101325065
331,-0.04457009,-0.09997079,0.08934823,-0.00635021,0.0,-0.0032474715,-0.049162805,-0.49251023,-0.04416522,0.0029970484,0.0,-0.0035135867,-0.0011075529,-1.0293217,-0.098015256,0.0068483786,0.0,-0.0012891609,0.044281796,-0.10058353,-0.08922164,0.006354768,0.0,0.0033265185,0.1541734,-0.12750323,-0.4728572,0.033421047,0.0,0.009973429,0.11448798,-0.56734276,-0.13936235,0.009931575,0.0,0.0064055473,-6.7159635e-05,0.12032469,0.0001230957,1.6646821e-06,0.0,0.0003951192,-0.0001357579,0.36175808,-0.0007077232,9.502244e-06,0.0,-0.00040899124,-0.0007046741,0.6445997,-0.000109728426,1.6758051e-05,0.0,5.066581e-05,-0.11121388,0.38610318,0.16866942,-0.011935185,0.0,-0.007451061,-0.4152638,0.1347727,0.033919394,-0.0032832096,0.0,-0.029172845,-0.465674,0.0738977,-0.04550701,0.0020372716,0.0,-0.03274093,0.099201985,0.47585818,-0.15686412,0.011189589,0.0,0.006226398,-0.017724924,0.7424158,-0.23854628,0.016632017,0.0,-0.0012684613,-0.13648841,0.8188485,-0.19403584,0.013234027,0.0,-0.009152785
332,-0.050704822,-0.09998069,0.08599113,-0.0061332188,0.0,-0.0036975238,-0.04593405,-0.49255794,-0.0477807,0.0032372565,0.0,-0.0034386786,0.005744504,-1.0294704,-0.09802124,0.00685418,0.0,-0.00095003657,0.050456736,-0.100645885,-0.08586751,0.006139797,0.0,0.0037020463,0.1868643,-0.1274829,-0.4612331,0.032668356,0.0,0.01236337,0.12386086,-0.56724,-0.13118094,0.00936917,0.0,0.0070317015,-6.133893e-05,0.12034301,0.00011818251,1.7455014e-06,0.0,0.00027234852,-0.00013542244,0.36167696,-0.0007303059,8.235322e-06,0.0,-0.00024143327,-0.000697416,0.64475304,-0.00019006804,1.3678807e-05,0.0,5.053915e-05,-0.12257505,0.3858885,0.16049407,-0.011388236,0.0,-0.008202665,-0.41660187,0.13473389,0.004922148,-0.0012482493,0.0,-0.029319525,-0.461337,0.073876046,-0.078024775,0.004320828,0.0,-0.032517765,0.10994955,0.47592908,-0.14955755,0.010705271,0.0,0.006923221,-0.0010030343,0.74247366,-0.23898207,0.016720843,0.0,-0.000184251,-0.12263587,0.8190064,-0.20302184,0.013905605,0.0,-0.008162111
333,-0.05659432,-0.0999883,0.08223601,-0.0058860495,0.0,-0.0041271895,-0.042481262,-0.49260238,-0.051169958,0.003461755,0.0,-0.0033510122,0.012562324,-1.0295835,-0.097544566,0.006825939,0.0,-0.00058091804,0.056381583,-0.1006883,-0.08211787,0.005893974,0.0,0.0040312298,0.21864183,-0.12745662,-0.4473965,0.031754907,0.0,0.01466753,0.13264117,-0.5672082,-0.12237018,0.008761808,0.0,0.007661121,-5.625838e-05,0.12035976,0.000117902644,1.793066e-06,0.0,0.0001462102,-0.00013779211,0.36172324,-0.00073117204,6.8488343e-06,0.0,-7.7870674e-05,-0.0007049562,0.64488053,-0.00026124343,1.0526443e-05,0.0,6.0891733e-05,-0.13332076,0.38563913,0.15155716,-0.010784638,0.0,-0.0088991225,-0.41589317,0.13468672,-0.024067488,0.0007937586,0.0,-0.02930668,-0.4547303,0.07385857,-0.110159926,0.0065828236,0.0,-0.03213515,0.12015863,0.47598356,-0.1415474,0.01016795,0.0,0.0075926892,0.015729927,0.74250627,-0.23828013,0.016727293,0.0,0.00088347215,-0.10817542,0.8191635,-0.21103343,0.0145095745,0.0,-0.007166814
334,-0.062209282,-0.0999938,0.07809967,-0.0056098946,0.0,-0.0045337044,-0.03882096,-0.49264392,-0.054304067,0.0036694426,0.0,-0.003244521,0.019312,-1.0296645,-0.09658011,0.006763932,0.0,-0.00017868727,0.06202549,-0.10070661,-0.07799178,0.0056185657,0.0,0.0043170396,0.24934904,-0.12742431,-0.43140784,0.030685166,0.0,0.016874705,0.14078927,-0.56724554,-0.1129663,0.008112249,0.0,0.008292204,-5.1704003e-05,0.12037475,0.00012083165,1.8270824e-06,0.0,2.1424145e-05,-0.00014109435,0.3618591,-0.00070987083,5.5967835e-06,0.0,7.541757e-05,-0.00071674294,0.64496183,-0.0003192909,7.87834e-06,0.0,8.1272796e-05,-0.14341235,0.38539487,0.14190125,-0.010128855,0.0,-0.009541344,-0.41313887,0.13463236,-0.05291894,0.0028327447,0.0,-0.029137686,-0.44588917,0.073844135,-0.14175487,0.0088121705,0.0,-0.03159494,0.12977898,0.4760248,-0.13287166,0.009580292,0.0,0.008233704,0.032390613,0.742521,-0.2364553,0.016651375,0.0,0.0019332822,-0.093177296,0.81932366,-0.21803802,0.015042964,0.0,-0.006171223
335,-0.06752159,-0.09999719,0.073599935,-0.005306073,0.0,-0.004914064,-0.034970768,-0.492683,-0.057152633,0.0038592934,0.0,-0.0031135352,0.025961053,-1.0297201,-0.095123224,0.006668645,0.0,0.00025830418,0.0673598,-0.10069955,-0.07350871,0.005315034,0.0,0.0045645256,0.27883548,-0.12738611,-0.4133338,0.029464528,0.0,0.018975778,0.14826512,-0.56734085,-0.103005275,0.007423312,0.0,0.008920979,-4.726475e-05,0.12038775,0.0001252694,1.8748924e-06,0.0,-9.766221e-05,-0.00014135822,0.36198208,-0.00066715106,4.8992806e-06,0.0,0.0002127951,-0.00070633035,0.6449745,-0.00036108494,7.124829e-06,0.0,0.00011034869,-0.15284441,0.38525742,0.13157119,-0.00942691,0.0,-0.010131307,-0.40834898,0.13457681,-0.081509314,0.0048587476,0.0,-0.02881759,-0.43485898,0.07383475,-0.17265467,0.010997984,0.0,-0.030899808,0.13876344,0.47606656,-0.12356982,0.008945284,0.0,0.008844666,0.048894074,0.7425055,-0.2335299,0.016492983,0.0,0.0029637245,-0.0777139,0.8194933,-0.22401288,0.015503164,0.0,-0.0051780753
336,-0.07250462,-0.09999895,0.068754956,-0.0049760654,0.0,-0.005265139,-0.030949222,-0.49271968,-0.059686255,0.0040303688,0.0,-0.002952653,0.032478523,-1.0297574,-0.09317118,0.006540709,0.0,0.000730861,0.07235828,-0.10066975,-0.06868851,0.0049850116,0.0,0.004779948,0.30695656,-0.12734309,-0.39324492,0.028099071,0.0,0.020962993,0.1550284,-0.5674763,-0.09252362,0.006697919,0.0,0.009542253,-4.2506064e-05,0.12039832,0.00012918003,1.9507313e-06,0.0,-0.00020692497,-0.00013356052,0.36203954,-0.00060485303,4.967523e-06,0.0,0.0003298046,-0.0006440412,0.64490724,-0.00038388744,9.565418e-06,0.0,0.00014642067,-0.16162224,0.38531518,0.12061295,-0.008684002,0.0,-0.010671757,-0.4015479,0.13452013,-0.10971918,0.0068617826,0.0,-0.028352436,-0.4216932,0.07383001,-0.20270783,0.013129593,0.0,-0.030053154,0.14706826,0.47611463,-0.11368285,0.008266109,0.0,0.009423699,0.06515466,0.74244785,-0.22952907,0.016252548,0.0,0.0039740372,-0.061859105,0.8196653,-0.22894028,0.015887728,0.0,-0.0041890275
337,-0.07713355,-0.09999915,0.06358394,-0.0046214927,0.0,-0.0055853873,-0.026775947,-0.49275413,-0.06188142,0.0041818083,0.0,-0.0027563768,0.038834363,-1.0297831,-0.09072861,0.0063808775,0.0,0.0012380518,0.076996975,-0.10062239,-0.06355272,0.0046302476,0.0,0.004969256,0.33357447,-0.12729684,-0.37122804,0.02659547,0.0,0.022831302,0.16103998,-0.5676306,-0.08156584,0.0059392387,0.0,0.010150153,-3.7663427e-05,0.12040749,0.00013074419,2.026845e-06,0.0,-0.0003032945,-0.00012067901,0.3620438,-0.0005252678,5.422562e-06,0.0,0.00042273756,-0.00055279,0.64482737,-0.00038564578,1.3337828e-05,0.0,0.00018787384,-0.16966118,0.3854684,0.109078616,-0.007899553,0.0,-0.011164501,-0.39277127,0.1344665,-0.13741244,0.008831925,0.0,-0.027747918,-0.40645945,0.07383133,-0.23176694,0.0151965935,0.0,-0.029059112,0.15465273,0.47616908,-0.10325581,0.007546128,0.0,0.009969626,0.0810875,0.7423368,-0.22447152,0.01593106,0.0,0.0049647093,-0.04568999,0.8198327,-0.23279008,0.016194569,0.0,-0.003203638
338,-0.0813854,-0.09999821,0.05810694,-0.004244109,0.0,-0.0058735088,-0.022471253,-0.49278587,-0.063717544,0.0043128487,0.0,-0.00252074,0.04499935,-1.0298035,-0.08780342,0.006190001,0.0,0.0017768629,0.08125421,-0.10056471,-0.05812328,0.004252597,0.0,0.0051386915,0.3585588,-0.12724943,-0.3473762,0.02496118,0.0,0.024576563,0.16626403,-0.5677859,-0.07017782,0.005150733,0.0,0.010737043,-3.2962296e-05,0.12041576,0.00012840936,2.0842926e-06,0.0,-0.00038467348,-0.00010573342,0.3620345,-0.0004318338,5.9421377e-06,0.0,0.0004893122,-0.00045564075,0.6447687,-0.00036511198,1.6963426e-05,0.0,0.0002326332,-0.17687953,0.3856298,0.09702098,-0.0070747016,0.0,-0.01161129,-0.38206202,0.13441637,-0.16445637,0.010759232,0.0,-0.027010722,-0.38923857,0.07383724,-0.2596895,0.017189058,0.0,-0.02792257,0.16147962,0.47622356,-0.09233467,0.006788821,0.0,0.010480583,0.09661108,0.7421766,-0.21837705,0.015530311,0.0,0.005936101,-0.02928612,0.8199919,-0.23553565,0.016422013,0.0,-0.002221318
339,-0.08523908,-0.09999664,0.052344795,-0.0038457674,0.0,-0.0061282106,-0.018056216,-0.49281546,-0.06517727,0.004422832,0.0,-0.002243719,0.050944593,-1.029822,-0.08440568,0.0059690317,0.0,0.002342172,0.08511023,-0.10050278,-0.05242199,0.0038539877,0.0,0.0052946713,0.38178664,-0.12720235,-0.32178682,0.02320419,0.0,0.026195034,0.17067017,-0.56793094,-0.058405835,0.0043361695,0.0,0.01129348,-2.8491067e-05,0.120423146,0.000120878685,2.1168678e-06,0.0,-0.00044989586,-8.9965186e-05,0.36203182,-0.00032909028,6.390952e-06,0.0,0.0005285023,-0.00036166943,0.644731,-0.00032220036,1.9912019e-05,0.0,0.0002780035,-0.18322648,0.38577172,0.084492624,-0.0062130154,0.0,-0.012014125,-0.36947247,0.13436829,-0.190727,0.012634185,0.0,-0.026148243,-0.370118,0.073844716,-0.28633863,0.019097336,0.0,-0.026649117,0.16751474,0.47627115,-0.08096559,0.0059978,0.0,0.010953788,0.111649916,0.7419925,-0.21126933,0.015052955,0.0,0.0068882275,-0.012729106,0.82013786,-0.23715848,0.01656878,0.0,-0.0012414269
340,-0.08867548,-0.09999503,0.0463191,-0.003428438,0.0,-0.0063487664,-0.0135524785,-0.49284357,-0.06624888,0.004511206,0.0,-0.0019248594,0.05664172,-1.0298413,-0.08054914,0.00571905,0.0,0.0029267631,0.08854714,-0.10044129,-0.046470758,0.0034364292,0.0,0.0054429136,0.4031439,-0.12715712,-0.2945628,0.02133311,0.0,0.027683541,0.17423393,-0.5680613,-0.04629794,0.0034995873,0.0,0.011809172,-2.4332667e-05,0.12042948,0.00010712538,2.1206044e-06,0.0,-0.00049849227,-7.432759e-05,0.36205083,-0.00022227317,6.663921e-06,0.0,0.00054044183,-0.0002763737,0.64469564,-0.0002577491,2.1843412e-05,0.0,0.00032115914,-0.1886656,0.3858856,0.07154581,-0.0053188996,0.0,-0.012375068,-0.35506392,0.13431841,-0.21610613,0.014447366,0.0,-0.02516825,-0.34919342,0.07384684,-0.31158358,0.020912195,0.0,-0.025244951,0.17272544,0.47629645,-0.069194704,0.0051767207,0.0,0.011385951,0.12614165,0.7418572,-0.20317297,0.01450292,0.0,0.007821361,0.00389742,0.8202612,-0.23764434,0.01663391,0.0,-0.00026314333
341,-0.09167758,-0.099993795,0.040053237,-0.0029941844,0.0,-0.006534742,-0.008982101,-0.49287015,-0.066926815,0.0045775245,0.0,-0.0015653921,0.062063277,-1.0298611,-0.076252125,0.0054412372,0.0,0.0035216808,0.09154886,-0.10038374,-0.040292133,0.0030020014,0.0,0.0055882838,0.42252567,-0.12711439,-0.2658175,0.019357102,0.0,0.029039338,0.17693585,-0.5681742,-0.03390642,0.002645168,0.0,0.012273295,-2.0522215e-05,0.120434664,8.6574815e-05,2.0956882e-06,0.0,-0.0005308315,-5.881619e-05,0.3621027,-0.00011696108,6.726649e-06,0.0,0.000526187,-0.00020279466,0.6446467,-0.00017366931,2.2639613e-05,0.0,0.0003592167,-0.19316919,0.38597205,0.058234904,-0.0043970365,0.0,-0.012695491,-0.3389084,0.13426423,-0.24047765,0.016189791,0.0,-0.024078213,-0.32656705,0.073837414,-0.3353006,0.022624722,0.0,-0.023717016,0.17707744,0.4762817,-0.057069786,0.0043294225,0.0,0.0117734,0.14003207,0.7418381,-0.19411483,0.013884163,0.0,0.008735342,0.02050982,0.8203582,-0.23698285,0.01661697,0.0,0.00071437284
342,-0.09423049,-0.0999931,0.03357352,-0.002545132,0.0,-0.006685734,-0.0043674707,-0.49289575,-0.067211434,0.00462146,0.0,-0.0011684736,0.06718321,-1.0298827,-0.07153865,0.005136924,0.0,0.0041166395,0.09410156,-0.10033358,-0.033910286,0.002552839,0.0,0.005734347,0.43983665,-0.12707463,-0.23568074,0.017285926,0.0,0.03025986,0.17876127,-0.5682679,-0.021289598,0.001777221,0.0,0.01267444,-1.7065573e-05,0.12043887,5.91306e-05,2.045669e-06,0.0,-0.0005480349,-4.412613e-05,0.36218193,-1.8719584e-05,6.5876193e-06,0.0,0.00048806053,-0.00014233618,0.6445833,-7.305294e-05,2.2471506e-05,0.0,0.00038943067,-0.1967147,0.38603485,0.04461928,-0.003452225,0.0,-0.012975536,-0.32108763,0.13420565,-0.26372617,0.017852971,0.0,-0.022884594,-0.3023485,0.07381455,-0.35737336,0.024226716,0.0,-0.022072762,0.18054926,0.47623092,-0.044642754,0.0034602734,0.0,0.01211207,0.15325958,0.74193436,-0.1841281,0.013199401,0.0,0.009628763,0.037024785,0.82043135,-0.23517114,0.016518082,0.0,0.0016920194
343,-0.09632151,-0.0999929,0.026908796,-0.0020834946,0.0,-0.006801592,0.00026880007,-0.49292034,-0.0671089,0.004642793,0.0,-0.00073935,0.071976595,-1.0299067,-0.0664377,0.004807576,0.0,0.004700277,0.09619357,-0.100293376,-0.027351033,0.002091156,0.0,0.0058831265,0.45499146,-0.12703787,-0.20429595,0.015129677,0.0,0.03134218,0.17970072,-0.5683424,-0.008511078,0.0009001377,0.0,0.013001332,-1.39481745e-05,0.12044223,2.5239307e-05,1.976018e-06,0.0,-0.0005519353,-3.0599396e-05,0.3622829,6.7161396e-05,6.283557e-06,0.0,0.0004293779,-9.345832e-05,0.6445098,4.018098e-05,2.1643791e-05,0.0,0.00040944107,-0.19928615,0.38608047,0.030761832,-0.0024893337,0.0,-0.013214059,-0.3016916,0.1341436,-0.28573737,0.019428872,0.0,-0.021593053,-0.27665222,0.073779285,-0.37769365,0.025710272,0.0,-0.020320296,0.18312626,0.47615457,-0.0319687,0.0025738177,0.0,0.0123977065,0.16575713,0.7421105,-0.1732503,0.012451021,0.0,0.010499361,0.053360123,0.8204855,-0.23221153,0.01633784,0.0,0.002670519
344,-0.09794013,-0.099993385,0.020090431,-0.0016115367,0.0,-0.0068826824,0.004904027,-0.49294385,-0.066631086,0.0046414165,0.0,-0.0002852315,0.07642071,-1.029935,-0.06098314,0.0044547645,0.0,0.005260274,0.09781589,-0.10026547,-0.020642031,0.0016192077,0.0,0.006034773,0.4679158,-0.12700501,-0.17182067,0.012898953,0.0,0.032282747,0.1797475,-0.5683954,0.004359938,1.838025e-05,0.0,0.013243144,-1.1143e-05,0.12044502,-1.4152378e-05,1.8921792e-06,0.0,-0.000544928,-1.890017e-05,0.36239582,0.00013592094,5.8645337e-06,0.0,0.00035422575,-5.4709613e-05,0.6444373,0.00016138703,2.0461046e-05,0.0,0.00041738525,-0.20086892,0.38611147,0.016729023,-0.0015132534,0.0,-0.013408724,-0.2808153,0.13408113,-0.30639762,0.020909913,0.0,-0.020208403,-0.24960172,0.073735476,-0.3961618,0.02706817,0.0,-0.018468142,0.18479942,0.47606683,-0.019106105,0.0016746455,0.0,0.012626097,0.17745358,0.7423122,-0.16152269,0.011641547,0.0,0.01134412,0.06943544,0.8205266,-0.22811106,0.016077248,0.0,0.0036503337
345,-0.0990782,-0.099995136,0.013151601,-0.0011315971,0.0,-0.006930422,0.009515499,-0.49296677,-0.06579515,0.004617338,0.0,0.00018495787,0.080495395,-1.0299735,-0.055212934,0.004080164,0.0,0.005783513,0.09896311,-0.10025585,-0.01381268,0.0011392799,0.0,0.0061873207,0.4785462,-0.12697786,-0.13842349,0.010604677,0.0,0.033077143,0.17889649,-0.56841993,0.017249348,-0.00086343405,0.0,0.01339018,-8.819964e-06,0.12044772,-5.770009e-05,1.7975917e-06,0.0,-0.00052967295,-1.3075677e-05,0.36252093,0.00018355995,5.3679637e-06,0.0,0.0002670912,-3.2064934e-05,0.6443882,0.00028575957,1.9123256e-05,0.0,0.00041212328,-0.2014326,0.38610914,0.0025894158,-0.0005287531,0.0,-0.013556056,-0.25856104,0.13402294,-0.32559204,0.022288809,0.0,-0.018734768,-0.22132833,0.073687986,-0.41268724,0.028293833,0.0,-0.016525447,0.18556337,0.47597903,-0.0061158165,0.00076731376,0.0,0.012793496,0.1882824,0.7425028,-0.14898759,0.010774298,0.0,0.012159834,0.085171826,0.82056046,-0.22287703,0.015737686,0.0,0.0046316795
346,-0.09973049,-0.09999666,0.006127842,-0.0006460171,0.0,-0.006946534,0.014080716,-0.4929897,-0.06462665,0.004570674,0.0,0.0006610672,0.08417596,-1.0300024,-0.049169086,0.0036855645,0.0,0.0062581934,0.09962504,-0.10024879,-0.006894041,0.00065368874,0.0,0.0063375514,0.48682886,-0.12695281,-0.10428439,0.008258151,0.0,0.03372112,0.17716643,-0.56844485,0.030080097,-0.0017410807,0.0,0.013435084,-6.749915e-06,0.12045016,-0.0001042611,1.6986718e-06,0.0,-0.0005087331,-7.965922e-06,0.36264047,0.00020757131,4.8760257e-06,0.0,0.00017280038,-1.2884516e-05,0.64434284,0.00040837005,1.781839e-05,0.0,0.00039349124,-0.2010064,0.3861066,-0.011588123,0.00045872026,0.0,-0.013653241,-0.23503524,0.13396707,-0.3432224,0.023558797,0.0,-0.017176652,-0.19196793,0.073636636,-0.42718896,0.02938125,0.0,-0.014501721,0.1854163,0.47589505,0.0069405604,-0.00014366388,0.0,0.01289681,0.19818778,0.7426755,-0.1356968,0.0098534245,0.0,0.0129433535,0.10049189,0.82058823,-0.21653163,0.015320836,0.0,0.0056144707
347,-0.099893756,-0.09999811,-0.00094401464,-0.00015719449,0.0,-0.0069336314,0.018577542,-0.49301487,-0.06315295,0.0045016557,0.0,0.0011319467,0.08744374,-1.0300122,-0.042895697,0.0032728636,0.0,0.006672729,0.09979857,-0.100244164,8.101761e-05,0.00016483066,0.0,0.0064806743,0.49272284,-0.12693052,-0.06959157,0.005870888,0.0,0.03420937,0.17456628,-0.56847346,0.042772144,-0.0026102425,0.0,0.01337206,-4.8979937e-06,0.120452285,-0.00015241746,1.5991116e-06,0.0,-0.00048468634,-3.5366284e-06,0.36274937,0.00020635873,4.40924e-06,0.0,7.603597e-05,4.2256543e-06,0.6443027,0.0005245805,1.66122e-05,0.0,0.00036216527,-0.19959268,0.38610566,-0.025732454,0.001444285,0.0,-0.013696402,-0.21035223,0.1339145,-0.35918936,0.024713583,0.0,-0.015538145,-0.1616629,0.073583014,-0.43959585,0.030324996,0.0,-0.012406886,0.18436053,0.47582066,0.019998658,-0.0010538346,0.0,0.0129334405,0.20711994,0.7428318,-0.12170416,0.008883563,0.0,0.013690986,0.11531892,0.82059926,-0.20909761,0.014828527,0.0,0.0065979846
348,-0.09956718,-0.09999945,-0.008025523,0.0003324793,0.0,-0.006894678,0.022984022,-0.49304265,-0.061402854,0.004410619,0.0,0.0015858654,0.09028236,-1.0300033,-0.036438074,0.0028440931,0.0,0.0070169307,0.09948276,-0.10024117,0.007077882,-0.00032490905,0.0,0.006610793,0.49619907,-0.12691084,-0.034540087,0.0034546223,0.0,0.034536466,0.171109,-0.5685066,0.055244338,-0.0034666476,0.0,0.0131974425,-3.2342436e-06,0.12045423,-0.00020076614,1.5013022e-06,0.0,-0.00045989454,2.8386967e-07,0.36284548,0.00017962605,3.9843576e-06,0.0,-1.859758e-05,2.0597672e-05,0.6442685,0.00063018873,1.5559863e-05,0.0,0.00031971931,-0.1971983,0.38610744,-0.039771136,0.002423078,0.0,-0.013681371,-0.1846322,0.13386635,-0.3733999,0.025747435,0.0,-0.013823384,-0.13056022,0.073530085,-0.44984704,0.03112038,0.0,-0.010251194,0.18240385,0.4757635,0.03299216,-0.0019587383,0.0,0.01290147,0.21503156,0.74296576,-0.10706889,0.007869452,0.0,0.0143983085,0.12957838,0.82058793,-0.20060414,0.014263059,0.0,0.00758072
349,-0.09875214,-0.10000029,-0.015076764,0.00082059955,0.0,-0.006832499,0.027278665,-0.49307278,-0.05940428,0.0042980006,0.0,0.0020111324,0.09267758,-1.0299736,-0.029842053,0.002401366,0.0,0.007282492,0.09867921,-0.100238875,0.014060134,-0.0008131271,0.0,0.0067214295,0.49724025,-0.12689343,0.00066909334,0.0010211997,0.0,0.03469698,0.16681178,-0.56854475,0.06741551,-0.004306069,0.0,0.012909751,-1.670958e-06,0.12045631,-0.00024776813,1.4080042e-06,0.0,-0.00043645874,4.110184e-06,0.3629296,0.00012823008,3.6254753e-06,0.0,-0.00010658149,4.0393585e-05,0.64424926,0.00072148815,1.4752127e-05,0.0,0.00026841275,-0.19383435,0.38611445,-0.05362987,0.0033903206,0.0,-0.013603434,-0.15799998,0.13382629,-0.38576728,0.026655227,0.0,-0.012036592,-0.098809086,0.073487416,-0.45789227,0.03176349,0.0,-0.008045226,0.17956077,0.4757382,0.04585233,-0.0028539565,0.0,0.012799643,0.22186577,0.7430275,-0.09185634,0.0068157194,0.0,0.015059702,0.14320135,0.82056457,-0.19108681,0.013627382,0.0,0.008560564
350,-0.097452834,-0.10000114,-0.022058388,0.001304762,0.0,-0.0067509785,0.031440318,-0.49310562,-0.05718709,0.004164342,0.0,0.002397309,0.094617344,-1.0299248,-0.023151968,0.0019468721,0.0,0.007463895,0.09739135,-0.10023766,0.020991115,-0.0012974248,0.0,0.006805827,0.4958412,-0.12687825,0.035838377,-0.0014174116,0.0,0.034686804,0.1616957,-0.56858826,0.079208076,-0.0051244074,0.0,0.012510963,-3.055154e-07,0.120458215,-0.00029247766,1.3186784e-06,0.0,-0.0004156083,7.0475517e-06,0.36300036,5.462393e-05,3.3022457e-06,0.0,-0.00018473621,5.9116166e-05,0.6442255,0.0007960424,1.3992477e-05,0.0,0.0002114512,-0.18951803,0.38612345,-0.06723806,0.004341213,0.0,-0.01345972,-0.13058366,0.13379161,-0.39622015,0.02743177,0.0,-0.010183755,-0.06657025,0.07344701,-0.4636921,0.032251433,0.0,-0.00579983,0.17584135,0.47573152,0.05851275,-0.003735359,0.0,0.012627967,0.22761253,0.74309146,-0.07613538,0.005728483,0.0,0.015670467,0.15611716,0.8205199,-0.18058778,0.012924556,0.0,0.0095342845
351,-0.09567547,-0.10000197,-0.028930236,0.0017825946,0.0,-0.006653033,0.035448454,-0.49313968,-0.054775607,0.004010287,0.0,0.00273557,0.09609221,-1.0298599,-0.01641017,0.0014828617,0.0,0.007558737,0.09562537,-0.10023718,0.027832862,-0.001775449,0.0,0.006857517,0.4920089,-0.1268648,0.07076973,-0.0038491902,0.0,0.034502834,0.15578595,-0.56863576,0.09054822,-0.005917648,0.0,0.012005512,8.946188e-07,0.12046002,-0.00033393688,1.2312659e-06,0.0,-0.00039829686,9.2962e-06,0.36305943,-3.779307e-05,3.0153521e-06,0.0,-0.00025007408,7.716833e-05,0.644198,0.00085190684,1.3276276e-05,0.0,0.0001524128,-0.18427037,0.38613448,-0.080523476,0.005271046,0.0,-0.013247058,-0.10252278,0.13376014,-0.40469584,0.028073793,0.0,-0.008271063,-0.033998262,0.0734073,-0.46721807,0.032581277,0.0,-0.0035259724,0.17126279,0.47574195,0.070904806,-0.004598702,0.0,0.012386914,0.2322441,0.74315906,-0.059982218,0.0046130884,0.0,0.016224276,0.16826078,0.82045084,-0.16915733,0.012158058,0.0,0.01049751
352,-0.09342876,-0.10000267,-0.035652727,0.0022517405,0.0,-0.0065409634,0.039283227,-0.49317294,-0.05218983,0.0038365836,0.0,0.0030190921,0.097095445,-1.0297877,-0.009655768,0.0010116346,0.0,0.007567603,0.09338966,-0.100236885,0.034547217,-0.0022448432,0.0,0.006870553,0.48576224,-0.12685259,0.10527074,-0.0062622624,0.0,0.03414328,0.1491114,-0.5686836,0.101367906,-0.0066819107,0.0,0.011400219,1.940239e-06,0.12046186,-0.00037126103,1.1458593e-06,0.0,-0.00038484484,1.1047097e-05,0.36310953,-0.000144694,2.7631204e-06,0.0,-0.00030028634,9.49603e-05,0.6441647,0.00088816136,1.25994675e-05,0.0,9.516813e-05,-0.17811686,0.38614747,-0.09341554,0.0061752438,0.0,-0.012962967,-0.07395541,0.13373183,-0.41114345,0.028578209,0.0,-0.006305648,-0.0012527065,0.07336892,-0.4684529,0.032751244,0.0,-0.0012348294,0.16584578,0.47576648,0.08296046,-0.0054397467,0.0,0.012077615,0.2357382,0.743231,-0.04347735,0.0034749939,0.0,0.016714223,0.17957135,0.82035583,-0.15685165,0.011331688,0.0,0.011444483
353,-0.09072366,-0.1000032,-0.042187236,0.0027098951,0.0,-0.0064163394,0.042925525,-0.49320245,-0.049444534,0.0036440778,0.0,0.0032437425,0.09762296,-1.0297188,-0.0029239298,0.0005355195,0.0,0.0074941814,0.09069495,-0.10023631,0.041096285,-0.002703301,0.0,0.0068397177,0.47713175,-0.12684089,0.13915683,-0.008644726,0.0,0.03360817,0.14170441,-0.56872755,0.11160621,-0.007413458,0.0,0.010704283,2.835209e-06,0.12046377,-0.00040369993,1.0625748e-06,0.0,-0.00037506968,1.2443864e-05,0.36315146,-0.00026108697,2.5414324e-06,0.0,-0.0003339434,0.00011256913,0.6441263,0.0009047687,1.1925349e-05,0.0,4.365109e-05,-0.17108755,0.38616183,-0.10584569,0.007049357,0.0,-0.012605846,-0.045021694,0.13370655,-0.415525,0.028942488,0.0,-0.0042955726,0.031505417,0.073332705,-0.46739054,0.032760404,0.0,0.0010623634,0.15961504,0.47580084,0.09461284,-0.0062543615,0.0,0.011701833,0.23807758,0.7433058,-0.02670574,0.0023197553,0.0,0.017132808,0.18999358,0.8202404,-0.14373367,0.010449684,0.0,0.012368154
354,-0.08757342,-0.10000344,-0.048496556,0.003154813,0.0,-0.0062796734,0.04635731,-0.49322638,-0.04654931,0.0034337163,0.0,0.003408458,0.09767294,-1.0296625,0.0037542304,5.6863224e-05,0.0,0.0073451176,0.087554224,-0.10023505,0.047442902,-0.003148568,0.0,0.006760873,0.46615973,-0.12682936,0.1722528,-0.010984913,0.0,0.032899518,0.13360114,-0.5687643,0.121209905,-0.008108684,0.0,0.009929089,3.585326e-06,0.120465875,-0.0004305062,9.815083e-07,0.0,-0.00036814064,1.380287e-05,0.36318076,-0.00038150325,2.3799623e-06,0.0,-0.00035036448,0.00012984785,0.64408636,0.0009026751,1.1217436e-05,0.0,1.6074628e-06,-0.16321686,0.38617894,-0.11774786,0.007889056,0.0,-0.012175076,-0.015863642,0.13368529,-0.41781536,0.029164826,0.0,-0.002249971,0.064114735,0.07329987,-0.46403617,0.032608636,0.0,0.0033543706,0.15259932,0.47584307,0.10579692,-0.007038546,0.0,0.011261862,0.23925033,0.7433815,-0.009756079,0.0011529925,0.0,0.017472232,0.19947793,0.82011425,-0.12987228,0.009516582,0.0,0.013260238
355,-0.08399345,-0.10000356,-0.05454554,0.0035843023,0.0,-0.006130416,0.04956154,-0.49324253,-0.04350852,0.003206532,0.0,0.0035152966,0.09724595,-1.029627,0.010352001,-0.00042202038,0.0,0.0071298555,0.08398261,-0.100233115,0.05355139,-0.0035784354,0.0,0.0066309664,0.4529001,-0.12681791,0.20439595,-0.013271346,0.0,0.032021753,0.12484107,-0.56879115,0.13013446,-0.008764186,0.0,0.009087866,4.194912e-06,0.120468035,-0.00045100227,9.0269674e-07,0.0,-0.00036287308,1.5095022e-05,0.36320323,-0.0005002059,2.2374418e-06,0.0,-0.0003496036,0.00014608169,0.64404726,0.0008835681,1.0407984e-05,0.0,-2.7477741e-05,-0.1545434,0.38619587,-0.12905957,0.008690202,0.0,-0.011671111,0.013375599,0.13366652,-0.4180039,0.029244112,0.0,-0.00017894804,0.09641445,0.07326991,-0.45840627,0.03229663,0.0,0.005629897,0.14483124,0.4758849,0.11645047,-0.00778835,0.0,0.010760594,0.23924941,0.7434514,0.0072802873,-1.9670431e-05,0.0,0.017724564,0.2079825,0.8199936,-0.11534213,0.008537242,0.0,0.014111035
356,-0.08000129,-0.100003526,-0.060301177,0.0039962493,0.0,-0.0059669353,0.052522253,-0.4932482,-0.04032185,0.0029636547,0.0,0.003569392,0.09634552,-1.0296302,0.01684686,-0.0008988037,0.0,0.0068599433,0.07999753,-0.10023028,0.059387717,-0.0039907782,0.0,0.006448174,0.43741763,-0.12680605,0.23543537,-0.015492733,0.0,0.030981313,0.11546664,-0.5688012,0.13834383,-0.009376731,0.0,0.008195203,4.659786e-06,0.12047023,-0.00046450226,8.2642595e-07,0.0,-0.00035767257,1.6183309e-05,0.3632187,-0.0006114729,2.0872353e-06,0.0,-0.00033236947,0.00016002773,0.64401734,0.0008499399,9.438646e-06,0.0,-4.0663406e-05,-0.14510982,0.3862104,-0.13972187,0.009448836,0.0,-0.011095606,0.042552408,0.1336488,-0.41609272,0.029179934,0.0,0.0019062422,0.12824515,0.07324231,-0.45052844,0.0318259,0.0,0.007877827,0.13634807,0.47592115,0.12651448,-0.008500061,0.0,0.010201365,0.23807292,0.74350727,0.024310002,-0.0011925215,0.0,0.017882137,0.2154722,0.819899,-0.10022285,0.00751668,0.0,0.014910042
357,-0.07561649,-0.100003354,-0.06573294,0.0043886406,0.0,-0.005786609,0.05522491,-0.4932427,-0.036985535,0.0027062835,0.0,0.0035787579,0.09497689,-1.0296811,0.023219775,-0.0013712026,0.0,0.006548431,0.07561865,-0.10022679,0.064919755,-0.004383577,0.0,0.0062118387,0.41978845,-0.12679379,0.26523167,-0.017638251,0.0,0.029786572,0.10552347,-0.5687908,0.14580956,-0.009943295,0.0,0.0072663557,4.99027e-06,0.12047245,-0.0004703747,7.533149e-07,0.0,-0.00035080686,1.7055005e-05,0.3632227,-0.000709977,1.9294553e-06,0.0,-0.00030014478,0.00017092063,0.6440104,0.00080471113,8.304703e-06,0.0,-3.5746023e-05,-0.13496247,0.38622153,-0.14967924,0.010161204,0.0,-0.010451142,0.071523435,0.13363163,-0.4120967,0.02897259,0.0,0.003994029,0.15944988,0.07321663,-0.4404413,0.031198768,0.0,0.010087132,0.12719129,0.47595003,0.13593318,-0.0091701215,0.0,0.009587828,0.23572545,0.7435455,0.041238397,-0.0023598347,0.0,0.017937897,0.22191401,0.81983715,-0.084598504,0.006459877,0.0,0.015645918
358,-0.070860505,-0.10000315,-0.07081324,0.004759535,0.0,-0.005585922,0.057656474,-0.49322763,-0.033494398,0.0024356826,0.0,0.0035533481,0.09314629,-1.029776,0.029454164,-0.0018369762,0.0,0.006208986,0.0708675,-0.1002232,0.07011776,-0.004754884,0.0,0.005922474,0.4000991,-0.12678133,0.29365656,-0.019697312,0.0,0.028447233,0.09506038,-0.56876063,0.15251024,-0.01046104,0.0,0.0063167065,5.202741e-06,0.12047463,-0.00046791043,6.838368e-07,0.0,-0.00034059957,1.7684071e-05,0.36321384,-0.0007910095,1.7660478e-06,0.0,-0.0002548825,0.00017782151,0.6440306,0.00075112656,7.0328747e-06,0.0,-1.1349097e-05,-0.124151096,0.38622907,-0.15888047,0.010823836,0.0,-0.009741187,0.10014636,0.13361488,-0.40604326,0.028623085,0.0,0.0060723536,0.18987495,0.07319258,-0.42819434,0.03041834,0.0,0.012246966,0.117406055,0.4759712,0.14465521,-0.009795173,0.0,0.008923817,0.23221765,0.74356455,0.057970613,-0.0035158035,0.0,0.017885607,0.22727934,0.81981355,-0.06855695,0.0053718896,0.0,0.016306758
359,-0.065756656,-0.10000295,-0.07551767,0.0051071206,0.0,-0.005360838,0.05980537,-0.4932061,-0.029843483,0.0021531763,0.0,0.0035042586,0.090861134,-1.0298988,0.03553533,-0.0022938554,0.0,0.0058551133,0.06576753,-0.100219764,0.074954614,-0.005102877,0.0,0.005581623,0.37844613,-0.12676905,0.32059306,-0.021659793,0.0,0.02697393,0.08412944,-0.5687169,0.15843065,-0.010927424,0.0,0.0053610913,5.3162385e-06,0.120476745,-0.00045642816,6.1840603e-07,0.0,-0.0003256388,1.8054605e-05,0.36319655,-0.0008506905,1.5996194e-06,0.0,-0.0001991177,0.00018061735,0.64406323,0.0006924607,5.6953077e-06,0.0,3.2965094e-05,-0.11272884,0.38623372,-0.16727915,0.0114334235,0.0,-0.008969896,0.1282806,0.13359909,-0.39797205,0.02813314,0.0,0.008129042,0.21937057,0.073170565,-0.4138476,0.029488446,0.0,0.014346749,0.10704074,0.47598594,0.15263432,-0.010372158,0.0,0.008213349,0.2275656,0.7435636,0.07441293,-0.004654719,0.0,0.017720323,0.23154522,0.8198377,-0.052188657,0.0042579346,0.0,0.016880807
360,-0.060329955,-0.10000282,-0.07982494,0.0054296837,0.0,-0.0051070526,0.061661407,-0.49318206,-0.026028622,0.0018601426,0.0,0.003443542,0.088130966,-1.0300313,0.041449696,-0.0027395992,0.0,0.0054994933,0.060343817,-0.10021651,0.079405986,-0.0054258327,0.0,0.0051919036,0.3549358,-0.1267573,0.34593427,-0.023516122,0.0,0.025378134,0.07278496,-0.5686663,0.16356084,-0.011340154,0.0,0.0044133384,5.352351e-06,0.12047874,-0.00043541333,5.572011e-07,0.0,-0.00030465797,1.8205761e-05,0.36317435,-0.000886105,1.4347451e-06,0.0,-0.00013583619,0.00017970042,0.6440994,0.0006319992,4.351211e-06,0.0,9.6673146e-05,-0.10075182,0.38623646,-0.17483367,0.011986992,0.0,-0.0081421025,0.1557879,0.13358459,-0.3879329,0.027505133,0.0,0.010151964,0.24779162,0.07315102,-0.39747143,0.028413702,0.0,0.016376168,0.09614683,0.47599593,0.15982945,-0.010898207,0.0,0.0074607134,0.22179157,0.74354315,0.09047384,-0.0057708607,0.0,0.017438699,0.23469156,0.81991047,-0.03558524,0.0031232522,0.0,0.017356828
361,-0.054606996,-0.10000271,-0.08371705,0.0057256413,0.0,-0.004820344,0.0632157,-0.49315795,-0.022047874,0.001558011,0.0,0.0033834428,0.08496785,-1.0301583,0.047183976,-0.0031719909,0.0,0.005153388,0.05462313,-0.10021357,0.083450414,-0.005722168,0.0,0.0047568697,0.32968363,-0.12674636,0.3695822,-0.0252571,0.0,0.023671735,0.061083246,-0.56861514,0.1678948,-0.011697209,0.0,0.0034858473,5.3344506e-06,0.12048061,-0.00040462054,4.9944833e-07,0.0,-0.0002766028,1.8413128e-05,0.36314973,-0.0008955151,1.2422018e-06,0.0,-6.84252e-05,0.00017555086,0.6441384,0.0005727336,3.002948e-06,0.0,0.00017825328,-0.08827872,0.38623798,-0.18150729,0.012481793,0.0,-0.0072631985,0.18253334,0.13357215,-0.37598553,0.026742114,0.0,0.0121290535,0.2749983,0.07313426,-0.37914616,0.027199375,0.0,0.01832527,0.08477709,0.4759955,0.16620481,-0.011370379,0.0,0.0066704713,0.2149253,0.743509,0.106065266,-0.0068587214,0.0,0.0170394,0.23670118,0.82002616,-0.018838001,0.0019730662,0.0,0.017724678
362,-0.048615858,-0.10000271,-0.08717899,0.005993535,0.0,-0.0044970065,0.06446078,-0.4931361,-0.017902784,0.0012482525,0.0,0.0033354685,0.081386596,-1.0302712,0.052724376,-0.003588873,0.0,0.0048260726,0.04863365,-0.10021106,0.08706926,-0.0059904177,0.0,0.0042810068,0.3028135,-0.12673645,0.3914468,-0.026874272,0.0,0.021866586,0.049082108,-0.56856817,0.17142944,-0.011996845,0.0,0.0025888514,5.2694622e-06,0.12048226,-0.0003641788,4.4607407e-07,0.0,-0.00024082884,1.8344072e-05,0.36312273,-0.0008784346,1.0604637e-06,0.0,-5.9697777e-07,0.00016818118,0.6441764,0.0005173534,1.7491326e-06,0.0,0.00027536415,-0.07537093,0.38623807,-0.18726867,0.012915405,0.0,-0.006339032,0.20838524,0.13356063,-0.36219874,0.025847882,0.0,0.014048729,0.30085668,0.073119126,-0.3589616,0.02585144,0.0,0.020184547,0.072989665,0.4759926,0.17173027,-0.011786739,0.0,0.005847454,0.20700195,0.7434656,0.12110269,-0.007912863,0.0,0.016523413,0.23755844,0.820165,-0.0020379294,0.00081287907,0.0,0.01797586
363,-0.042385925,-0.1000028,-0.09019894,0.006232053,0.0,-0.0041340655,0.06539055,-0.49311733,-0.0135991825,0.00093237427,0.0,0.003309845,0.07740459,-1.0303665,0.05805599,-0.003988178,0.0,0.0045243166,0.04240484,-0.10020893,0.090246946,-0.0062292675,0.0,0.0037697144,0.27445716,-0.12672761,0.411445,-0.02835965,0.0,0.01997438,0.03684064,-0.5685273,0.17416382,-0.012237608,0.0,0.0017303675,5.1696284e-06,0.12048371,-0.0003145584,3.969653e-07,0.0,-0.00019698218,1.803152e-05,0.36309472,-0.0008356832,8.931178e-07,0.0,6.383844e-05,0.00015824063,0.64421195,0.00046794862,6.248829e-07,0.0,0.00038479827,-0.062091798,0.38623703,-0.19209172,0.013285705,0.0,-0.0053757355,0.23321667,0.13354991,-0.34664926,0.024826787,0.0,0.01589968,0.3252396,0.07310535,-0.3370168,0.024376586,0.0,0.02194482,0.060842674,0.47598788,0.1763814,-0.012145253,0.0,0.0049965885,0.1980617,0.74341697,0.13550654,-0.0089280745,0.0,0.01589394,0.23725489,0.82031405,0.014726071,-0.0003517425,0.0,0.018103857
364,-0.035947762,-0.100002974,-0.092767924,0.0064400216,0.0,-0.003729715,0.06600039,-0.49310136,-0.009148168,0.000611926,0.0,0.0033149505,0.07304153,-1.0304452,0.06316208,-0.0043679294,0.0,0.004252188,0.035967384,-0.10020715,0.0929707,-0.0064375447,0.0,0.0032291617,0.24475384,-0.12671973,0.4294998,-0.029705938,0.0,0.01800634,0.024418902,-0.56849235,0.17609781,-0.012418322,0.0,0.00091580674,5.045297e-06,0.12048497,-0.0002567647,3.519019e-07,0.0,-0.00014515594,1.7532344e-05,0.36306682,-0.00076925755,7.4083994e-07,0.0,0.00012100302,0.00014651155,0.64424473,0.00042596832,-3.51432e-07,0.0,0.00050269254,-0.048506517,0.38623512,-0.19595578,0.013590858,0.0,-0.0043795668,0.2569056,0.13353996,-0.3294209,0.023683852,0.0,0.01767122,0.3480273,0.07309281,-0.3134193,0.022782026,0.0,0.023597479,0.048395928,0.47598192,0.18013944,-0.012444154,0.0,0.0041230433,0.18814963,0.743367,0.14920188,-0.0098993685,0.0,0.015156388,0.23578797,0.82046187,0.031367436,-0.001515113,0.0,0.01810437
365,-0.029332958,-0.10000323,-0.0948797,0.0066164182,0.0,-0.0032833554,0.06628724,-0.4930885,-0.0045662103,0.00028846777,0.0,0.0033570249,0.068319,-1.0305089,0.06802393,-0.004726261,0.0,0.0040110573,0.029352942,-0.1002056,0.09523067,-0.0066142245,0.0,0.002666248,0.2138494,-0.12671277,0.44553936,-0.030906549,0.0,0.015973283,0.011877831,-0.56846404,0.1772319,-0.012538124,0.0,0.00014805421,4.905216e-06,0.12048607,-0.00019229995,3.1062788e-07,0.0,-8.5849315e-05,1.6906639e-05,0.36303964,-0.0006824285,6.035497e-07,0.0,0.00016727112,0.0001337884,0.6442759,0.00039212778,-1.1749062e-06,0.0,0.0006246604,-0.034681763,0.38623258,-0.19884573,0.013829366,0.0,-0.003356982,0.27933562,0.13353072,-0.31060413,0.022424668,0.0,0.019353084,0.36910802,0.07308136,-0.2882849,0.021075651,0.0,0.025134414,0.035710756,0.4759751,0.18299119,-0.01268197,0.0,0.0032320227,0.1773154,0.7433187,0.16211924,-0.0108219795,0.0,0.014318321,0.23316126,0.8205982,0.047802426,-0.002671507,0.0,0.017975528
366,-0.022573955,-0.10000356,-0.09653057,0.006760375,0.0,-0.002795945,0.06624973,-0.4930798,0.0001245765,-3.6417092e-05,0.0,0.003439664,0.06326005,-1.0305532,0.07262056,-0.005061384,0.0,0.0037996173,0.02259405,-0.100204386,0.09701961,-0.0067584403,0.0,0.0020884238,0.1818954,-0.12670699,0.45949665,-0.031955592,0.0,0.013885347,-0.0007209856,-0.56844366,0.17756663,-0.012596433,0.0,-0.00057251006,4.759265e-06,0.12048697,-0.00012313854,2.7247071e-07,0.0,-1.9971281e-05,1.6199621e-05,0.3630138,-0.0005795155,4.80387e-07,0.0,0.00019928534,0.00012072482,0.6443048,0.00036641583,-1.8502445e-06,0.0,0.0007459577,-0.020685408,0.38622984,-0.20075133,0.014000052,0.0,-0.0023144372,0.30039665,0.13352217,-0.29029575,0.021055406,0.0,0.020935807,0.38837847,0.073070735,-0.26173678,0.019265825,0.0,0.026548117,0.022849616,0.47596806,0.18492886,-0.012857536,0.0,0.0023286492,0.16561283,0.74327403,0.17419432,-0.011691411,0.0,0.0133891795,0.22938573,0.8207181,0.06395042,-0.0038151827,0.0,0.017717931
367,-0.015703922,-0.10000412,-0.097718894,0.0068711853,0.0,-0.0022699665,0.06588801,-0.4930765,0.0048972904,-0.00036115444,0.0,0.0035638986,0.057889413,-1.0305746,0.076928996,-0.0053716456,0.0,0.0036141798,0.015723964,-0.10020386,0.09833272,-0.0068694847,0.0,0.0015034936,0.14904873,-0.12670279,0.47130924,-0.032847926,0.0,0.011752155,-0.013315716,-0.56843424,0.17710255,-0.012593001,0.0,-0.001247759,4.6150703e-06,0.12048756,-5.1769428e-05,2.3658266e-07,0.0,5.112961e-05,1.5447173e-05,0.3629897,-0.000465706,3.7005816e-07,0.0,0.00021424424,0.000107832486,0.64433163,0.00034802407,-2.3896325e-06,0.0,0.00086175837,-0.0065861787,0.386227,-0.20166771,0.014102073,0.0,-0.0012584776,0.31998527,0.1335142,-0.26859748,0.019582817,0.0,0.022410497,0.40574402,0.07306072,-0.23390517,0.017361436,0.0,0.027831614,0.009875784,0.4759611,0.18594943,-0.012969987,0.0,0.0014179684,0.1530997,0.74323434,0.18536828,-0.012503428,0.0,0.012379866,0.22447896,0.8208193,0.07973434,-0.0049404544,0.0,0.01733454
368,-0.008756574,-0.10000455,-0.09844472,0.006948302,0.0,-0.0017094631,0.065203525,-0.49307415,0.009722387,-0.00068412867,0.0,0.003727791,0.052234717,-1.0305932,0.08092537,-0.0056555597,0.0,0.0034491122,0.0087763835,-0.100202784,0.09916733,-0.006946811,0.0,0.0009193178,0.115470424,-0.12669875,0.4809205,-0.033579163,0.0,0.0095826555,-0.025845168,-0.56842643,0.17584114,-0.012527798,0.0,-0.001881619,4.4606254e-06,0.12048818,1.894869e-05,2.0381142e-07,0.0,0.00012574717,1.46650755e-05,0.36296794,-0.00034665316,2.717827e-07,0.0,0.00021002255,9.551125e-05,0.6443559,0.00033566728,-2.8102538e-06,0.0,0.0009675417,0.0075466842,0.38622433,-0.20159484,0.014134925,0.0,-0.00019584596,0.3380053,0.13350685,-0.24561633,0.018014114,0.0,0.02376869,0.4211195,0.07305134,-0.20492654,0.015371858,0.0,0.02897863,-0.0031469548,0.47595456,0.1860544,-0.013018771,0.0,0.00050496496,0.13983758,0.74320036,0.19558798,-0.013254068,0.0,0.011302714,0.2184649,0.82090235,0.09508085,-0.0060417103,0.0,0.01683065
369,-0.0017660076,-0.100004844,-0.09870981,0.0069913487,0.0,-0.0011198809,0.06419958,-0.4930723,0.014566401,-0.0010037537,0.0,0.0039269393,0.04632372,-1.0306093,0.08458421,-0.005911731,0.0,0.003297247,0.0017854504,-0.100201115,0.09952286,-0.0069900397,0.0,0.0003435742,0.08132517,-0.12669483,0.48827907,-0.034145717,0.0,0.0073853014,-0.038247954,-0.5684208,0.17378417,-0.012401156,0.0,-0.002479503,4.2989504e-06,0.120488755,8.592848e-05,1.738709e-07,0.0,0.0002018772,1.386654e-05,0.36294928,-0.00022836775,1.8374472e-07,0.0,0.00018538069,8.407063e-05,0.6443769,0.00032748282,-3.1327959e-06,0.0,0.0010590125,0.021643775,0.38622186,-0.20053713,0.014098435,0.0,0.0008667484,0.3543684,0.13350005,-0.22146353,0.016356988,0.0,0.025002766,0.43442965,0.07304239,-0.17494299,0.01330684,0.0,0.02998355,-0.016154554,0.47594857,0.18524957,-0.01300365,0.0,-0.0004056897,0.12589157,0.7431729,0.20480607,-0.01393969,0.0,0.010170574,0.21137328,0.82096773,0.10992045,-0.007113463,0.0,0.016213287
370,0.005233477,-0.100005016,-0.098517135,0.0070001087,0.0,-0.00050789304,0.06288106,-0.4930709,0.019394305,-0.0013184659,0.0,0.004154275,0.04018545,-1.0306232,0.08787987,-0.0061389147,0.0,0.0031503588,-0.005214491,-0.100198835,0.0994004,-0.0069989613,0.0,-0.0002166573,0.046780515,-0.12669101,0.49333987,-0.034544826,0.0,0.0051678075,-0.050463237,-0.56841624,0.17093486,-0.012213687,0.0,-0.0030479478,4.131511e-06,0.12048935,0.00014600903,1.4650709e-07,0.0,0.00027727708,1.3053306e-05,0.36293653,-0.00011681579,1.03985116e-07,0.0,0.0001399843,7.450035e-05,0.644386,0.0003213361,-3.4149657e-06,0.0,0.0011324827,0.035635862,0.38622078,-0.19850348,0.013992789,0.0,0.0019225627,0.3689942,0.1334943,-0.19625464,0.014619569,0.0,0.02610578,0.4456092,0.07303405,-0.14410155,0.011176556,0.0,0.03084144,-0.02908305,0.47594374,0.18354464,-0.012924683,0.0,-0.0013096556,0.111330114,0.7431542,0.21298105,-0.014556968,0.0,0.008996485,0.20323958,0.8210189,0.124187425,-0.008150406,0.0,0.015491035
371,0.012207562,-0.100005016,-0.097870566,0.006974543,0.0,0.000118847005,0.061254494,-0.49307027,0.024170756,-0.0016267182,0.0,0.004401044,0.033850096,-1.0306363,0.09078679,-0.006335991,0.0,0.0029999577,-0.012189027,-0.10019586,0.09880225,-0.0069735358,0.0,-0.00075512566,0.012005886,-0.12668714,0.4960637,-0.034774505,0.0,0.0029376103,-0.06243116,-0.56841314,0.16729799,-0.0119663235,0.0,-0.0035939235,3.974751e-06,0.120490015,0.00019603502,1.2081753e-07,0.0,0.00034978613,1.2353857e-05,0.36292827,-1.7622486e-05,2.5972255e-08,0.0,7.448997e-05,6.721904e-05,0.64439404,0.00031496957,-3.7092527e-06,0.0,0.0011849962,0.049454466,0.3862214,-0.19550617,0.013818479,0.0,0.002964791,0.38181108,0.1334893,-0.17010774,0.012810386,0.0,0.027071469,0.4546034,0.073025964,-0.11255346,0.008991406,0.0,0.031548083,-0.041868385,0.47594193,0.18095213,-0.012782298,0.0,-0.0022026934,0.096225955,0.74315053,0.2200773,-0.015103011,0.0,0.0077932505,0.1940988,0.8210379,0.13782033,-0.009147226,0.0,0.014673546
372,0.019121997,-0.100004956,-0.09677531,0.006914773,0.0,0.0007519182,0.05932772,-0.49306992,0.028859764,-0.0019270042,0.0,0.0046565225,0.02734866,-1.0306472,0.09328059,-0.006501995,0.0,0.0028374754,-0.019103972,-0.100192524,0.097733006,-0.0069138915,0.0,-0.0012665633,-0.022828132,-0.12668331,0.4964222,-0.034833632,0.0,0.00070217624,-0.074093044,-0.5684108,0.16288164,-0.011660265,0.0,-0.004124351,3.8097292e-06,0.12049062,0.00023338757,9.73978e-08,0.0,0.00041726604,1.16045285e-05,0.36292204,6.46729e-05,-4.4262848e-08,0.0,-9.31602e-06,6.0028262e-05,0.6444007,0.000306312,-3.936714e-06,0.0,0.0012145322,0.06303139,0.38622183,-0.1915627,0.013576375,0.0,0.0039865747,0.39275613,0.1334845,-0.14314635,0.01093834,0.0,0.02789399,0.46136802,0.07301758,-0.08045344,0.0067621223,0.0,0.03210002,-0.054448556,0.47593963,0.17748909,-0.0125771705,0.0,-0.003080774,0.08065072,0.74315274,0.22606549,-0.015575077,0.0,0.006572997,0.18400429,0.8210512,0.1507611,-0.010099179,0.0,0.013771556
373,0.02594286,-0.10000487,-0.09523719,0.0068210913,0.0,0.0013826247,0.05711022,-0.4930701,0.033426907,-0.002217847,0.0,0.0049086465,0.020713078,-1.0306567,0.0953385,-0.0066361115,0.0,0.002654951,-0.02592538,-0.10018886,0.09619819,-0.0068203183,0.0,-0.0017471053,-0.05755069,-0.12667958,0.49439555,-0.034721937,0.0,-0.0015317621,-0.08539171,-0.5684092,0.15769683,-0.011297014,0.0,-0.004645858,3.6360827e-06,0.1204912,0.00025572442,7.6280664e-08,0.0,0.00047776476,1.0795536e-05,0.36291763,0.00012651458,-1.0505316e-07,0.0,-0.00010878686,5.2816606e-05,0.64440525,0.00029362738,-4.08652e-06,0.0,0.0012200363,0.07629995,0.38622186,-0.18669392,0.013267667,0.0,0.0049810894,0.4017755,0.13347982,-0.11549671,0.009012548,0.0,0.028568417,0.46587005,0.07300884,-0.04795889,0.0044996752,0.0,0.03249455,-0.066761896,0.47593656,0.17317513,-0.01231031,0.0,-0.003940128,0.06468019,0.74315983,0.23092248,-0.01597086,0.0,0.0053469315,0.17300671,0.82106256,0.16295566,-0.011001625,0.0,0.01279616
374,0.032636672,-0.10000475,-0.09326301,0.006693955,0.0,0.0020022644,0.054612838,-0.49307072,0.03783947,-0.002497821,0.0,0.0051446976,0.013975891,-1.0306656,0.09694021,-0.006737689,0.0,0.002445411,-0.03261976,-0.10018493,0.09420481,-0.006693276,0.0,-0.002194332,-0.09199151,-0.12667595,0.48997477,-0.034439955,0.0,-0.0037575904,-0.09627172,-0.56840825,0.1517584,-0.010878338,0.0,-0.0051642377,3.4563136e-06,0.12049172,0.00026135333,5.734014e-08,0.0,0.0005296916,9.947313e-06,0.36291462,0.0001655668,-1.5625633e-07,0.0,-0.00022030249,4.5725985e-05,0.6444074,0.00027568266,-4.161682e-06,0.0,0.0012014937,0.08919502,0.3862217,-0.1809244,0.012893868,0.0,0.0059417374,0.4088251,0.13347529,-0.08728843,0.0070425165,0.0,0.029090494,0.46808726,0.07299971,-0.015229166,0.0022151477,0.0,0.032729726,-0.07874792,0.4759327,0.16803303,-0.01198302,0.0,-0.004777085,0.048392344,0.7431713,0.23463161,-0.016288416,0.0,0.004124975,0.16116019,0.8210725,0.1743537,-0.011850139,0.0,0.011758536
375,0.039170627,-0.10000466,-0.09086056,0.0065339967,0.0,0.002602498,0.05184781,-0.4930718,0.042066645,-0.0027655577,0.0,0.0053517027,0.0071701375,-1.030673,0.09806819,-0.006806224,0.0,0.0022031292,-0.039154276,-0.10018089,0.09176141,-0.006533397,0.0,-0.0026072823,-0.12598161,-0.12667233,0.48316288,-0.033989064,0.0,-0.0059689414,-0.10667972,-0.5684078,0.14508536,-0.010406312,0.0,-0.0056841355,3.2728028e-06,0.12049221,0.00024924986,4.0407713e-08,0.0,0.0005718693,9.0814865e-06,0.36291274,0.00018099323,-1.981799e-07,0.0,-0.00033960864,3.8894636e-05,0.64440775,0.00025191903,-4.1691087e-06,0.0,0.0011598915,0.10165329,0.3862213,-0.17428264,0.012456811,0.0,0.0068621524,0.41387042,0.13347094,-0.058654584,0.005037863,0.0,0.029456884,0.46800852,0.072990224,0.017575242,-8.0287704e-05,0.0,0.032804407,-0.09034781,0.47592857,0.16208866,-0.011596929,0.0,-0.0055880714,0.031866733,0.74318624,0.23718274,-0.01652617,0.0,0.0029157568,0.14852276,0.8210809,0.18490863,-0.012640554,0.0,0.010669999
376,0.04551263,-0.10000453,-0.08803889,0.006341984,0.0,0.0031755883,0.048828665,-0.4930734,0.046079632,-0.0030197462,0.0,0.005517193,0.00032917882,-1.0306795,0.09870819,-0.0068413834,0.0,0.0019238517,-0.045496855,-0.1001768,0.0888783,-0.0063414546,0.0,-0.0029863752,-0.1593543,-0.12666887,0.47397602,-0.033371486,0.0,-0.008159274,-0.116564736,-0.56840813,0.13770123,-0.009883248,0.0,-0.006208773,3.0873707e-06,0.120492674,0.00021918956,2.5303336e-08,0.0,0.00060363114,8.218781e-06,0.36291164,0.00017346814,-2.3142051e-07,0.0,-0.0004618289,3.2437867e-05,0.6444068,0.00022251159,-4.1177595e-06,0.0,0.0010972004,0.113613635,0.38622075,-0.16680096,0.0119586345,0.0,0.0077363513,0.41688654,0.13346675,-0.029731562,0.003008445,0.0,0.029665157,0.4656345,0.0729805,0.050293464,-0.0023753345,0.0,0.032718223,-0.10150459,0.4759241,0.15537135,-0.011153922,0.0,-0.0063695274,0.015184116,0.74320376,0.23857206,-0.016682943,0.0,0.0017264262,0.13515654,0.82108814,0.19457726,-0.013369,0.0,0.009541739
377,0.051631596,-0.10000442,-0.084808424,0.0061188694,0.0,0.0037148036,0.045570184,-0.49307537,0.04985171,-0.0032591354,0.0,0.00562957,-0.0065134247,-1.0306847,0.09884966,-0.0068429937,0.0,0.0016049594,-0.051616397,-0.10017277,0.08556774,-0.0061184047,0.0,-0.0033333246,-0.19194584,-0.1266655,0.4624445,-0.032590233,0.0,-0.010321988,-0.12587811,-0.56840855,0.12963417,-0.009311694,0.0,-0.0067397654,2.901436e-06,0.12049306,0.00017173216,1.1911283e-08,0.0,0.0006247349,7.3763053e-06,0.36291108,0.00014511496,-2.5674427e-07,0.0,-0.0005818289,2.6445241e-05,0.6444048,0.00018841401,-4.0178643e-06,0.0,0.0010162424,0.1250173,0.3862201,-0.15851586,0.011401773,0.0,0.008558929,0.41785854,0.13346277,-0.00065895286,0.0009642068,0.0,0.029713962,0.460977,0.07297062,0.08276506,-0.004658759,0.0,0.032471593,-0.1121635,0.47591957,0.14791389,-0.010656188,0.0,-0.00711794,-0.0015738668,0.7432227,0.2388023,-0.016757932,0.0,0.0005627852,0.121127106,0.8210946,0.20332026,-0.014031893,0.0,0.008384712
378,0.057497486,-0.10000429,-0.081181236,0.005865744,0.0,0.004214554,0.042088322,-0.4930776,0.05335816,-0.0034825534,0.0,0.005678757,-0.013324106,-1.0306886,0.0984857,-0.0068110474,0.0,0.0012454204,-0.057482854,-0.10016879,0.08184409,-0.005865335,0.0,-0.0036507715,-0.22359644,-0.12666225,0.44861302,-0.031649128,0.0,-0.012450073,-0.13457425,-0.5684091,0.12091689,-0.008694458,0.0,-0.0072771925,2.717496e-06,0.120493464,0.00010832772,1.14770415e-10,0.0,0.0006352775,6.568125e-06,0.36291084,9.924173e-05,-2.7511362e-07,0.0,-0.0006942535,2.1004484e-05,0.6444015,0.0001511611,-3.886444e-06,0.0,0.0009204857,0.13580832,0.38621947,-0.14946754,0.0107889725,0.0,0.009325255,0.41678098,0.13345912,0.028421143,-0.0010848426,0.0,0.029603124,0.45405984,0.07296095,0.11483079,-0.006919365,0.0,0.032065734,-0.12227226,0.47591522,0.13975245,-0.010106161,0.0,-0.007829851,-0.018325116,0.74324256,0.23788236,-0.016750755,0.0,-0.00057080947,0.106503285,0.82110023,0.21110168,-0.014625978,0.0,0.0072094984
379,0.06308153,-0.10000414,-0.077171035,0.0055838465,0.0,0.0046705427,0.038400136,-0.49307996,0.056575917,-0.003688905,0.0,0.0056565767,-0.02006947,-1.0306927,0.09761333,-0.006745706,0.0,0.00084578246,-0.06306744,-0.1001649,0.077723846,-0.005583487,0.0,-0.0039421525,-0.25415084,-0.12665914,0.4325405,-0.030552806,0.0,-0.0145361405,-0.14261039,-0.56840944,0.11158644,-0.008034559,0.0,-0.007819453,2.5367592e-06,0.12049383,3.1177886e-05,-1.0216128e-08,0.0,0.00063570216,5.804537e-06,0.3629108,4.013814e-05,-2.87487e-07,0.0,-0.0007939376,1.6109447e-05,0.6443978,0.0001129657,-3.7328823e-06,0.0,0.0008138772,0.1459337,0.38621882,-0.13970008,0.010123235,0.0,0.010031551,0.41365883,0.13345572,0.057364892,-0.003128654,0.0,0.02933377,0.44491687,0.07295163,0.14633341,-0.009146082,0.0,0.03150262,-0.13178128,0.47591117,0.13092679,-0.009506556,0.0,-0.008501947,-0.034987476,0.743262,0.23582697,-0.016661411,0.0,-0.0016712453,0.09135685,0.82110536,0.2178893,-0.015148352,0.0,0.0060261823
380,0.06835636,-0.10000402,-0.07279345,0.0052745678,0.0,0.005079888,0.03452369,-0.49308237,0.05948388,-0.003877176,0.0,0.0055571543,-0.026716422,-1.0306958,0.09623342,-0.0066472827,0.0,0.00040810183,-0.06834283,-0.10016118,0.07322574,-0.005274255,0.0,-0.0042112973,-0.28345916,-0.12665613,0.41430065,-0.02930666,0.0,-0.01657217,-0.14994724,-0.5684099,0.10168412,-0.0073352526,0.0,-0.008363378,2.359226e-06,0.12049418,-5.6873076e-05,-1.9204107e-08,0.0,0.0006265752,5.0937397e-06,0.36291054,-2.730079e-05,-2.9490266e-07,0.0,-0.0008760318,1.1733848e-05,0.6443941,7.627159e-05,-3.565176e-06,0.0,0.00070068426,0.1553438,0.38621828,-0.12926106,0.009407817,0.0,0.010675136,0.408508,0.1334526,0.08602772,-0.005157182,0.0,0.02890851,0.43359235,0.07294257,0.17711845,-0.011327985,0.0,0.030785039,-0.14064395,0.4759075,0.121479884,-0.008860311,0.0,-0.009131035,-0.05147915,0.7432805,0.23265631,-0.016490327,0.0,-0.0027366634,0.07576206,0.82110983,0.22365445,-0.015596447,0.0,0.0048443004
381,0.07329605,-0.10000386,-0.06806591,0.00493941,0.0,0.0054410286,0.030477963,-0.4930846,0.062062744,-0.0040464425,0.0,0.005377087,-0.0332324,-1.0306994,0.09435048,-0.006516272,0.0,-6.426871e-05,-0.07328305,-0.100157574,0.068370625,-0.0049391375,0.0,-0.0044621658,-0.31137756,-0.12665324,0.39398035,-0.027916752,0.0,-0.01854956,-0.15654872,-0.5684103,0.09125508,-0.00659996,0.0,-0.00890441,2.1858518e-06,0.12049453,-0.00015234295,-2.6984681e-08,0.0,0.0006084889,4.442978e-06,0.36291,-9.796955e-05,-2.9848954e-07,0.0,-0.00093620457,7.854199e-06,0.6443917,4.369393e-05,-3.3926017e-06,0.0,0.0005851034,0.16399235,0.38621762,-0.118201405,0.008646216,0.0,0.011254452,0.40135354,0.13344963,0.11426554,-0.00716047,0.0,0.028331406,0.4201416,0.07293383,0.20703493,-0.013454376,0.0,0.02991648,-0.14881675,0.47590438,0.111457855,-0.008170596,0.0,-0.009714264,-0.0677191,0.74329746,0.22839521,-0.01623833,0.0,-0.0037663355,0.059795327,0.821113,0.22837204,-0.015968047,0.0,0.0036723241
382,0.0778764,-0.100003734,-0.06300779,0.004580028,0.0,0.0057537667,0.026282802,-0.4930867,0.06429537,-0.0041958736,0.0,0.005115633,-0.039585415,-1.0307026,0.09197292,-0.006353307,0.0,-0.0005666502,-0.077863894,-0.10015409,0.06318142,-0.00457979,0.0,-0.004698459,-0.33776924,-0.12665047,0.37168002,-0.026389929,0.0,-0.02045898,-0.16238247,-0.5684104,0.0803481,-0.005832288,0.0,-0.009436688,2.017293e-06,0.120494805,-0.00025138818,-3.3640802e-08,0.0,0.0005820021,3.8541148e-06,0.362909,-0.00016697682,-2.9889887e-07,0.0,-0.0009709196,4.4167546e-06,0.64439034,1.7743558e-05,-3.2184685e-06,0.0,0.00047115423,0.17183691,0.38621715,-0.10657497,0.00784219,0.0,0.0117690675,0.39223054,0.13344689,0.14193596,-0.009128714,0.0,0.027607866,0.4046306,0.0729255,0.23593616,-0.015514864,0.0,0.028901234,-0.15625973,0.47590196,0.10090949,-0.0074408078,0.0,-0.010249117,-0.083627544,0.74331266,0.2230726,-0.01590663,0.0,-0.0047605187,0.043535043,0.8211151,0.23202059,-0.016261335,0.0,0.0025177486
383,0.0820749,-0.100003585,-0.05764,0.00419818,0.0,0.0060190577,0.021958765,-0.49308872,0.06616698,-0.00432474,0.0,0.004774646,-0.04574437,-1.0307063,0.08911241,-0.0061591975,0.0,-0.0010934062,-0.08206292,-0.10015085,0.0576827,-0.0041979756,0.0,-0.0049235392,-0.36250472,-0.12664783,0.34751093,-0.024733685,0.0,-0.022290522,-0.16741975,-0.56840986,0.069015115,-0.0050359867,0.0,-0.009953259,1.8541691e-06,0.12049512,-0.00034989882,-3.924903e-08,0.0,0.00054746494,3.3262477e-06,0.36290756,-0.00022994727,-2.9670093e-07,0.0,-0.0009774426,1.3785299e-06,0.64439017,5.2526593e-07,-3.044525e-06,0.0,0.00036243536,0.17883901,0.38621652,-0.09443785,0.006999682,0.0,0.0122196935,0.38118374,0.13344431,0.16890027,-0.0110522555,0.0,0.026744783,0.3871352,0.07291759,0.2636804,-0.017499343,0.0,0.027744234,-0.16293637,0.4759,0.08988565,-0.0066745314,0.0,-0.010733501,-0.09912634,0.74332607,0.21672052,-0.015496878,0.0,-0.005720392,0.027061028,0.82111627,0.23458181,-0.01647487,0.0,0.0013865791
384,0.08587099,-0.100003436,-0.05198504,0.0037957353,0.0,0.006238778,0.017527044,-0.4930906,0.0676658,-0.0044324067,0.0,0.004358568,-0.05167902,-1.0307096,0.08578405,-0.005934882,0.0,-0.0016378276,-0.08585951,-0.10014776,0.051900472,-0.0037955602,0.0,-0.0051399916,-0.38546237,-0.12664528,0.32159513,-0.022956092,0.0,-0.024033697,-0.17163604,-0.56840926,0.057311144,-0.004214984,0.0,-0.010446281,1.6970479e-06,0.1204954,-0.0004438134,-4.3884864e-08,0.0,0.0005051233,2.8566776e-06,0.3629058,-0.00028338283,-2.924257e-07,0.0,-0.00095403474,-1.2986687e-06,0.6443911,-6.403774e-06,-2.8719035e-06,0.0,0.0002618786,0.1849642,0.38621593,-0.081848174,0.0061228056,0.0,0.012607999,0.3682671,0.13344187,0.1950241,-0.012921641,0.0,0.025750127,0.367741,0.07291014,0.2901316,-0.019398032,0.0,0.0264512,-0.16881397,0.47589853,0.07843891,-0.005875493,0.0,-0.011165783,-0.11413936,0.7433378,0.20937347,-0.015011068,0.0,-0.0066477917,0.010454131,0.8211169,0.23604093,-0.016607614,0.0,0.00028315932
385,0.08924604,-0.10000331,-0.046066776,0.0033746765,0.0,0.00641548,0.013009357,-0.49309206,0.068783246,-0.004518342,0.0,0.0038740868,-0.057360325,-1.030714,0.08200607,-0.0056814733,0.0,-0.0021924973,-0.08923502,-0.10014482,0.04586193,-0.003374527,0.0,-0.005349679,-0.4065301,-0.12664291,0.29406342,-0.021065934,0.0,-0.025677552,-0.17501058,-0.5684085,0.0452936,-0.0033732995,0.0,-0.0109071825,1.5463714e-06,0.12049567,-0.00052927434,-4.762473e-08,0.0,0.0004550852,2.44161e-06,0.36290374,-0.00032470562,-2.8658476e-07,0.0,-0.0009001577,-3.6543197e-06,0.6443931,-2.1979213e-06,-2.7016706e-06,0.0,0.00017181411,0.19018242,0.3862152,-0.06886549,0.0052158837,0.0,0.01293632,0.35354406,0.13343957,0.22017938,-0.014727689,0.0,0.02463289,0.34654316,0.07290315,0.31516007,-0.02120164,0.0,0.025028467,-0.1738637,0.4758976,0.06662296,-0.0050476394,0.0,-0.011544613,-0.1285929,0.7433478,0.20106745,-0.0144516025,0.0,-0.007544998,-0.0062041692,0.821117,0.23638642,-0.016658908,0.0,-0.00078977644
386,0.09218349,-0.10000318,-0.039910194,0.002937059,0.0,0.006552239,0.008427869,-0.49309352,0.069514394,-0.004582131,0.0,0.0033299243,-0.06276035,-1.0307178,0.07779946,-0.005400201,0.0,-0.0027493834,-0.092172876,-0.10014198,0.039595094,-0.0029369313,0.0,-0.0055535287,-0.42560413,-0.1266406,0.26505402,-0.019072453,0.0,-0.027210994,-0.17752665,-0.56840706,0.033022285,-0.0025150606,0.0,-0.01132701,1.4028737e-06,0.12049593,-0.0006028004,-5.0543953e-08,0.0,0.000397373,2.082355e-06,0.36290154,-0.00035255402,-2.795204e-07,0.0,-0.00081636664,-5.714434e-06,0.64439565,1.3116747e-05,-2.534376e-06,0.0,9.378418e-05,0.19446811,0.38621455,-0.055550184,0.004283355,0.0,0.01320751,0.33708674,0.1334374,0.2442446,-0.016461544,0.0,0.023402795,0.3236453,0.07289664,0.33864304,-0.022901325,0.0,0.023482978,-0.17806077,0.47589704,0.054492068,-0.004195021,0.0,-0.011869064,-0.14241597,0.74335635,0.19183981,-0.013821202,0.0,-0.008414494,-0.022832148,0.82111675,0.23561001,-0.016628511,0.0,-0.001831336
387,0.0946689,-0.10000305,-0.0335413,0.0024850352,0.0,0.006652247,0.0038050276,-0.49309447,0.0698583,-0.0046234517,0.0,0.002736454,-0.06785268,-1.0307221,0.07318807,-0.005092455,0.0,-0.0032999124,-0.09465873,-0.100139275,0.033128627,-0.002484929,0.0,-0.0057515763,-0.4425912,-0.12663844,0.23471215,-0.016985418,0.0,-0.028622897,-0.17917219,-0.56840575,0.020558931,-0.0016444875,0.0,-0.01169652,1.2673406e-06,0.12049618,-0.0006615473,-5.2720985e-08,0.0,0.00033215806,1.7829793e-06,0.36289924,-0.00036650896,-2.7155795e-07,0.0,-0.0007044617,-7.5046933e-06,0.6443986,3.8769096e-05,-2.3733194e-06,0.0,2.8679147e-05,0.19780001,0.38621372,-0.0419635,0.0033297779,0.0,0.0134244785,0.31897575,0.13343531,0.26710594,-0.018114703,0.0,0.022069905,0.2991596,0.07289063,0.36046538,-0.024488728,0.0,0.021822333,-0.18138464,0.47589698,0.042100977,-0.0033218104,0.0,-0.012138294,-0.15554072,0.7433634,0.18172863,-0.013122997,0.0,-0.0092585385,-0.039348252,0.8211166,0.23370701,-0.016516576,0.0,-0.0028422456
388,0.09669007,-0.10000288,-0.026987085,0.0020208184,0.0,0.0067187194,-0.00083648885,-0.49309552,0.069817916,-0.0046421085,0.0,0.002105196,-0.07261233,-1.0307267,0.068198055,-0.0047597317,0.0,-0.0038353428,-0.09668029,-0.10013662,0.026491782,-0.0020207313,0.0,-0.0059429165,-0.45740762,-0.12663633,0.20318846,-0.014815062,0.0,-0.029902538,-0.1799389,-0.568404,0.007966902,-0.0007658256,0.0,-0.012006648,1.1398788e-06,0.12049643,-0.000703359,-5.4241674e-08,0.0,0.0002597794,1.535741e-06,0.36289746,-0.00036705658,-2.632197e-07,0.0,-0.0005674325,-9.1008405e-06,0.6444005,7.325038e-05,-2.2288527e-06,0.0,-2.3240224e-05,0.20016189,0.386213,-0.0281672,0.0023598499,0.0,0.013589932,0.2993001,0.13343345,0.28865716,-0.019679066,0.0,0.020644542,0.27320608,0.07288517,0.38052008,-0.025956063,0.0,0.020054698,-0.183819,0.47589725,0.029504634,-0.0024323096,0.0,-0.012351526,-0.16790274,0.7433694,0.17077304,-0.012360384,0.0,-0.010078817,-0.055671483,0.8211166,0.23067653,-0.01632365,0.0,-0.0038246326
389,0.09823713,-0.100002736,-0.020275488,0.0015466897,0.0,0.0067545725,-0.0054739267,-0.49309608,0.06940007,-0.004638005,0.0,0.001448554,-0.07701594,-1.0307311,0.0628579,-0.0044036745,0.0,-0.0043468922,-0.0982277,-0.10013407,0.019714253,-0.0015466192,0.0,-0.006125821,-0.46998107,-0.12663434,0.17063896,-0.012572068,0.0,-0.031039702,-0.17982312,-0.5684021,-0.004689064,0.00011660145,0.0,-0.012248594,1.0199951e-06,0.12049666,-0.0007268535,-5.521183e-08,0.0,0.0001809597,1.3237427e-06,0.36289567,-0.00035537593,-2.5537602e-07,0.0,-0.00040949974,-1.0557873e-05,0.6444026,0.00011449307,-2.0916618e-06,0.0,-6.2095e-05,0.20154212,0.38621232,-0.014223542,0.0013783388,0.0,0.013706077,0.27815613,0.13343173,0.3087998,-0.021146966,0.0,0.019136831,0.24591203,0.07288029,0.3987088,-0.027296122,0.0,0.018188715,-0.18535185,0.47589797,0.016758181,-0.0015308566,0.0,-0.012507915,-0.17944108,0.74337333,0.15901324,-0.011537106,0.0,-0.010876069,-0.07172184,0.82111716,0.22652198,-0.01605069,0.0,-0.004781639
390,0.09930247,-0.10000261,-0.013435496,0.0010649724,0.0,0.006762429,-0.010084544,-0.4930965,0.06861523,-0.004611162,0.0,0.00077929813,-0.08104196,-1.030736,0.057197988,-0.004026023,0.0,-0.004825998,-0.09929339,-0.1001316,0.012826404,-0.0010649177,0.0,-0.0062977877,-0.48024994,-0.12663248,0.13722435,-0.010267371,0.0,-0.032024972,-0.17882547,-0.56840044,-0.017343465,0.0009984425,0.0,-0.012414242,9.077671e-07,0.1204969,-0.0007314766,-5.5677596e-08,0.0,9.686872e-05,1.1404633e-06,0.36289397,-0.00033308938,-2.4792138e-07,0.0,-0.00023586862,-1.1860849e-05,0.64440495,0.0001599975,-1.9575657e-06,0.0,-8.83881e-05,0.20193397,0.3862117,-0.00019528717,0.00039004564,0.0,0.013774252,0.25564757,0.13343008,0.32744282,-0.022511147,0.0,0.017556574,0.2174113,0.072875865,0.41494232,-0.028502312,0.0,0.016233534,-0.18597566,0.47589874,0.0039170813,-0.00062188884,0.0,-0.012606349,-0.19009936,0.7433763,0.14649113,-0.010657222,0.0,-0.011649721,-0.08742063,0.8211181,0.22125143,-0.015699033,0.0,-0.0057168845
391,0.09988087,-0.10000251,-0.00649726,0.0005780214,0.0,0.0067444127,-0.014645745,-0.49309695,0.067476824,-0.004561715,0.0,0.00011001062,-0.084670566,-1.0307403,0.051250394,-0.0036286276,0.0,-0.005264694,-0.09987208,-0.1001292,0.0058592204,-0.00057798094,0.0,-0.0064557754,-0.48816347,-0.1266307,0.10310969,-0.007912353,0.0,-0.03285022,-0.17695065,-0.56839824,-0.029930152,0.0018754195,0.0,-0.012496527,8.0326026e-07,0.1204971,-0.0007174425,-5.568427e-08,0.0,9.201467e-06,9.81708e-07,0.36289236,-0.00030197762,-2.4065827e-07,0.0,-5.2825548e-05,-1.2976839e-05,0.6444069,0.00020721555,-1.8231093e-06,0.0,-0.00010270625,0.20133549,0.38621098,0.013854146,-0.0006001858,0.0,0.013794951,0.23188494,0.13342854,0.34450242,-0.023764966,0.0,0.0159132,0.18784374,0.072871745,0.42914104,-0.029568717,0.0,0.01419872,-0.18568736,0.47589967,-0.008962534,0.00029015492,0.0,-0.0126455845,-0.19982545,0.74337876,0.13325131,-0.009725065,0.0,-0.01239758,-0.102690905,0.82111955,0.21487883,-0.015270404,0.0,-0.0066340566
392,0.09996947,-0.1000024,0.0005077943,8.8235625e-05,0.0,0.006702164,-0.019135151,-0.49309716,0.06600068,-0.0044898996,0.0,-0.0005470617,-0.087884024,-1.0307449,0.045048457,-0.003213442,0.0,-0.005655732,-0.09996103,-0.10012695,-0.0011554882,-8.820836e-05,0.0,-0.0065962058,-0.49368325,-0.12662905,0.06846399,-0.0055184914,0.0,-0.0335086,-0.1742081,-0.56839645,-0.042383064,0.0027431818,0.0,-0.012489626,7.061378e-07,0.120497294,-0.0006856825,-5.5296958e-08,0.0,-7.9765916e-05,8.38877e-07,0.36289084,-0.00026381388,-2.3366519e-07,0.0,0.00013279356,-1.3922564e-05,0.64440864,0.00025365502,-1.6887419e-06,0.0,-0.00010577589,0.19974965,0.38621032,0.027860403,-0.0015874978,0.0,0.013767555,0.2069847,0.13342705,0.35990158,-0.024902266,0.0,0.014215399,0.15735444,0.07286793,0.44123536,-0.030490128,0.0,0.012094319,-0.18448827,0.4759004,-0.021823728,0.0012007887,0.0,-0.0126240915,-0.20857161,0.7433808,0.11934142,-0.008745209,0.0,-0.013115718,-0.11745776,0.82112134,0.20742399,-0.0147668915,0.0,-0.007536322
393,0.09956779,-0.10000226,0.007546816,-0.00040198566,0.0,0.0066368096,-0.023530755,-0.4930972,0.0642044,-0.0043960717,0.0,-0.0011805994,-0.09066659,-1.0307497,0.0386266,-0.002782493,0.0,-0.0059929937,-0.09955974,-0.100124784,-0.008185044,0.00040200155,0.0,-0.0067152474,-0.49678203,-0.12662746,0.03345965,-0.0030975582,0.0,-0.03399469,-0.17061111,-0.56839454,-0.05463661,0.00359751,0.0,-0.01238932,6.1607625e-07,0.12049748,-0.00063770544,-5.457442e-08,0.0,-0.0001672171,7.04793e-07,0.3628894,-0.00022019632,-2.2689892e-07,0.0,0.00031343382,-1.4713511e-05,0.6444102,0.00029709563,-1.5550781e-06,0.0,-9.826943e-05,0.19718422,0.38620973,0.04175852,-0.0025670324,0.0,0.013690533,0.18106893,0.13342562,0.3735696,-0.025917439,0.0,0.012471274,0.12609296,0.072864376,0.45116594,-0.031261988,0.0,0.009930581,-0.18238427,0.47590104,-0.034608636,0.0021055408,0.0,-0.01254029,-0.21629496,0.7433826,0.10481311,-0.0077224397,0.0,-0.013798473,-0.13164885,0.8211236,0.19891356,-0.014190981,0.0,-0.00842599
394,0.098677896,-0.10000217,0.014585439,-0.00089023594,0.0,0.006549063,-0.027811019,-0.49309745,0.062106784,-0.0042806906,0.0,-0.0017803861,-0.09300455,-1.0307537,0.03202008,-0.0023379007,0.0,-0.0062716063,-0.09867022,-0.10012269,-0.015195709,0.0008902423,0.0,-0.0068088826,-0.49744448,-0.12662596,-0.0017277268,-0.0006614443,0.0,-0.03430473,-0.16617732,-0.56839263,-0.06662607,0.0044341874,0.0,-0.012193204,5.3263363e-07,0.12049764,-0.000575562,-5.3567685e-08,0.0,-0.00024992973,5.725693e-07,0.36288822,-0.00017243251,-2.2028283e-07,0.0,0.00048155617,-1.537611e-05,0.6444115,0.00033580884,-1.4231125e-06,0.0,-8.0842525e-05,0.19365175,0.38620907,0.055482462,-0.0035339908,0.0,0.013561429,0.15426481,0.13342428,0.38544217,-0.026805528,0.0,0.010688264,0.09421267,0.0728611,0.4588841,-0.031880528,0.0,0.007718146,-0.17938569,0.47590163,-0.047258116,0.0029999837,0.0,-0.01239259,-0.22295757,0.74338377,0.089723006,-0.0066617923,0.0,-0.014438453,-0.14519458,0.8211263,0.1893816,-0.013545488,0.0,-0.0093039535
395,0.09730405,-0.10000205,0.021587752,-0.0013741303,0.0,0.006439204,-0.03195493,-0.49309736,0.05972711,-0.00414432,0.0,-0.002337535,-0.09488642,-1.0307574,0.02526455,-0.0018818423,0.0,-0.006488176,-0.09729674,-0.10012058,-0.022152878,0.001374129,0.0,-0.00687317,-0.4956675,-0.12662454,-0.036920533,0.0017779275,0.0,-0.034436457,-0.16092856,-0.56839097,-0.0782882,0.00524913,0.0,-0.011900828,4.5546898e-07,0.1204978,-0.0005016634,-5.2319123e-08,0.0,-0.0003243722,4.385906e-07,0.36288726,-0.00012165122,-2.1363712e-07,0.0,0.000629643,-1.5922484e-05,0.6444125,0.0003686957,-1.2931722e-06,0.0,-5.4217875e-05,0.18916959,0.38620856,0.068965584,-0.004483635,0.0,0.013377193,0.12670381,0.13342299,0.39546114,-0.027562175,0.0,0.008873109,0.061869975,0.072858065,0.46435198,-0.032342725,0.0,0.0054678917,-0.17550723,0.47590214,-0.05971196,0.0038797203,0.0,-0.012179662,-0.22852671,0.7433847,0.074132934,-0.005568456,0.0,-0.015026899,-0.15802853,0.8211292,0.17886956,-0.012833556,0.0,-0.010169547
396,0.09545307,-0.10000196,0.02851646,-0.0018512929,0.0,0.0063071777,-0.035942182,-0.4930973,0.057084642,-0.003987632,0.0,-0.0028448151,-0.09630302,-1.0307608,0.018396063,-0.0014165527,0.0,-0.00664087,-0.0954461,-0.10011851,-0.029021028,0.0018512855,0.0,-0.0069042556,-0.4914598,-0.12662323,-0.071939625,0.004208606,0.0,-0.034389168,-0.15489066,-0.5683897,-0.089561716,0.006038333,0.0,-0.011513878,3.8429187e-07,0.120497935,-0.00041865557,-5.086431e-08,0.0,-0.00038687512,3.0077936e-07,0.36288643,-6.866641e-05,-2.0671985e-07,0.0,0.0007507792,-1.6355069e-05,0.64441353,0.00039525703,-1.165362e-06,0.0,-1.916103e-05,0.1837597,0.38620803,0.08214063,-0.0054113013,0.0,0.013134282,0.09852108,0.13342173,0.4035751,-0.02818366,0.0,0.007031925,0.029223496,0.07285522,0.46754277,-0.032646295,0.0,0.0031907856,-0.17076789,0.47590256,-0.07190889,0.004740457,0.0,-0.011900604,-0.23297514,0.7433853,0.05811035,-0.0044478117,0.0,-0.015554084,-0.17008774,0.82113236,0.1674266,-0.012058703,0.0,-0.011020327
397,0.09313396,-0.100001864,0.03533302,-0.0023193683,0.0,0.006152692,-0.03975323,-0.49309734,0.05419839,-0.0038113913,0.0,-0.0032966128,-0.09724743,-1.0307643,0.011450683,-0.0009443127,0.0,-0.006729495,-0.09312736,-0.10011639,-0.035764027,0.0023193567,0.0,-0.0068986136,-0.48484194,-0.12662193,-0.10660582,0.006618641,0.0,-0.034163542,-0.148093,-0.5683885,-0.10038757,0.006797932,0.0,-0.011036098,3.188541e-07,0.12049806,-0.00032938272,-4.923663e-08,0.0,-0.00043392926,1.600416e-07,0.36288595,-1.4264137e-05,-1.9934485e-07,0.0,0.0008389214,-1.6675409e-05,0.6444142,0.00041564554,-1.0398962e-06,0.0,2.3381785e-05,0.1774486,0.38620758,0.09494024,-0.0063124606,0.0,0.012829132,0.069854885,0.13342057,0.40973914,-0.028666934,0.0,0.0051703528,-0.0035666064,0.07285256,0.46844083,-0.032789756,0.0,0.0008980632,-0.16519089,0.47590274,-0.08378692,0.00557793,0.0,-0.011555197,-0.23628102,0.7433857,0.04172849,-0.0033053441,0.0,-0.01600964,-0.18131305,0.82113546,0.1551092,-0.011224711,0.0,-0.011852052
398,0.09035815,-0.1000018,0.041998025,-0.002776085,0.0,0.0059753563,-0.043369375,-0.49309725,0.05108693,-0.003616464,0.0,-0.0036890665,-0.09771492,-1.0307672,0.0044643665,-0.0004674455,0.0,-0.0067554284,-0.09035189,-0.10011425,-0.04234537,0.0027760698,0.0,-0.00685299,-0.4758467,-0.12662081,-0.14074084,0.008996232,0.0,-0.03376148,-0.14056909,-0.5683874,-0.11070953,0.007524188,0.0,-0.010473311,2.588622e-07,0.1204982,-0.000236677,-4.7464795e-08,0.0,-0.00046235323,1.699658e-08,0.3628856,4.0762126e-05,-1.9131404e-07,0.0,0.0008893432,-1.688603e-05,0.6444148,0.00043056533,-9.1701645e-07,0.0,7.224828e-05,0.17026724,0.38620722,0.10729745,-0.007182671,0.0,0.012458429,0.040845808,0.13341944,0.41391605,-0.029009633,0.0,0.0032935329,-0.036339495,0.072850056,0.46704176,-0.03277241,0.0,-0.00139907,-0.15880367,0.47590294,-0.09528391,0.0063880715,0.0,-0.011144066,-0.23842818,0.74338603,0.02506604,-0.002146659,0.0,-0.016383369,-0.1916494,0.8211386,0.14198099,-0.010335659,0.0,-0.012658665
399,0.08713919,-0.10000169,0.048471633,-0.0032191833,0.0,0.0057745893,-0.04677293,-0.49309748,0.047768082,-0.0034038064,0.0,-0.004020144,-0.09770323,-1.0307693,-0.0025270327,1.1716149e-05,0.0,-0.0067216307,-0.08713327,-0.10011209,-0.048728567,0.0032191677,0.0,-0.0067646224,-0.46451753,-0.12661967,-0.17416877,0.011329717,0.0,-0.0331859,-0.1323558,-0.5683865,-0.12047434,0.008213541,0.0,-0.009833146,2.0404559e-07,0.12049832,-0.00014337339,-4.557482e-08,0.0,-0.0004695505,-1.2583148e-07,0.3628855,9.5482916e-05,-1.8253473e-07,0.0,0.00089883525,-1.6987964e-05,0.6444152,0.00044114515,-7.970926e-07,0.0,0.00012597814,0.1622508,0.38620684,0.11914629,-0.008017669,0.0,0.012019418,0.01163612,0.13341837,0.4160764,-0.029210076,0.0,0.0014063455,-0.06893441,0.072847664,0.4633524,-0.032594338,0.0,-0.0036893487,-0.15163745,0.47590294,-0.106337905,0.007166884,0.0,-0.010668802,-0.2394061,0.74338627,0.008206721,-0.0009774482,0.0,-0.016665664,-0.20104608,0.82114166,0.12811169,-0.009395923,0.0,-0.013432626
400,0.08349294,-0.10000165,0.054714117,-0.0036464978,0.0,0.0055498853,-0.049947128,-0.49309745,0.044259153,-0.0031744526,0.0,-0.004289408,-0.097212456,-1.0307717,-0.009488045,0.0004908176,0.0,-0.006632274,-0.083487265,-0.10010974,-0.054877553,0.0036464792,0.0,-0.00663116,-0.45091066,-0.12661864,-0.20671692,0.013607634,0.0,-0.032440454,-0.12349344,-0.56838626,-0.12963206,0.008862635,0.0,-0.009124843,1.5418439e-07,0.12049841,-5.2141957e-05,-4.359218e-08,0.0,-0.00045371428,-2.6467083e-07,0.36288556,0.00014879927,-1.729774e-07,0.0,0.00086608995,-1.6981528e-05,0.6444153,0.00044886395,-6.8057875e-07,0.0,0.00018282048,0.15343858,0.38620654,0.13042225,-0.008813359,0.0,0.0115101375,-0.017630922,0.13341734,0.41619965,-0.02926727,0.0,-0.00048665702,-0.10119148,0.0728454,0.45739087,-0.032256406,0.0,-0.0059615374,-0.1437275,0.47590297,-0.11688794,0.007910554,0.0,-0.010131968,-0.23920998,0.7433867,-0.008761149,0.0001965506,0.0,-0.016847948,-0.20945695,0.8211447,0.11357676,-0.008410098,0.0,-0.014164921
401,0.0794372,-0.10000155,0.06068648,-0.0040559312,0.0,0.005300802,-0.05287644,-0.4930975,0.04057672,-0.0029295376,0.0,-0.004498136,-0.09624496,-1.0307738,-0.01638385,0.00096751924,0.0,-0.0064928066,-0.079431824,-0.10010723,-0.060757082,0.004055912,0.0,-0.006450793,-0.43509233,-0.12661764,-0.23821792,0.015818855,0.0,-0.031529397,-0.11402536,-0.5683857,-0.13813646,0.009468267,0.0,-0.00835889,1.09062555e-07,0.12049852,3.4527853e-05,-4.1541497e-08,0.0,-0.0004140176,-3.9559154e-07,0.36288592,0.0001993142,-1.6270954e-07,0.0,0.0007916959,-1.686699e-05,0.6444155,0.0004552193,-5.68065e-07,0.0,0.00024073943,0.14387384,0.38620624,0.14106338,-0.009565835,0.0,0.010929741,-0.046811774,0.13341632,0.41427502,-0.02918094,0.0,-0.0023808535,-0.1329525,0.07284324,0.44918638,-0.031760283,0.0,-0.00820449,-0.13511252,0.47590283,-0.12687477,0.008615429,0.0,-0.009537168,-0.23784082,0.743387,-0.025745837,0.0013696006,0.0,-0.016923346,-0.21684076,0.8211474,0.09845615,-0.0073830187,0.0,-0.014845561
402,0.0749919,-0.10000147,0.0663511,-0.004445482,0.0,0.005027037,-0.05554651,-0.49309757,0.036737062,-0.0026702571,0.0,-0.0046489323,-0.09480552,-1.0307754,-0.023180097,0.001439474,0.0,-0.0063094627,-0.07498677,-0.10010446,-0.06633331,0.0044454588,0.0,-0.0062222276,-0.41714033,-0.12661669,-0.26851,0.017952478,0.0,-0.030457241,-0.1039981,-0.56838554,-0.14594507,0.010027467,0.0,-0.007546711,6.844847e-08,0.120498605,0.00011439156,-3.944499e-08,0.0,-0.0003507249,-5.153968e-07,0.3628864,0.0002453439,-1.5187499e-07,0.0,0.0006782664,-1.6646307e-05,0.6444153,0.00046164915,-4.601754e-07,0.0,0.00029755197,0.13360341,0.386206,0.15101068,-0.010271416,0.0,0.010278605,-0.07576332,0.13341539,0.4103018,-0.028951501,0.0,-0.004271647,-0.16406167,0.072841175,0.43877918,-0.031108394,0.0,-0.010407209,-0.12583482,0.47590265,-0.13624161,0.009278051,0.0,-0.008888867,-0.23530531,0.7433874,-0.04265295,0.002535935,0.0,-0.016886827,-0.22316127,0.82114995,0.082833424,-0.0063197096,0.0,-0.015463816
403,0.07017887,-0.10000143,0.07167235,-0.004813236,0.0,0.0047284486,-0.057944234,-0.49309766,0.03275592,-0.0023978848,0.0,-0.0047457097,-0.09290121,-1.0307775,-0.029843483,0.001904373,0.0,-0.00608916,-0.07017389,-0.10010139,-0.07157397,0.0048132045,0.0,-0.0059446953,-0.3971427,-0.12661579,-0.29743874,0.01999807,0.0,-0.029228827,-0.09346078,-0.5683856,-0.1530192,0.010537495,0.0,-0.0067000613,3.210537e-08,0.12049871,0.00018553436,-3.7322778e-08,0.0,-0.0002652742,-6.2165884e-07,0.362887,0.00028503314,-1.4065508e-07,0.0,0.00053042825,-1.6322381e-05,0.64441496,0.0004693456,-3.574539e-07,0.0,0.00035096332,0.12267767,0.38620573,0.16020884,-0.010926642,0.0,0.0095583685,-0.10434359,0.13341448,0.4042901,-0.028580105,0.0,-0.00615415,-0.19436643,0.0728392,0.42622027,-0.030303946,0.0,-0.012558907,-0.11593991,0.47590244,-0.1449346,0.009895184,0.0,-0.008192241,-0.23161587,0.7433879,-0.05938649,0.003689847,0.0,-0.016735528,-0.2283875,0.8211525,0.06679485,-0.0052254163,0.0,-0.016008668
404,0.06502163,-0.10000136,0.07661721,-0.005157387,0.0,0.004405167,-0.060057852,-0.4930978,0.028648946,-0.0021137532,0.0,-0.0047934065,-0.090541296,-1.0307785,-0.036341585,0.0023599274,0.0,-0.0058390945,-0.06501684,-0.10009806,-0.07644901,0.0051573445,0.0,-0.005618185,-0.3751976,-0.12661499,-0.32485768,0.021945622,0.0,-0.02784895,-0.08246509,-0.56838584,-0.15932453,0.010995856,0.0,-0.005830763,-2.0811797e-10,0.12049877,0.00024632178,-3.5192542e-08,0.0,-0.00016026571,-7.128145e-07,0.36288774,0.00031637028,-1.2924141e-07,0.0,0.000354412,-1.5902155e-05,0.6444148,0.00047903135,-2.6044634e-07,0.0,0.0003987532,0.11115018,0.3862054,0.16860694,-0.011528287,0.0,0.008772068,-0.13241242,0.13341361,0.39626166,-0.028068542,0.0,-0.00802305,-0.22371815,0.07283731,0.41157126,-0.029350882,0.0,-0.014649004,-0.105476305,0.47590217,-0.15290384,0.010463791,0.0,-0.007452991,-0.22679065,0.7433885,-0.07585013,0.0048256596,0.0,-0.016468832,-0.23249379,0.8211549,0.05042834,-0.0041054874,0.0,-0.016469263
405,0.05954552,-0.10000126,0.08115569,-0.005476243,0.0,0.004057614,-0.061876986,-0.49309787,0.024431448,-0.0018192561,0.0,-0.004797752,-0.0877374,-1.0307798,-0.042643387,0.0028039177,0.0,-0.0055665374,-0.059540927,-0.10009449,-0.08093065,0.005476189,0.0,-0.0052432623,-0.35141242,-0.12661418,-0.3506294,0.023785528,0.0,-0.026322627,-0.07106496,-0.5683866,-0.16483068,0.011400302,0.0,-0.004950221,-2.8739535e-08,0.12049884,0.00029560179,-3.307018e-08,0.0,-3.9380044e-05,-7.880555e-07,0.3628885,0.0003373418,-1.1783145e-07,0.0,0.0001580203,-1.54043e-05,0.6444141,0.00049091503,-1.6973668e-07,0.0,0.0004388392,0.09907751,0.38620526,0.1761588,-0.012073409,0.0,0.007924028,-0.15983209,0.1334128,0.3862499,-0.02741931,0.0,-0.009872489,-0.2519728,0.072835505,0.39490402,-0.028253874,0.0,-0.016667247,-0.09449535,0.47590196,-0.16010357,0.010981083,0.0,-0.006677177,-0.22085321,0.74338895,-0.091948114,0.005937814,0.0,-0.016088497,-0.23546001,0.82115716,0.033822723,-0.002965421,0.0,-0.016835343
406,0.05377741,-0.100001216,0.08526148,-0.005768248,0.0,0.0036864653,-0.06339276,-0.49309817,0.020118557,-0.0015158391,0.0,-0.0047650514,-0.084503286,-1.030781,-0.048719324,0.003234154,0.0,-0.005278496,-0.053772982,-0.10009067,-0.084993914,0.005768175,0.0,-0.0048214104,-0.32590392,-0.12661342,-0.37462622,0.02550882,0.0,-0.024655117,-0.05931622,-0.56838715,-0.1695119,0.011748841,0.0,-0.004068956,-5.3740376e-08,0.120498925,0.00033259112,-3.0969282e-08,0.0,9.280071e-05,-8.4733955e-07,0.36288932,0.00034611858,-1.06606876e-07,0.0,-5.000923e-05,-1.4838349e-05,0.6444134,0.0005046092,-8.5532086e-08,0.0,0.00046956353,0.08651879,0.386205,0.18282369,-0.012559316,0.0,0.007019773,-0.18646818,0.13341203,0.37430024,-0.026635628,0.0,-0.011695826,-0.27899197,0.07283379,0.37630025,-0.027018297,0.0,-0.018603772,-0.08305088,0.47590166,-0.16649312,0.011444525,0.0,-0.0058709085,-0.21383272,0.7433895,-0.10758657,0.007020842,0.0,-0.015598153,-0.2372716,0.82115936,0.01706689,-0.0018107902,0.0,-0.017097736
407,0.047745556,-0.10000114,0.08891201,-0.006031966,0.0,0.0032927543,-0.06459767,-0.4930983,0.01572534,-0.0012049907,0.0,-0.004701903,-0.08085479,-1.0307821,-0.054541536,0.003648527,0.0,-0.004981471,-0.047741316,-0.10008675,-0.088616684,0.0060318746,0.0,-0.004354922,-0.2987971,-0.1266127,-0.39673075,0.027107002,0.0,-0.022851972,-0.047276516,-0.56838775,-0.17334673,0.012039771,0.0,-0.0031963773,-7.5469295e-08,0.120498985,0.000356948,-2.8901132e-08,0.0,0.00023094192,-8.912981e-07,0.3628902,0.0003411267,-9.574079e-08,0.0,-0.00026033167,-1.4212609e-05,0.6444126,0.00051909685,-8.011702e-09,0.0,0.00048961304,0.07353569,0.38620487,0.1885663,-0.012983651,0.0,0.0060659572,-0.21219,0.13341129,0.36046994,-0.02572132,0.0,-0.013485609,-0.30464298,0.07283215,0.35585117,-0.025650209,0.0,-0.020449072,-0.07119904,0.4759014,-0.17203695,0.011851845,0.0,-0.0050402973,-0.20576362,0.74339,-0.122674555,0.008069453,0.0,-0.015003625,-0.23791972,0.8211615,0.00024928898,-0.00064728677,0.0,-0.017248884
408,0.04147955,-0.1000011,0.092088774,-0.0062661115,0.0,0.0028778305,-0.06548586,-0.49309844,0.011266888,-0.0008882313,0.0,-0.0046150116,-0.07680981,-1.0307829,-0.060083937,0.0040450105,0.0,-0.0046812203,-0.04147551,-0.10008282,-0.09177996,0.006265999,0.0,-0.0038471483,-0.27022508,-0.12661202,-0.4168367,0.028572276,0.0,-0.020919425,-0.035004873,-0.56838834,-0.17631827,0.012271652,0.0,-0.0023403037,-9.4172805e-08,0.120499045,0.00036882004,-2.6874552e-08,0.0,0.00036926568,-9.210782e-07,0.3628911,0.0003211759,-8.5381e-08,0.0,-0.0004635295,-1.353647e-05,0.6444118,0.000532832,6.270339e-08,0.0,0.00049825944,0.06019181,0.38620466,0.1933573,-0.013344316,0.0,0.005070083,-0.23687147,0.13341059,0.344828,-0.024680862,0.0,-0.015233416,-0.3288001,0.0728306,0.33365706,-0.02415635,0.0,-0.022194117,-0.058997944,0.47590122,-0.1767053,0.01220104,0.0,-0.004191218,-0.19668543,0.7433906,-0.13712515,0.009078505,0.0,-0.014312222,-0.2374011,0.82116365,-0.016542891,0.00051941193,0.0,-0.017283142
409,0.03501011,-0.10000103,0.094777435,-0.006469522,0.0,0.0024433369,-0.06605293,-0.4930985,0.006758071,-0.00056711416,0.0,-0.004511022,-0.07238818,-1.0307837,-0.065322556,0.004421668,0.0,-0.0043825936,-0.035006285,-0.10007895,-0.09446804,0.006469389,0.0,-0.0033024903,-0.24032782,-0.12661137,-0.43484932,0.02989743,0.0,-0.018864693,-0.022561483,-0.56838906,-0.17841429,0.012443358,0.0,-0.0015070084,-1.1008065e-07,0.1204991,0.00036884192,-2.4897314e-08,0.0,0.00050188974,-9.382617e-07,0.3628919,0.00028572418,-7.563092e-08,0.0,-0.0006505577,-1.2819223e-05,0.64441097,0.0005438216,1.2658289e-07,0.0,0.0004953742,0.046552625,0.3862044,0.19717339,-0.0136395395,0.0,0.0040404797,-0.26039147,0.13340995,0.3274548,-0.023519374,0.0,-0.016929887,-0.3513449,0.07282911,0.30982676,-0.022543985,0.0,-0.023830295,-0.046507448,0.475901,-0.18047422,0.0124904,0.0,-0.0033292659,-0.18664268,0.74339116,-0.15085621,0.010043037,0.0,-0.013532631,-0.23571827,0.82116556,-0.03322395,0.0016835693,0.0,-0.017197285
410,0.028368969,-0.10000095,0.09696767,-0.0066412115,0.0,0.0019912282,-0.06629613,-0.49309868,0.0022138664,-0.0002432112,0.0,-0.0043962663,-0.067611605,-1.0307845,-0.07023533,0.0047766306,0.0,-0.0040892847,-0.028365392,-0.10007526,-0.096668586,0.006641061,0.0,-0.0027264208,-0.20925197,-0.12661076,-0.45068583,0.031075975,0.0,-0.016696269,-0.010007367,-0.5683898,-0.17962728,0.012554039,0.0,-0.0007008193,-1.234099e-07,0.120499164,0.00035809353,-2.2976373e-08,0.0,0.0006230585,-9.4464406e-07,0.3628927,0.0002348572,-6.654732e-08,0.0,-0.000813351,-1.207011e-05,0.64441013,0.0005498007,1.836805e-07,0.0,0.0004813727,0.032685038,0.3862042,0.19999725,-0.013867877,0.0,0.002985943,-0.2826347,0.13340934,0.30844158,-0.022242533,0.0,-0.018564727,-0.3721668,0.07282771,0.28447714,-0.020821083,0.0,-0.025349617,-0.03378881,0.47590086,-0.18332599,0.012718514,0.0,-0.0024596509,-0.17568465,0.74339175,-0.16379164,0.010958311,0.0,-0.012674609,-0.23287952,0.8211673,-0.04971023,0.0028394777,0.0,-0.016990688
411,0.021588704,-0.10000093,0.09865321,-0.006780336,0.0,0.0015237108,-0.06621423,-0.49309874,-0.0023505474,8.1875936e-05,0.0,-0.004276529,-0.06250348,-1.0307852,-0.074802205,0.0051081832,0.0,-0.003803812,-0.021585377,-0.10007177,-0.09837267,0.0067801652,0.0,-0.0021255333,-0.17714994,-0.12661017,-0.46427593,0.03210213,0.0,-0.014424089,0.0025959068,-0.5683904,-0.17995457,0.012603159,0.0,7.573143e-05,-1.3436835e-07,0.12049921,0.00033804867,-2.1117025e-08,0.0,0.000727538,-9.4200595e-07,0.36289337,0.00016935915,-5.8149176e-08,0.0,-0.0009451555,-1.12984e-05,0.6444093,0.00054842606,2.3412952e-07,0.0,0.00045727007,0.018657044,0.3862041,0.20181777,-0.01402821,0.0,0.0019156784,-0.30349204,0.13340876,0.2878894,-0.02085663,0.0,-0.020126833,-0.39116362,0.072826356,0.2577325,-0.01899607,0.0,-0.026744634,-0.02090439,0.47590068,-0.18524903,0.012884248,0.0,-0.001587227,-0.163865,0.74339235,-0.17586185,0.0118198525,0.0,-0.011748509,-0.22889873,0.821169,-0.06592042,0.0039814594,0.0,-0.016665455
412,0.014702548,-0.10000087,0.09983148,-0.006886208,0.0,0.0010432806,-0.06580768,-0.49309894,-0.0069197463,0.00040656782,0.0,-0.0041569695,-0.057088856,-1.0307858,-0.07900516,0.005414679,0.0,-0.0035273954,-0.014699482,-0.10006856,-0.099574834,0.006886022,0.0,-0.0015073773,-0.14417915,-0.12660962,-0.4755619,0.032970857,0.0,-0.012059903,0.015186532,-0.5683912,-0.17939821,0.012590473,0.0,0.0008219322,-1.4315403e-07,0.12049925,0.0003105728,-1.9324025e-08,0.0,0.0008108765,-9.320258e-07,0.3628941,9.083003e-05,-5.0444854e-08,0.0,-0.0010408023,-1.0512156e-05,0.6444085,0.0005374998,2.7808693e-07,0.0,0.000424603,0.004537449,0.3862039,0.20262977,-0.014119752,0.0,0.00083903596,-0.32286122,0.13340822,0.26590863,-0.019368412,0.0,-0.021604532,-0.40824226,0.072825074,0.229724,-0.017077886,0.0,-0.028008506,-0.007917387,0.4759006,-0.1862379,0.012986799,0.0,-0.0007165242,-0.15124178,0.7433929,-0.18700449,0.012623433,0.0,-0.010765103,-0.22379544,0.8211705,-0.081775986,0.0051039425,0.0,-0.016226416
413,0.0077442816,-0.10000083,0.10050316,-0.0069583124,0.0,0.00055259466,-0.06507844,-0.49309906,-0.011477844,0.0007292627,0.0,-0.0040418673,-0.051394295,-1.0307865,-0.08282778,0.0056946226,0.0,-0.003259929,-0.007741475,-0.10006565,-0.10027294,0.0069581135,0.0,-0.00088029355,-0.11050131,-0.12660913,-0.48449892,0.03367791,0.0,-0.009617165,0.027702747,-0.5683916,-0.177965,0.012516038,0.0,0.0015388122,-1.4995166e-07,0.12049931,0.00027781492,-1.7601312e-08,0.0,0.00086955726,-9.1625725e-07,0.36289462,1.5497208e-06,-4.342146e-08,0.0,-0.0010970728,-9.719381e-06,0.64440787,0.0005151853,3.1576357e-07,0.0,0.00038532726,-0.009604496,0.3862037,0.20243408,-0.014142046,0.0,-0.00023476034,-0.3406472,0.13340771,0.24261756,-0.017785206,0.0,-0.022985853,-0.42331898,0.072823845,0.20058899,-0.015075982,0.0,-0.029135019,0.005108505,0.47590044,-0.18629326,0.013025663,0.0,0.00014841557,-0.13787685,0.7433935,-0.1971648,0.013365117,0.0,-0.00973506,-0.21759467,0.821172,-0.09720116,0.006201382,0.0,-0.015680965
414,0.0007480221,-0.100000784,0.100672215,-0.006996295,0.0,5.4579228e-05,-0.064030066,-0.49309915,-0.016008232,0.0010483888,0.0,-0.0039345482,-0.04544772,-1.0307873,-0.08625535,0.005946646,0.0,-0.0030000694,-0.0007454716,-0.10006301,-0.10046813,0.006996083,0.0,-0.00025317445,-0.07628153,-0.12660861,-0.4910549,0.034219805,0.0,-0.007111134,0.04008316,-0.56839204,-0.17566627,0.012380218,0.0,0.0022288077,-1.5493953e-07,0.12049935,0.00024203258,-1.595226e-08,0.0,0.0009013489,-8.960554e-07,0.36289507,-9.5460564e-05,-3.7054356e-08,0.0,-0.0011126818,-8.927218e-06,0.6444073,0.00048024207,3.4741356e-07,0.0,0.0003416706,-0.02369944,0.38620356,0.20123707,-0.014094993,0.0,-0.0012966841,-0.35676274,0.13340724,0.21814142,-0.016114796,0.0,-0.024258815,-0.4363198,0.072822675,0.17047031,-0.013000098,0.0,-0.030118674,0.018109402,0.47590038,-0.18542135,0.013000646,0.0,0.0010038055,-0.12383575,0.743394,-0.20629613,0.014041261,0.0,-0.0086688595,-0.21032679,0.82117337,-0.11212363,0.007268429,0.0,-0.015038686
415,-0.006251918,-0.10000073,0.10034509,-0.006999968,0.0,-0.000447765,-0.06266772,-0.4930992,-0.02049341,0.0013623663,0.0,-0.003837132,-0.03927827,-1.0307878,-0.08927446,0.0061695105,0.0,-0.0027453117,0.006254222,-0.10006071,-0.10016462,0.0069997497,0.0,0.00036486983,-0.041687656,-0.12660818,-0.4952102,0.034593888,0.0,-0.004558537,0.05226705,-0.56839216,-0.1725178,0.012183685,0.0,0.0028955713,-1.5828607e-07,0.1204994,0.00020552706,-1.437947e-08,0.0,0.00090517476,-8.725323e-07,0.36289546,-0.00019659847,-3.13048e-08,0.0,-0.0010883315,-8.142316e-06,0.64440686,0.0004321523,3.733412e-07,0.0,0.00029610097,-0.037678253,0.3862034,0.19905062,-0.0139788175,0.0,-0.0023382455,-0.37112883,0.13340679,0.19261114,-0.0143653415,0.0,-0.025411867,-0.44718105,0.07282159,0.1395157,-0.010860494,0.0,-0.030954614,0.031021556,0.4759004,-0.18363392,0.012911876,0.0,0.0018463023,-0.10918734,0.7433946,-0.21435969,0.014648549,0.0,-0.0075763892,-0.20202748,0.82117456,-0.12647429,0.008299838,0.0,-0.014310829
416,-0.013221212,-0.10000068,0.09953044,-0.006969314,0.0,-0.00095124915,-0.060998097,-0.49309927,-0.024914637,0.0016696681,0.0,-0.0037505152,-0.03291622,-1.0307885,-0.09187281,0.006362117,0.0,-0.0024921466,0.013223284,-0.100058645,-0.09936936,0.006969091,0.0,0.0009649638,-0.006889307,-0.12660775,-0.4969569,0.03479834,0.0,-0.0019772742,0.06419467,-0.5683924,-0.16853912,0.011927403,0.0,0.0035435483,-1.6015451e-07,0.12049942,0.00017047301,-1.28853195e-08,0.0,0.0008813627,-8.466958e-07,0.36289582,-0.0002978705,-2.612667e-08,0.0,-0.0010264935,-7.3703936e-06,0.6444065,0.0003712885,3.9387427e-07,0.0,0.00025114417,-0.051472377,0.38620326,0.19589159,-0.01379409,0.0,-0.0033515915,-0.383675,0.13340634,0.16616184,-0.012545429,0.0,-0.026434306,-0.4558493,0.07282053,0.10787692,-0.008667595,0.0,-0.03163878,0.043781634,0.47590038,-0.1809476,0.012759782,0.0,0.002672894,-0.09400344,0.74339503,-0.22132462,0.015184001,0.0,-0.0064666932,-0.19273742,0.82117563,-0.14018784,0.0092905415,0.0,-0.013509784
417,-0.020125682,-0.10000064,0.098238885,-0.0069044856,0.0,-0.0014527142,-0.059029363,-0.49309936,-0.02925177,0.0019687824,0.0,-0.0036742846,-0.026392752,-1.030789,-0.09403895,0.006523531,0.0,-0.0022361781,0.020127533,-0.10005678,-0.09809193,0.0069042575,0.0,0.0015387405,0.027942853,-0.12660731,-0.496299,0.03483213,0.0,0.0006139977,0.07580751,-0.5683925,-0.16375369,0.011612622,0.0,0.0041777045,-1.6069835e-07,0.12049945,0.00013879873,-1.1471385e-08,0.0,0.00083135813,-8.193051e-07,0.36289605,-0.00039495714,-2.1460751e-08,0.0,-0.00093140174,-6.616412e-06,0.644406,0.00029890612,4.0937874e-07,0.0,0.00020927563,-0.06501416,0.38620308,0.1917817,-0.013541717,0.0,-0.0043297336,-0.3943398,0.13340597,0.13893174,-0.010664001,0.0,-0.027316555,-0.46228218,0.07281955,0.075709134,-0.0064321905,0.0,-0.032167785,0.05632706,0.47590035,-0.17738338,0.012545114,0.0,0.0034810118,-0.078358516,0.74339545,-0.2271678,0.015645001,0.0,-0.0053479476,-0.18250217,0.82117665,-0.1532025,0.010235696,0.0,-0.012648396
418,-0.02693148,-0.10000064,0.09648226,-0.0068057994,0.0,-0.0019488912,-0.056771163,-0.49309936,-0.033483107,0.002258244,0.0,-0.0036066668,-0.01973988,-1.0307904,-0.095762156,0.006652958,0.0,-0.0019725468,0.026933117,-0.10005512,-0.0963441,0.006805569,0.0,0.0020789132,0.062638015,-0.12660696,-0.49325016,0.03469512,0.0,0.003196489,0.08704862,-0.5683925,-0.15818779,0.011240896,0.0,0.0048029236,-1.6006499e-07,0.12049948,0.00011200737,-1.013842e-08,0.0,0.000757765,-7.9089955e-07,0.36289626,-0.00048359297,-1.724703e-08,0.0,-0.00080849323,-5.88474e-06,0.64440596,0.00021720305,4.2025718e-07,0.0,0.00017276593,-0.07823719,0.3862029,0.18674663,-0.01322293,0.0,-0.005266674,-0.4030708,0.13340558,0.11106065,-0.008730265,0.0,-0.028050672,-0.46644804,0.07281862,0.043170087,-0.0041652475,0.0,-0.032539047,0.068596296,0.47590035,-0.17296591,0.012268921,0.0,0.004268393,-0.06232931,0.7433959,-0.23187293,0.016029276,0.0,-0.0042271623,-0.17137194,0.8211777,-0.16546048,0.01113067,0.0,-0.011739358
419,-0.033605214,-0.100000605,0.094273776,-0.006673739,0.0,-0.0024365578,-0.054234583,-0.49309945,-0.037585188,0.002536631,0.0,-0.003544719,-0.012990184,-1.0307908,-0.097032435,0.006749756,0.0,-0.0016959663,0.03360664,-0.10005355,-0.09413949,0.0066735046,0.0,0.0025795065,0.09702607,-0.12660663,-0.48783454,0.034387983,0.0,0.0057516824,0.09786289,-0.5683926,-0.15187056,0.010814043,0.0,0.0054238215,-1.5839325e-07,0.12049954,9.113178e-05,-8.886421e-09,0.0,0.0006641112,-7.618427e-07,0.36289638,-0.0005596634,-1.3432553e-08,0.0,-0.0006641699,-5.1791776e-06,0.64440566,0.00012914836,4.2690803e-07,0.0,0.00014360249,-0.09107662,0.38620272,0.18081623,-0.012839306,0.0,-0.0061574727,-0.40982527,0.13340522,0.08268929,-0.0067536947,0.0,-0.028630484,-0.46832654,0.07281774,0.010419343,-0.0018778826,0.0,-0.032750744,0.0805292,0.47590035,-0.16772337,0.011932565,0.0,0.0050332043,-0.045994394,0.7433962,-0.23543088,0.01633494,0.0,-0.0031103035,-0.1594013,0.8211787,-0.17690805,0.011971051,0.0,-0.010794632
420,-0.040114168,-0.10000059,0.09162739,-0.0065089483,0.0,-0.0029125474,-0.051432084,-0.49309966,-0.041532777,0.0028025808,0.0,-0.003484263,-0.0061767898,-1.0307915,-0.09784029,0.0068134563,0.0,-0.001401158,0.040115416,-0.10005214,-0.0914934,0.0065087155,0.0,0.003036242,0.13093835,-0.12660629,-0.48008424,0.0339122,0.0,0.008261954,0.108197235,-0.5683925,-0.14483309,0.010334144,0.0,0.006044181,-1.5581217e-07,0.12049956,7.661898e-05,-7.714695e-09,0.0,0.0005545765,-7.323756e-07,0.36289644,-0.0006195232,-9.969229e-09,0.0,-0.00050547626,-4.503046e-06,0.6444056,3.844872e-05,4.2973878e-07,0.0,0.00012337603,-0.10346947,0.38620254,0.17402343,-0.012392706,0.0,-0.0069984607,-0.4145699,0.13340488,0.053957663,-0.004744008,0.0,-0.029051842,-0.46790826,0.07281689,-0.022382494,0.0004187277,0.0,-0.032801837,0.092067204,0.47590032,-0.16168645,0.011537684,0.0,0.005773928,-0.029433897,0.74339664,-0.23783809,0.016560508,0.0,-0.0020021256,-0.14664891,0.82117957,-0.18749535,0.012752741,0.0,-0.0098248385
421,-0.04642642,-0.10000055,0.08855775,-0.0063122427,0.0,-0.003373785,-0.04837735,-0.49309972,-0.0452991,0.0030547907,0.0,-0.003420313,0.0006668964,-1.030792,-0.09817709,0.0068437452,0.0,-0.0010830779,0.04642748,-0.10005079,-0.08842227,0.006312011,0.0,0.0034467205,0.16420853,-0.12660596,-0.47003976,0.03327012,0.0,0.010711022,0.118001044,-0.5683925,-0.13710827,0.009803583,0.0,0.0066666882,-1.5244144e-07,0.12049957,6.838236e-05,-6.6220536e-09,0.0,0.00043382868,-7.026782e-07,0.3628965,-0.00066015124,-6.819022e-09,0.0,-0.00033965427,-3.8588532e-06,0.6444054,-5.0786883e-05,4.2912646e-07,0.0,0.000113198534,-0.11535497,0.38620242,0.16640429,-0.011885342,0.0,-0.0077870935,-0.41728166,0.13340455,0.025004618,-0.00271104,0.0,-0.029312667,-0.46519542,0.0728161,-0.05507457,0.0027132577,0.0,-0.032692075,0.10315376,0.47590032,-0.15488824,0.011086219,0.0,0.006489303,-0.012729025,0.7433969,-0.2390965,0.016704861,0.0,-0.0009063026,-0.13317737,0.8211805,-0.19717678,0.013471897,0.0,-0.008839143
422,-0.052510995,-0.10000051,0.08508004,-0.006084579,0.0,-0.003817303,-0.04508539,-0.49309972,-0.048856195,0.0032920185,0.0,-0.003347152,0.0075073135,-1.0307925,-0.098035105,0.0068404744,0.0,-0.00073723495,0.05251189,-0.10004949,-0.08494373,0.006084348,0.0,0.0038104896,0.19667351,-0.12660567,-0.45774862,0.032464895,0.0,0.013084187,0.1272262,-0.56839246,-0.12873016,0.009224936,0.0,0.0072926804,-1.483915e-07,0.1204996,6.5752305e-05,-5.6069234e-09,0.0,0.00030674413,-6.728255e-07,0.36289653,-0.00067938305,-3.9464543e-09,0.0,-0.00017377269,-3.248544e-06,0.6444054,-0.00013416633,4.2544823e-07,0.0,0.000113649294,-0.12667483,0.3862023,0.15799741,-0.011319684,0.0,-0.008522075,-0.41794714,0.13340427,-0.004032991,-0.00066480355,0.0,-0.029412944,-0.46020135,0.07281536,-0.08749657,0.004994502,0.0,-0.032422002,0.11373449,0.47590035,-0.14736372,0.010580393,0.0,0.007178236,0.0040382966,0.7433972,-0.23921274,0.016767295,0.0,0.0001744628,-0.119052716,0.8211814,-0.20591061,0.014124985,0.0,-0.00784486
423,-0.058338083,-0.100000486,0.08121011,-0.0058270795,0.0,-0.0042402744,-0.04157235,-0.49309978,-0.052175153,0.003513105,0.0,-0.0032586763,0.014310919,-1.030793,-0.097407825,0.0068036597,0.0,-0.00035993382,0.058338813,-0.100048244,-0.08107607,0.005826852,0.0,0.0041290466,0.22817405,-0.12660535,-0.44326502,0.031500448,0.0,0.015368659,0.13582745,-0.56839246,-0.119734064,0.008601046,0.0,0.007921837,-1.4376572e-07,0.120499626,6.757304e-05,-4.667496e-09,0.0,0.00017810613,-6.4285297e-07,0.36289662,-0.0006760247,-1.3236074e-09,0.0,-1.4505349e-05,-2.6735281e-06,0.6444053,-0.00020736456,4.190534e-07,0.0,0.00012470596,-0.13737354,0.38620216,0.14884365,-0.010698516,0.0,-0.009203125,-0.416563,0.13340399,-0.03302068,0.0013847471,0.0,-0.029354608,-0.45295045,0.07281465,-0.119489506,0.007251254,0.0,-0.031992935,0.1237575,0.47590038,-0.13914949,0.010022672,0.0,0.007839713,0.020785842,0.7433974,-0.23819731,0.016747506,0.0,0.001238306,-0.10434419,0.8211823,-0.21365927,0.014708817,0.0,-0.0068475306
424,-0.0638791,-0.10000047,0.07696423,-0.0055410042,0.0,-0.0046399925,-0.03785545,-0.4930998,-0.055226956,0.0037169617,0.0,-0.0031487597,0.021044347,-1.0307935,-0.09629054,0.006733482,0.0,5.1449984e-05,0.06387967,-0.10004703,-0.07683824,0.0055407793,0.0,0.0044056606,0.25855565,-0.12660508,-0.42664954,0.030381536,0.0,0.017553661,0.14376266,-0.56839246,-0.110156074,0.007934986,0.0,0.008552134,-1.3865859e-07,0.12049964,7.2315335e-05,-3.8017314e-09,0.0,5.2493066e-05,-6.1282907e-07,0.36289656,-0.0006500073,1.0699321e-09,0.0,0.00013222452,-2.1349326e-06,0.6444053,-0.00026632473,4.102787e-07,0.0,0.00014575012,-0.14739865,0.38620204,0.13898592,-0.010024888,0.0,-0.009830944,-0.41313612,0.13340372,-0.061826617,0.0034274787,0.0,-0.029141244,-0.4434783,0.07281397,-0.15089649,0.009472457,0.0,-0.031406984,0.13317363,0.4759004,-0.13028358,0.00941581,0.0,0.008472588,0.037431482,0.7433975,-0.2360643,0.01664559,0.0,0.0022840444,-0.08912394,0.8211832,-0.22038919,0.015220516,0.0,-0.005850952
425,-0.06910687,-0.10000043,0.07235943,-0.00522776,0.0,-0.005013928,-0.033952918,-0.49309978,-0.057983276,0.0039025957,0.0,-0.0030115405,0.027674582,-1.0307939,-0.09468055,0.006630285,0.0,0.0004982203,0.069107294,-0.10004587,-0.07224989,0.0052275388,0.0,0.004645072,0.2876694,-0.12660481,-0.40796962,0.029113641,0.0,0.01963029,0.15099289,-0.56839246,-0.100033715,0.007230004,0.0,0.00917973,-1.3315824e-07,0.12049967,7.820316e-05,-3.007341e-09,0.0,-6.603822e-05,-5.828371e-07,0.36289656,-0.0006023459,3.249765e-09,0.0,0.00026126858,-1.6334101e-06,0.64440525,-0.00030756742,3.9944516e-07,0.0,0.0001755897,-0.15670097,0.38620192,0.12846923,-0.0093021,0.0,-0.010406978,-0.40768328,0.13340348,-0.09032156,0.0054534087,0.0,-0.028777868,-0.4318314,0.07281334,-0.18156351,0.011647203,0.0,-0.030667022,0.1419367,0.47590038,-0.120805636,0.008762752,0.0,0.00907553,0.053893585,0.74339753,-0.23283066,0.01646204,0.0,0.0033110399,-0.07346659,0.8211841,-0.2260707,0.01565758,0.0,-0.0048574395
426,-0.07399577,-0.10000042,0.067413434,-0.0048888745,0.0,-0.005359696,-0.02988389,-0.49309987,-0.060417328,0.00406909,0.0,-0.0028417828,0.03416911,-1.0307944,-0.0925779,0.0064945775,0.0,0.000980109,0.07399602,-0.10004465,-0.06733091,0.004888656,0.0,0.0048531983,0.31537247,-0.12660456,-0.38729924,0.027702963,0.0,0.021591477,0.15748265,-0.56839246,-0.089405835,0.0064895693,0.0,0.009799058,-1.2734529e-07,0.12049969,8.334126e-05,-2.2817583e-09,0.0,-0.00017400458,-5.52961e-07,0.36289668,-0.00053522736,5.2295026e-09,0.0,0.00036863144,-1.1691236e-06,0.6444052,-0.0003283508,3.8684706e-07,0.0,0.0002124738,-0.16523485,0.3862018,0.11734027,-0.008533682,0.0,-0.010933183,-0.40023124,0.13340326,-0.11837897,0.007452612,0.0,-0.028270593,-0.4180668,0.07281272,-0.21134017,0.013764823,0.0,-0.029776663,0.15000373,0.4759004,-0.110756606,0.008066724,0.0,0.009646844,0.07009142,0.7433976,-0.22851583,0.016197767,0.0,0.004318865,-0.057448935,0.8211849,-0.23067796,0.016017867,0.0,-0.0038680322
427,-0.07852182,-0.1000004,0.062145073,-0.0045260205,0.0,-0.005675148,-0.025668316,-0.49309987,-0.06250509,0.004215633,0.0,-0.0026351744,0.04049608,-1.0307946,-0.0899859,0.0063270195,0.0,0.0014952384,0.078521885,-0.10004347,-0.062101852,0.0045258044,0.0,0.0050365813,0.34152898,-0.12660433,-0.3647206,0.026156446,0.0,0.02343168,0.16320018,-0.56839246,-0.07831344,0.00571732,0.0,0.010402836,-1.2129524e-07,0.12049971,8.592568e-05,-1.6222956e-09,0.0,-0.00026870146,-5.2322036e-07,0.36289662,-0.00045184046,7.0235524e-09,0.0,0.00045137573,-7.417257e-07,0.644405,-0.0003269352,3.727624e-07,0.0,0.00025416352,-0.17295845,0.38620162,0.10564791,-0.0077234055,0.0,-0.011411771,-0.39081648,0.13340303,-0.1458745,0.009415283,0.0,-0.027626175,-0.40225208,0.07281213,-0.24008048,0.015814943,0.0,-0.028740302,0.15733516,0.4759004,-0.10017912,0.007331146,0.0,0.0101844,0.08594554,0.7433977,-0.2231416,0.015854057,0.0,0.0053073484,-0.041149504,0.8211857,-0.23418894,0.01629961,0.0,-0.0028828457
428,-0.08266279,-0.10000037,0.05657428,-0.004140963,0.0,-0.0059583206,-0.021326868,-0.49309987,-0.064226106,0.0043415027,0.0,-0.0023885807,0.04662447,-1.030795,-0.08691153,0.006128434,0.0,0.00203982,0.082662694,-0.10004227,-0.056583803,0.004140751,0.0,0.0052019916,0.3660108,-0.1266041,-0.34032384,0.02448169,0.0,0.025146568,0.16811742,-0.56839263,-0.06679994,0.0049170107,0.0,0.010982392,-1.1507683e-07,0.120499745,8.433545e-05,-1.0260222e-09,0.0,-0.00034825504,-4.936059e-07,0.3628966,-0.00035628304,8.6437915e-09,0.0,0.0005077375,-3.5067023e-07,0.64440507,-0.00030254945,3.5745242e-07,0.0,0.00029805303,-0.17983395,0.38620153,0.09344301,-0.0068752794,0.0,-0.011844866,-0.37948522,0.13340285,-0.17268592,0.011331767,0.0,-0.026851842,-0.38446468,0.07281157,-0.26764348,0.017787555,0.0,-0.027563006,0.16389509,0.4759004,-0.08911753,0.0065596085,0.0,0.0106856115,0.10137823,0.74339783,-0.21673179,0.015432608,0.0,0.0062762424,-0.02464824,0.8211864,-0.23658526,0.016501416,0.0,-0.001901377
429,-0.08639841,-0.10000034,0.050722566,-0.003735603,0.0,-0.0062075965,-0.016880844,-0.49309993,-0.06556465,0.004446085,0.0,-0.002100396,0.05252422,-1.0307952,-0.083366066,0.005899797,0.0,0.0026082918,0.08639817,-0.10004111,-0.05079845,0.0037353963,0.0,0.0053558815,0.38869774,-0.12660387,-0.31420898,0.022686826,0.0,0.02673282,0.1722103,-0.568393,-0.05491219,0.0040926067,0.0,0.011527896,-1.0875236e-07,0.12049975,7.729186e-05,-4.899101e-10,0.0,-0.00041161105,-4.6412612e-07,0.36289662,-0.00025340542,1.0099418e-08,0.0,0.00053710956,4.817622e-09,0.6444049,-0.00025561824,3.4116385e-07,0.0,0.00034128316,-0.18582758,0.38620144,0.08077857,-0.005993414,0.0,-0.012234405,-0.36629295,0.13340265,-0.19869281,0.013192704,0.0,-0.025954815,-0.364792,0.07281103,-0.293894,0.01967291,0.0,-0.026250511,0.16965127,0.47590044,-0.07761801,0.0057558967,0.0,0.011147376,0.11631378,0.74339783,-0.20931253,0.014935474,0.0,0.007225165,-0.008026056,0.8211871,-0.23785266,0.016622305,0.0,-0.00092271157
430,-0.089710355,-0.100000314,0.044613104,-0.003311929,0.0,-0.006421687,-0.012352034,-0.49309993,-0.06651047,0.004528864,0.0,-0.0017706295,0.058166407,-1.0307955,-0.0793655,0.00564223,0.0,0.0031931922,0.08970995,-0.10003991,-0.04476847,0.0033117267,0.0,0.005503932,0.40947852,-0.12660366,-0.28648677,0.020780737,0.0,0.0281875,0.17545865,-0.5683931,-0.042701084,0.0032481272,0.0,0.012028556,-1.0237727e-07,0.12049978,6.3919e-05,-1.0860868e-11,0.0,-0.00045860186,-4.3482848e-07,0.36289668,-0.00014848635,1.13961915e-08,0.0,0.0005400656,3.2576307e-07,0.6444048,-0.00018760934,3.2411396e-07,0.0,0.00038094074,-0.19090998,0.38620138,0.06771016,-0.005082163,0.0,-0.012581699,-0.3513044,0.13340247,-0.2237761,0.014988945,0.0,-0.024942119,-0.34333032,0.07281052,-0.31870332,0.021461798,0.0,-0.02480933,0.17457548,0.4759004,-0.065729044,0.004923974,0.0,0.011566158,0.13067895,0.74339795,-0.20091204,0.014365102,0.0,0.008153493,0.008635533,0.8211878,-0.23798046,0.016661683,0.0,5.4251403e-05
431,-0.0925824,-0.1000003,0.038271014,-0.0028720056,0.0,-0.0065997783,-0.0077626533,-0.49309993,-0.0670596,0.0045894356,0.0,-0.0014011962,0.06352337,-1.0307959,-0.074930616,0.005356993,0.0,0.003785424,0.09258179,-0.10003872,-0.038517553,0.0028718086,0.0,0.005650623,0.42825145,-0.12660347,-0.25727943,0.01877276,0.0,0.029507877,0.17784655,-0.5683932,-0.030222062,0.002387701,0.0,0.012473183,-9.6002e-08,0.12049978,4.382059e-05,4.142916e-10,0.0,-0.0004898235,-4.057682e-07,0.3628967,-4.7022477e-05,1.2539407e-08,0.0,0.0005181683,6.1332133e-07,0.6444048,-0.000100996345,3.0649602e-07,0.0,0.00041420385,-0.19505617,0.3862013,0.054295696,-0.0041459803,0.0,-0.012887396,-0.33459318,0.13340229,-0.24781825,0.016711699,0.0,-0.023820389,-0.32018507,0.07281003,-0.3419498,0.023145432,0.0,-0.023246467,0.17864364,0.47590047,-0.053501267,0.0040678806,0.0,0.011938155,0.14440332,0.743398,-0.19156128,0.013724284,0.0,0.009060296,0.025254816,0.82118857,-0.23696205,0.016619353,0.0,0.0010305904
432,-0.09500041,-0.10000028,0.03172357,-0.002418,0.0,-0.006741572,-0.0031352015,-0.4930999,-0.06721454,0.004627502,0.0,-0.0009958902,0.068568826,-1.0307962,-0.07008737,0.005045496,0.0,0.0043743476,0.09499962,-0.10003751,-0.032070633,0.0024178089,0.0,0.0057989173,0.44492415,-0.12660332,-0.22672178,0.01667269,0.0,0.030691134,0.17936236,-0.56839335,-0.017535612,0.0015155759,0.0,0.012850486,-8.967072e-08,0.1204998,1.710048e-05,7.8871637e-10,0.0,-0.0005066432,-3.7700886e-07,0.36289674,4.552491e-05,1.35340805e-08,0.0,0.0004740106,8.687725e-07,0.64440477,8.381903e-07,2.8848703e-07,0.0,0.00043850392,-0.19824585,0.38620123,0.040595848,-0.0031894702,0.0,-0.013151266,-0.3162411,0.13340217,-0.27070326,0.018352473,0.0,-0.022595739,-0.2954696,0.072809555,-0.3635194,0.024715578,0.0,-0.02156961,0.18183571,0.4759005,-0.040987827,0.0031918457,0.0,0.012259327,0.15741959,0.7433981,-0.18129389,0.013016163,0.0,0.009944231,0.041750297,0.82118905,-0.23479524,0.01649553,0.0,0.0020072535
433,-0.096952565,-0.100000255,0.02500024,-0.0019521404,0.0,-0.0068474114,0.0015076266,-0.49309996,-0.06698439,0.0046428763,0.0,-0.00056048576,0.07327804,-1.0307964,-0.064866535,0.004709249,0.0,0.004948247,0.09695163,-0.100036345,-0.025454193,0.001951957,0.0,0.0059500737,0.45941523,-0.12660314,-0.19496123,0.0144908745,0.0,0.03173407,0.17999856,-0.5683935,-0.00470737,0.00063602783,0.0,0.013149524,-8.3421156e-08,0.12049981,-1.5725382e-05,1.115581e-09,0.0,-0.0005108416,-3.4861867e-07,0.3628968,0.00012414157,1.4384269e-08,0.0,0.00041092094,1.0935115e-06,0.6444046,0.00011382997,2.7024126e-07,0.0,0.00045176595,-0.20046335,0.3862011,0.026673788,-0.0022173265,0.0,-0.013372175,-0.2963381,0.133402,-0.2923169,0.019903278,0.0,-0.021273728,-0.26930517,0.07280911,-0.38330638,0.026164524,0.0,-0.019786984,0.18413608,0.47590044,-0.028244372,0.002300162,0.0,0.012525678,0.16966386,0.7433982,-0.1701471,0.012244208,0.0,0.010803549,0.058041077,0.8211897,-0.23148218,0.016290814,0.0,0.0029849932
434,-0.098429345,-0.1000003,0.018132765,-0.0014767075,0.0,-0.0069182683,0.006143065,-0.49310005,-0.06638447,0.004635484,0.0,-0.000102615915,0.077627905,-1.0307968,-0.059303418,0.004349905,0.0,0.0054946765,0.0984282,-0.10003517,-0.018696364,0.0014765313,0.0,0.006103522,0.47165328,-0.12660296,-0.16215792,0.012238004,0.0,0.032632962,0.17975211,-0.5683937,0.008191984,-0.0002466514,0.0,0.013360284,-7.7286735e-08,0.12049983,-5.3767115e-05,1.3980294e-09,0.0,-0.0005047843,-3.2066768e-07,0.36289692,0.00018442422,1.5094844e-08,0.0,0.000332891,1.2890478e-06,0.6444046,0.00023347884,2.5190766e-07,0.0,0.00045253336,-0.20169784,0.38620105,0.012595296,-0.0012342889,0.0,-0.013548121,-0.27498195,0.13340187,-0.3125477,0.021356482,0.0,-0.019859351,-0.24182007,0.072808675,-0.40121374,0.027485156,0.0,-0.017907351,0.18553351,0.47590044,-0.015329156,0.0013971967,0.0,0.0127334,0.18107617,0.7433983,-0.15816185,0.011412213,0.0,0.011636045,0.07404727,0.8211901,-0.22703004,0.016006207,0.0,0.003964346
435,-0.0994234,-0.10000029,0.0111551285,-0.0009940316,0.0,-0.006955838,0.010748382,-0.49310002,-0.06543555,0.004605361,0.0,0.0003684694,0.08159711,-1.0307969,-0.053437404,0.003969237,0.0,0.0060010217,0.099422075,-0.100034006,-0.0118271,0.000993864,0.0,0.006256952,0.48157847,-0.12660281,-0.1284839,0.009925113,0.0,0.033383526,0.17862415,-0.56839395,0.021087341,-0.0011281256,0.0,0.01347395,-7.1295226e-08,0.12049984,-9.582937e-05,1.6390979e-09,0.0,-0.00049094856,-2.9321944e-07,0.36289698,0.00022294745,1.5669926e-08,0.0,0.0002443781,1.4569704e-06,0.6444043,0.00035502017,2.3362072e-07,0.0,0.0004400853,-0.20194323,0.38620093,-0.0015714653,-0.00024521438,0.0,-0.013676316,-0.2522772,0.13340172,-0.33128712,0.022704966,0.0,-0.018357236,-0.2131491,0.07280827,-0.4171536,0.028671026,0.0,-0.015939862,0.18602103,0.47590044,-0.002302928,0.00048737432,0.0,0.012879066,0.19160052,0.7433983,-0.14538355,0.010524265,0.0,0.01243896,0.08969038,0.8211907,-0.22145161,0.01564311,0.0,0.0049454346
436,-0.0999299,-0.10000027,0.0041031986,-0.0005064751,0.0,-0.006962443,0.015300995,-0.4931,-0.06416269,0.004552652,0.0,0.0008421936,0.085166186,-1.0307971,-0.04731096,0.0035691021,0.0,0.00645509,0.09992842,-0.10003285,-0.004878156,0.00050631736,0.0,0.006406473,0.48914206,-0.12660266,-0.09412165,0.0075635538,0.0,0.033981077,0.17662029,-0.5683941,0.03390017,-0.0020040737,0.0,0.013483427,-6.547161e-08,0.12049985,-0.00014060503,1.8417493e-09,0.0,-0.00047194585,-2.6637656e-07,0.3628971,0.00023732707,1.6114264e-08,0.0,0.00014994945,1.5989259e-06,0.6444043,0.00047371536,2.1550284e-07,0.0,0.0004145652,-0.20119831,0.3862009,-0.015756447,0.00074508385,0.0,-0.013753317,-0.22833537,0.1334016,-0.34843153,0.023942087,0.0,-0.016771708,-0.18343283,0.07280787,-0.43104783,0.029716289,0.0,-0.01389423,0.18559635,0.4759004,0.010771278,-0.00042484896,0.0,0.012959801,0.20118532,0.7433985,-0.13186242,0.009584699,0.0,0.01320906,0.10489369,0.8211912,-0.2147651,0.015203296,0.0,0.0059279725
437,-0.099946365,-0.100000255,-0.002985336,-1.6444845e-05,0.0,-0.006940903,0.019778578,-0.49310002,-0.06259392,0.004477621,0.0,0.0013071913,0.08831762,-1.0307972,-0.040968716,0.0031514661,0.0,0.006845705,0.099944755,-0.10003173,0.0021169446,1.6297714e-05,0.0,0.0065469285,0.49430707,-0.12660253,-0.05926227,0.0051648906,0.0,0.034420583,0.17375027,-0.56839436,0.046549685,-0.002870189,0.0,0.013383655,-5.983648e-08,0.12049986,-0.00018668221,2.0088466e-09,0.0,-0.00045024604,-2.4025155e-07,0.3628972,0.00022649951,1.643333e-08,0.0,5.4336153e-05,1.7165522e-06,0.6444041,0.00058508664,1.9766125e-07,0.0,0.00037697516,-0.19946676,0.38620082,-0.029887896,0.0017317178,0.0,-0.013775282,-0.20327377,0.1334015,-0.36388314,0.025061816,0.0,-0.015107101,-0.152817,0.0728075,-0.4428283,0.030615823,0.0,-0.011780471,0.18426155,0.4759004,0.023828331,-0.0013349729,0.0,0.012973376,0.20978351,0.74339855,-0.117654026,0.008598118,0.0,0.013942465,0.119582646,0.82119155,-0.20699532,0.0146889305,0.0,0.006911125
438,-0.0994727,-0.10000024,-0.010071557,0.00047367494,0.0,-0.0068943948,0.024159176,-0.49310008,-0.060758572,0.0043806313,0.0,0.0017517749,0.09103598,-1.0307975,-0.0344564,0.0027183779,0.0,0.0071633533,0.09947096,-0.10003064,0.00912305,-0.00047381083,0.0,0.0066722548,0.49704805,-0.12660238,-0.024102889,0.002740924,0.0,0.034697093,0.1700282,-0.56839454,0.058954578,-0.0037222246,0.0,0.0131719075,-5.4407387e-08,0.120499864,-0.00023267604,2.1431854e-09,0.0,-0.00042805448,-2.1494762e-07,0.36289728,0.000190638,1.6633672e-08,0.0,-3.8058497e-05,1.8114505e-06,0.644404,0.00068510696,1.8018487e-07,0.0,0.00032916293,-0.1967571,0.38620082,-0.043893095,0.0027098604,0.0,-0.0137382,-0.1772153,0.13340141,-0.3775516,0.026058663,0.0,-0.0133679975,-0.121451735,0.07280714,-0.45243722,0.03136523,0.0,-0.009608924,0.18202311,0.47590038,0.03680149,-0.0022385719,0.0,0.012918275,0.21735299,0.7433986,-0.10281943,0.0075693955,0.0,0.014634643,0.13368522,0.82119197,-0.19817342,0.014102541,0.0,0.007893246
439,-0.09851125,-0.100000225,-0.017115628,0.00096147036,0.0,-0.0068262797,0.028421305,-0.49310005,-0.058685545,0.0042621614,0.0,0.0021647336,0.093307905,-1.0307975,-0.027819429,0.0022719605,0.0,0.0074007437,0.09850942,-0.100029625,0.016103683,-0.00096159475,0.0,0.006775882,0.4973516,-0.12660226,0.01115635,0.0003034862,0.0,0.034805946,0.16547231,-0.5683947,0.07103473,-0.0045560226,0.0,0.012848007,-4.9198377e-08,0.12049988,-0.00027734088,2.2474285e-09,0.0,-0.00040717423,-1.9057008e-07,0.3628974,0.000131201,1.6722952e-08,0.0,-0.0001232326,1.8851745e-06,0.6444038,0.0007704422,1.6314966e-07,0.0,0.00027371384,-0.19308256,0.3862008,-0.057698894,0.0036747125,0.0,-0.013638109,-0.15028775,0.13340132,-0.38935557,0.0269277,0.0,-0.011559304,-0.08949088,0.0728068,-0.45982748,0.031960815,0.0,-0.0073902607,0.17889206,0.47590038,0.049622703,-0.0031311756,0.0,0.012793746,0.22385663,0.74339867,-0.087425455,0.0065035396,0.0,0.01528042,0.14713226,0.8211924,-0.18833765,0.013446988,0.0,0.00887192
440,-0.09706672,-0.10000022,-0.024077369,0.0014445421,0.0,-0.0067397133,0.03254406,-0.49310002,-0.056401763,0.004122791,0.0,0.0025359439,0.095122285,-1.0307976,-0.021101842,0.0018143976,0.0,0.007553283,0.097064815,-0.100028604,0.023021372,-0.0014446548,0.0,0.00685117,0.49521625,-0.12660213,0.046315245,-0.0021354125,0.0,0.034743316,0.16010499,-0.56839496,0.082712926,-0.005367472,0.0,0.012414407,-4.4220968e-08,0.12049989,-0.00031954842,2.3241642e-09,0.0,-0.00038890168,-1.6720341e-07,0.3628975,5.0857663e-05,1.6709325e-08,0.0,-0.00019769464,1.9392774e-06,0.6444037,0.00083851814,1.4662437e-07,0.0,0.00021385401,-0.18846112,0.38620073,-0.07123241,0.004621565,0.0,-0.013471417,-0.12262318,0.13340122,-0.3992238,0.027664704,0.0,-0.009686671,-0.05709113,0.07280647,-0.46496284,0.032399684,0.0,-0.0051353574,0.17488377,0.47590032,0.06222346,-0.0040084324,0.0,0.012599811,0.22926249,0.7433987,-0.07154445,0.0054057934,0.0,0.01587393,0.1598578,0.8211926,-0.17753322,0.012725489,0.0,0.009843521
441,-0.09514619,-0.100000195,-0.030916769,0.0019205435,0.0,-0.006637493,0.036507234,-0.49310005,-0.053930517,0.0039632004,0.0,0.0028570932,0.096470214,-1.0307978,-0.014345166,0.001347939,0.0,0.0076193213,0.09514422,-0.10002762,0.02983804,-0.0019206442,0.0,0.0068917647,0.49065244,-0.12660202,0.08117687,-0.0045638517,0.0,0.034506485,0.15395251,-0.56839514,0.0939168,-0.006152591,0.0,0.011876246,-3.9483552e-08,0.12049989,-0.00035831425,2.3758684e-09,0.0,-0.00037397817,-1.4490907e-07,0.36289757,-4.672818e-05,1.6600703e-08,0.0,-0.00025862735,1.9753031e-06,0.64440364,0.0008877255,1.3066628e-07,0.0,0.00015325472,-0.18291552,0.38620073,-0.08442168,0.005545741,0.0,-0.0132351145,-0.09435723,0.13340111,-0.407097,0.028266048,0.0,-0.0077565014,-0.024411395,0.072806165,-0.4678181,0.032679666,0.0,-0.002855271,0.17001784,0.47590035,0.0745351,-0.0048660366,0.0,0.012337156,0.23354411,0.74339885,-0.055254273,0.004281538,0.0,0.016408602,0.17179942,0.8211929,-0.1658124,0.011941583,0.0,0.010803279
442,-0.09275908,-0.10000018,-0.03759451,0.0023871204,0.0,-0.0065217167,0.040291388,-0.4931,-0.051290844,0.0037841797,0.0,0.0031221653,0.09734506,-1.0307978,-0.007587605,0.0008748719,0.0,0.007600434,0.092757046,-0.10002668,0.03651559,-0.0023872082,0.0,0.006891989,0.4836826,-0.1266019,0.11555004,-0.0069699087,0.0,0.034094315,0.14704505,-0.56839526,0.104580075,-0.006907552,0.0,0.011241166,-3.4992592e-08,0.1204999,-0.0003927769,2.4049163e-09,0.0,-0.00036258623,-1.2373845e-07,0.36289772,-0.00015701354,1.6405641e-08,0.0,-0.00030399766,1.9947586e-06,0.64440346,0.00091732666,1.15324674e-07,0.0,9.579025e-05,-0.17647293,0.3862007,-0.09719637,0.0064427224,0.0,-0.012926951,-0.06562854,0.13340104,-0.41292837,0.028728772,0.0,-0.005776182,0.008388082,0.07280587,-0.46837932,0.032799385,0.0,-0.00056120753,0.16431813,0.4759003,0.08648966,-0.005699769,0.0,0.012007128,0.23668048,0.7433989,-0.03863754,0.003136287,0.0,0.016877294,0.18289866,0.8211934,-0.15323442,0.011099134,0.0,0.011745013
443,-0.089917116,-0.10000018,-0.044072393,0.0028419923,0.0,-0.006393606,0.043877967,-0.49310002,-0.048496332,0.0035866005,0.0,0.003328004,0.09774257,-1.030798,-0.0008633209,0.0003975135,0.0,0.0075013116,0.08991503,-0.10002579,0.043016266,-0.0028420682,0.0,0.006846981,0.4743408,-0.1266018,0.14925238,-0.009341783,0.0,0.033507437,0.13941652,-0.56839544,0.11464389,-0.0076286457,0.0,0.010519162,-3.0752375e-08,0.1204999,-0.00042220764,2.413604e-09,0.0,-0.0003543608,-1.0372981e-07,0.36289784,-0.00027488917,1.6132612e-08,0.0,-0.0003325492,1.999115e-06,0.6444033,0.0009275563,1.0064028e-07,0.0,4.5368448e-05,-0.16916494,0.38620064,-0.10948838,0.007308115,0.0,-0.012545608,-0.036577974,0.13340095,-0.4166841,0.029050624,0.0,-0.0037540533,0.04114645,0.07280558,-0.46664366,0.032758266,0.0,0.0017356575,0.15781265,0.4759003,0.09802069,-0.006505564,0.0,0.011611603,0.23865618,0.743399,-0.021781208,0.0019756414,0.0,0.017272439,0.19310093,0.8211936,-0.13986486,0.010202232,0.0,0.012661226
444,-0.0866342,-0.100000165,-0.05031387,0.003282924,0.0,-0.006253341,0.047249384,-0.49310002,-0.045555178,0.0033714315,0.0,0.0034744446,0.09766076,-1.030798,0.005797887,-8.179672e-05,0.0,0.0073295124,0.0866321,-0.10002494,0.049303252,-0.0032829887,0.0,0.0067529073,0.462673,-0.12660173,0.18211168,-0.011667883,0.0,0.032748483,0.13110428,-0.56839556,0.12405749,-0.008312321,0.0,0.009722209,-2.676479e-08,0.12049992,-0.00044592284,2.404104e-09,0.0,-0.00034847856,-8.4910106e-08,0.3628979,-0.00039486587,1.5790404e-08,0.0,-0.00034381356,1.9897534e-06,0.64440316,0.00091952085,8.6643304e-08,0.0,5.7127327e-06,-0.16102737,0.38620058,-0.12123248,0.008137672,0.0,-0.012090772,-0.0073480024,0.13340089,-0.4183441,0.029230012,0.0,-0.0016994029,0.07370306,0.0728053,-0.4626197,0.0325565,0.0,0.004023969,0.15053327,0.47590023,0.10906367,-0.0072794557,0.0,0.011152983,0.23946159,0.7433991,-0.0047755633,0.0008053241,0.0,0.017586146,0.20235631,0.8211939,-0.12577549,0.009255309,0.0,0.013543058
445,-0.082926445,-0.10000016,-0.056284383,0.0037077628,0.0,-0.0061000027,0.050389096,-0.4931,-0.04247068,0.003139733,0.0,0.0035644532,0.09710005,-1.0307982,0.012370391,-0.00056070444,0.0,0.007095106,0.08292435,-0.10002411,0.055341076,-0.0037078154,0.0,0.006607148,0.4487363,-0.12660162,0.21396735,-0.013936732,0.0,0.031822123,0.1221491,-0.5683956,0.13277857,-0.00895523,0.0,0.00886382,-2.3029813e-08,0.12049992,-0.00046324078,2.3784785e-09,0.0,-0.0003437437,-6.7291836e-08,0.36289805,-0.0005113669,1.5387295e-08,0.0,-0.000338017,1.9679353e-06,0.644403,0.0008951165,7.335579e-08,0.0,-1.9896775e-05,-0.15210016,0.38620055,-0.13236661,0.008927309,0.0,-0.011563238,0.021918038,0.13340083,-0.4179016,0.02926606,0.0,0.00037749112,0.10589826,0.072805054,-0.45632714,0.032195084,0.0,0.0062925518,0.14251569,0.47590026,0.119556874,-0.008017646,0.0,0.0106340535,0.2390927,0.74339914,0.012286518,-0.00036894248,0.0,0.017810525,0.21061939,0.8211942,-0.11104333,0.00826301,0.0,0.0143804215
446,-0.07881203,-0.10000014,-0.061951727,0.004114415,0.0,-0.005931603,0.05328172,-0.49310005,-0.03924163,0.0028926348,0.0,0.0036038766,0.09606318,-1.0307983,0.018832646,-0.0010368628,0.0,0.006810069,0.078809954,-0.10002333,0.061096072,-0.004114457,0.0,0.006408155,0.43259907,-0.12660155,0.24467124,-0.016137244,0.0,0.030734962,0.11259493,-0.5683958,0.1407732,-0.009554233,0.0,0.007958693,-1.9545944e-08,0.120499924,-0.0004735319,2.3386906e-09,0.0,-0.00033869967,-5.0872274e-08,0.36289805,-0.00061894953,1.4931096e-08,0.0,-0.0003161952,1.9348743e-06,0.6444029,0.0008568689,6.0795934e-08,0.0,-2.874434e-05,-0.14242709,0.38620055,-0.14283258,0.009673183,0.0,-0.010964833,0.051076636,0.13340075,-0.415363,0.029158598,0.0,0.0024656504,0.13757417,0.07280481,-0.44779685,0.031675786,0.0,0.008530289,0.13379923,0.4759003,0.1294421,-0.008716513,0.0,0.010058053,0.23755136,0.74339926,0.02931079,-0.0015414067,0.0,0.017938072,0.21784964,0.82119435,-0.09575004,0.0072301794,0.0,0.015162278
447,-0.07431115,-0.10000014,-0.0672864,0.0045008985,0.0,-0.0057451986,0.055913065,-0.49310008,-0.0358639,0.0026313544,0.0,0.0036010677,0.094555244,-1.0307983,0.025166474,-0.0015079323,0.0,0.006487541,0.07430911,-0.10002263,0.06653674,-0.0045009316,0.0,0.006155559,0.41434056,-0.12660146,0.27408746,-0.018258605,0.0,0.02949539,0.10248859,-0.56839585,0.14801523,-0.010106381,0.0,0.007021986,-1.6310048e-08,0.12049993,-0.00047610234,2.2865887e-09,0.0,-0.00033177435,-3.564584e-08,0.3628982,-0.00071258843,1.4429252e-08,0.0,-0.00027995463,1.891728e-06,0.6444027,0.0008077882,4.8977437e-08,0.0,-1.8877909e-05,-0.13205552,0.38620046,-0.15257628,0.010371626,0.0,-0.010298364,0.07998479,0.1334007,-0.41074765,0.028908141,0.0,0.004553467,0.16857545,0.07280457,-0.43707067,0.03100116,0.0,0.010726184,0.12442661,0.47590023,0.13866502,-0.009372651,0.0,0.009428516,0.2348451,0.7433993,0.046202593,-0.0027063168,0.0,0.017961865,0.22401163,0.82119465,-0.07998083,0.0061619,0.0,0.015877023
448,-0.06944587,-0.100000136,-0.07226175,0.0048652985,0.0,-0.0055371374,0.058270223,-0.49310005,-0.03233155,0.0023571695,0.0,0.0035663564,0.092583634,-1.0307984,0.031356294,-0.0019716108,0.0,0.0061412305,0.06944385,-0.100021906,0.071634054,-0.0048653204,0.0,0.0058501707,0.39405012,-0.12660137,0.30209193,-0.020290466,0.0,0.028113294,0.09187966,-0.568396,0.15448555,-0.010608976,0.0,0.0060688816,-1.3317393e-08,0.12049994,-0.00047032489,2.2238729e-09,0.0,-0.0003213659,-2.1598336e-08,0.3628983,-0.00078785606,1.3889071e-08,0.0,-0.00023148302,1.8396328e-06,0.64440256,0.00075117126,3.791018e-08,0.0,1.0797754e-05,-0.12103638,0.38620046,-0.16154808,0.0110192,0.0,-0.009567525,0.10850076,0.13340065,-0.4040864,0.028515927,0.0,0.0066288784,0.19875008,0.072804354,-0.42420116,0.030174512,0.0,0.012869507,0.11444384,0.47590026,0.14717588,-0.009982821,0.0,0.008749314,0.23098719,0.7433994,0.0628679,-0.0038579504,0.0,0.017876077,0.22907509,0.8211948,-0.06382381,0.0050633852,0.0,0.016512852
449,-0.06424002,-0.10000012,-0.07685423,0.005205849,0.0,-0.005303271,0.06034164,-0.4931001,-0.028638575,0.0020714258,0.0,0.0035113888,0.09015801,-1.0307986,0.037388343,-0.0024256257,0.0,0.0057844594,0.06423804,-0.100021206,0.076361686,-0.0052058613,0.0,0.0054937657,0.37182736,-0.12660131,0.32857162,-0.02222279,0.0,0.026599675,0.08082016,-0.56839603,0.16017114,-0.011059536,0.0,0.005113935,-1.0562374e-08,0.12049994,-0.00045563048,2.152182e-09,0.0,-0.000305973,-8.709317e-09,0.36289838,-0.0008411594,1.3317628e-08,0.0,-0.00017352123,1.7796929e-06,0.64440256,0.00069039315,2.7600214e-08,0.0,6.045215e-05,-0.10942372,0.38620046,-0.16970298,0.011612743,0.0,-0.008776791,0.13648465,0.1334006,-0.39542156,0.02798387,0.0,0.008679647,0.22795013,0.072804146,-0.40925145,0.029199896,0.0,0.014949709,0.10389981,0.47590023,0.1549299,-0.010544039,0.0,0.008024648,0.22599658,0.7433994,0.079214334,-0.0049906606,0.0,0.017676273,0.23301524,0.8211951,-0.04736887,0.003940059,0.0,0.017058145


==> dancer-sequence/final_predictions.csv <==
,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89
0,0.25631574,-0.028754953,0.0032521859,0.09133288,0.0019334713,0.015144955,0.94988024,-0.28700018,-1.4951855,0.0021271147,-0.044250615,-0.053062946,-0.06188649,-0.70883983,-0.8165695,-0.027951766,0.02886509,-0.070201874,-0.2348226,-0.052750025,0.10101923,-0.040477462,0.031067288,-0.12685344,-0.2723867,-0.34356487,-1.3595184,-0.041175224,0.057115503,-0.20618495,0.28864497,-1.0536314,-0.7655488,-0.025316818,-0.010889206,-0.09200093,0.05537319,0.0983302,-0.036391146,0.07933051,-0.0035264501,-0.027719675,-0.084813155,0.3446828,-0.009946827,0.014972534,-0.1324149,-0.021702457,-0.039186046,0.6177238,0.010514535,-0.087281294,-0.085813925,0.02080361,0.41540343,0.43530205,-0.091811284,0.088067666,0.039310142,0.12006401,-0.23413044,0.57342976,0.47641405,-0.12550834,-0.0055140853,0.17466703,-0.29672208,0.609205,0.9088569,-0.06677301,-0.009943932,0.10652492,-0.42707884,0.3640967,0.21763736,-0.086227655,-0.029246558,-0.00763393,0.39903995,0.37151384,0.8379359,-0.11339956,-0.0063836984,-0.056244988,0.574671,0.30449426,1.2408192,0.025793973,0.0020200126,0.11352186
1,0.26660368,-0.02249004,0.03248634,0.07914822,0.007390664,0.015807997,0.9163659,-0.34100795,-1.5242015,0.0013280921,-0.044736274,0.020901639,-0.08965053,-0.80855596,-0.83704686,-0.011170185,0.04507683,-0.023064893,-0.23877135,-0.048556883,0.08041071,-0.023445886,0.030522801,-0.11975129,-0.35765934,-0.33902252,-1.4994134,-0.020789728,0.06724477,-0.15952355,0.26471782,-1.1007246,-0.8466926,-0.020735348,-0.0126198195,-0.05674423,0.056769513,0.100826874,-0.05015523,0.076672815,-0.010123543,-0.017649863,-0.08082693,0.38059807,-0.013039665,0.02059019,-0.13440284,-0.020160168,-0.021292284,0.6814735,0.025393303,-0.08198483,-0.09681434,0.031056652,0.43843198,0.4838818,-0.037384678,0.07503942,0.036669523,0.10668889,-0.31431806,0.56336176,0.5749789,-0.11983853,0.0035864674,0.1613214,-0.39599037,0.58063334,1.0135603,-0.058191434,-0.003902329,0.050804645,-0.44649777,0.4014802,0.16956238,-0.067382425,-0.036913354,-0.012721931,0.3478987,0.4383109,0.7910062,-0.11244703,-0.0058843875,-0.072498515,0.51398,0.37982678,1.2292371,0.017402755,-0.016130619,0.08322765
2,0.24990326,-0.021310061,0.04585736,0.07978593,0.0011921357,0.029372543,0.8496687,-0.3774265,-1.492983,-0.018304886,-0.052088052,0.10067031,-0.12553588,-0.85582584,-0.8358492,-0.00800976,0.051888507,0.021422282,-0.21733327,-0.030472968,0.07442728,-0.016973594,0.03443434,-0.09817675,-0.42369077,-0.2995528,-1.5880812,0.0041394085,0.06677174,-0.085484944,0.24220678,-1.0680761,-0.877028,-0.02482296,-0.0032258872,-0.028434731,0.07382078,0.10367596,-0.045566157,0.08338776,-0.010317903,-0.013128266,-0.06094905,0.38179064,-0.026686592,0.012550503,-0.14394102,0.0008333316,-0.011399666,0.69478,0.031060744,-0.09257193,-0.097062394,0.032138586,0.42655814,0.48635352,0.020659126,0.074150294,0.027316801,0.09049162,-0.39510232,0.504236,0.6336722,-0.08328238,0.002038518,0.12337951,-0.47899476,0.51466924,1.0598733,-0.05250158,0.0051135924,-0.0075838435,-0.42990157,0.4034566,0.104895994,-0.060196515,-0.034347333,-0.030376013,0.2759058,0.47751895,0.7078402,-0.08917848,-0.02560366,-0.09542377,0.42455634,0.43383068,1.1603816,0.020324048,-0.026156899,0.039885696
3,0.232974,-0.025352668,0.055365074,0.0748642,-0.00225275,0.034275517,0.760132,-0.4023768,-1.4296529,-0.038688254,-0.051372744,0.1575496,-0.1611855,-0.87460345,-0.8087659,-0.009724478,0.055783227,0.061243646,-0.19961104,-0.022614548,0.05881155,-0.008166522,0.033676654,-0.08082426,-0.47101447,-0.25680977,-1.6204456,0.021738306,0.060522176,-0.0151040405,0.21423599,-0.98950124,-0.88022506,-0.026259402,-0.004169924,-0.0008491557,0.08129287,0.10399395,-0.040605024,0.08008963,-0.008491678,-0.008525975,-0.047428787,0.3736738,-0.03504633,0.006523013,-0.14397483,0.012879086,0.0001660902,0.6819961,0.0331566,-0.10223348,-0.09836313,0.026559656,0.4009962,0.466902,0.075213075,0.06556924,0.018259449,0.075337335,-0.45013225,0.43291843,0.67040575,-0.051000442,-0.000280682,0.091624975,-0.5368169,0.43982875,1.0682149,-0.045669958,0.013705663,-0.051821142,-0.40359247,0.39868498,0.04825792,-0.05169166,-0.032389533,-0.039460756,0.21747677,0.50959396,0.60707134,-0.07246053,-0.039866462,-0.111178204,0.34565037,0.48751336,1.0669008,0.015537657,-0.032521896,-0.0019158982
4,0.21716094,-0.031188253,0.06440154,0.06461346,-0.0038434463,0.033332255,0.67216,-0.42307222,-1.3647302,-0.055432834,-0.043353625,0.1992837,-0.19274727,-0.89738727,-0.7722554,-0.008710027,0.057941124,0.093531646,-0.19033393,-0.024713177,0.03754852,0.00368122,0.027525745,-0.06935616,-0.5072658,-0.22631498,-1.6301951,0.030322088,0.052209362,0.043333545,0.18827,-0.91724324,-0.8777561,-0.028203262,-0.012247499,0.025771525,0.080177344,0.10107845,-0.040780175,0.06946842,-0.0047820657,-0.0036122613,-0.038274772,0.3735752,-0.037960827,0.005921794,-0.13670032,0.009983203,0.011940911,0.6760185,0.0325951,-0.10685832,-0.09974387,0.021578869,0.37480602,0.45303977,0.12429139,0.051555417,0.011943832,0.061488613,-0.49005798,0.37476313,0.69721675,-0.028037887,0.0008073151,0.0706751,-0.5845536,0.3786174,1.0645223,-0.036693208,0.019928964,-0.0833871,-0.38040832,0.40322527,0.0006925799,-0.04200231,-0.03372219,-0.04148168,0.1737674,0.5439249,0.51033276,-0.062578835,-0.042721555,-0.11740893,0.28435466,0.54399586,0.9769433,0.0054674633,-0.03623338,-0.0385045
5,0.19823323,-0.03712822,0.07263206,0.056494094,-0.006629386,0.033124473,0.5889405,-0.43906423,-1.2938497,-0.07142921,-0.0353569,0.23262039,-0.21931398,-0.91741186,-0.73146486,-0.0070405314,0.057113413,0.118090995,-0.1820223,-0.028963605,0.018455885,0.014490627,0.020314896,-0.06013295,-0.5335622,-0.20012763,-1.6271337,0.03524542,0.04199278,0.096665844,0.16602857,-0.850718,-0.8673718,-0.033449695,-0.019191442,0.04909211,0.07796013,0.097709246,-0.040511698,0.06018793,0.0017637797,-0.0010210909,-0.028595692,0.3738649,-0.04072981,0.0050899275,-0.12890232,0.0024939543,0.019289616,0.6697011,0.02913325,-0.112143286,-0.09776775,0.017334448,0.34654912,0.43963662,0.1687545,0.039305598,0.0071375943,0.049651656,-0.5253374,0.3232774,0.71397835,-0.0059876507,0.0013169348,0.050661296,-0.6264237,0.3262641,1.0506102,-0.026016038,0.024300473,-0.10740995,-0.35488608,0.40837225,-0.04288552,-0.03473695,-0.034903884,-0.04214295,0.13409366,0.573708,0.4192491,-0.053170018,-0.04335287,-0.11935294,0.22815669,0.59460986,0.8883516,-0.0026105195,-0.035918113,-0.0701936
6,0.17893313,-0.043237552,0.080442086,0.05062604,-0.00978667,0.03252389,0.50834006,-0.44796485,-1.2124445,-0.085685425,-0.027849859,0.2551794,-0.23842031,-0.9235459,-0.6851074,-0.0057357457,0.054015897,0.13613254,-0.17393903,-0.03577049,1.0211021e-05,0.023963582,0.013564635,-0.053254098,-0.5476527,-0.1778763,-1.6054269,0.038952798,0.030197421,0.14485997,0.14587289,-0.78343666,-0.84578675,-0.039986506,-0.024850098,0.06905384,0.07358378,0.09489597,-0.039523378,0.05209158,0.010223351,-0.0003786832,-0.020536566,0.37090504,-0.043140057,0.00304031,-0.12029369,-0.006349326,0.022393256,0.6544354,0.023353804,-0.11673298,-0.09311249,0.012131074,0.3167719,0.42189783,0.20763634,0.028549034,0.003083618,0.04101094,-0.55152124,0.27774566,0.7202491,0.0138198035,-0.00011817552,0.031245157,-0.658189,0.28193426,1.024547,-0.013670551,0.027729189,-0.12334178,-0.32622755,0.4097329,-0.08014011,-0.02906179,-0.035104487,-0.041001525,0.09823964,0.59343463,0.33353353,-0.0462668,-0.043262996,-0.11954163,0.17502859,0.633524,0.7994918,-0.009535437,-0.031856228,-0.09587513
7,0.1621249,-0.049505156,0.08815123,0.04466253,-0.012523844,0.030401686,0.4327823,-0.45054507,-1.1263813,-0.09638469,-0.019579815,0.2688191,-0.24837813,-0.91858363,-0.63577586,-0.0036717467,0.050279062,0.14962551,-0.16743934,-0.045961335,-0.018967416,0.032739118,0.007426139,-0.048829474,-0.55058706,-0.1641228,-1.5669717,0.041940108,0.018458804,0.1853614,0.12811875,-0.7237034,-0.81679255,-0.046197448,-0.030104911,0.08657433,0.06603412,0.09266364,-0.040019475,0.04336489,0.019026237,-1.1973083e-05,-0.015266435,0.3687485,-0.044045433,0.0014886074,-0.11001736,-0.016954571,0.023149826,0.63575244,0.016401183,-0.11700168,-0.087099835,0.006946465,0.28853157,0.40512124,0.23980595,0.018170282,-0.00012023607,0.035571933,-0.56588244,0.24466346,0.7185062,0.028418507,-0.001819605,0.01528725,-0.6799156,0.25073597,0.99028015,-0.0003174357,0.030650266,-0.13178459,-0.29796362,0.41038987,-0.109321654,-0.023246545,-0.03544577,-0.03760875,0.06773034,0.6037414,0.25609565,-0.04347956,-0.040400703,-0.11856435,0.12741975,0.65964085,0.7148699,-0.017598694,-0.025824219,-0.11551501
8,0.14710441,-0.055683695,0.09494895,0.03896732,-0.015377528,0.02844364,0.36422455,-0.4479567,-1.039147,-0.104311734,-0.011770563,0.27830112,-0.25033477,-0.9059986,-0.58678705,-0.0012108264,0.0462034,0.15963987,-0.1609756,-0.056710463,-0.036027472,0.039992258,0.0029029213,-0.04523488,-0.54496276,-0.15799749,-1.516526,0.045074552,0.007676419,0.21914265,0.113686204,-0.67546916,-0.7823666,-0.052416828,-0.033650517,0.10132775,0.057753675,0.09140667,-0.041239396,0.035131343,0.027137984,0.00028604642,-0.011010213,0.36768234,-0.044406794,0.00019332767,-0.09952021,-0.027054343,0.022125363,0.6171062,0.00885509,-0.11362832,-0.07947264,0.0026207957,0.26231512,0.3912846,0.26525462,0.0095861,-0.0029458501,0.032782808,-0.570852,0.22419903,0.7100815,0.039617855,-0.0035055168,0.0017327368,-0.69323486,0.23273471,0.9506289,0.012575638,0.03319605,-0.13544568,-0.27093673,0.41040134,-0.13230784,-0.01763193,-0.035791077,-0.033826664,0.04023405,0.60543644,0.18784875,-0.04262337,-0.036012363,-0.117593944,0.083954066,0.6727465,0.63557655,-0.025980065,-0.0189595,-0.13099769
9,0.13304913,-0.06157926,0.10006976,0.034311533,-0.018393371,0.027464703,0.3014351,-0.44014803,-0.94934154,-0.11057768,-0.0054486077,0.28524682,-0.24604803,-0.88477844,-0.53825426,0.00043379795,0.041506298,0.16653413,-0.1530199,-0.066072434,-0.05000415,0.045157455,0.00075498596,-0.041741364,-0.53199756,-0.15665865,-1.454502,0.048960492,-0.0022695623,0.24765834,0.101911485,-0.6349257,-0.7413521,-0.05866724,-0.035152055,0.11276589,0.05005151,0.09131754,-0.041891802,0.02841949,0.033908132,9.365007e-05,-0.007115638,0.36508048,-0.044809423,-0.0015875101,-0.08966105,-0.034495935,0.019439675,0.59618306,0.00093599036,-0.10842954,-0.07015776,-0.0013594441,0.23731746,0.37789324,0.28424412,0.0035774326,-0.00605801,0.032430436,-0.5677823,0.21283974,0.69508517,0.048918057,-0.0058694296,-0.0108567905,-0.69749004,0.22473802,0.90549624,0.024022523,0.03536422,-0.13573493,-0.24444517,0.40763316,-0.1503382,-0.012746623,-0.035623945,-0.0308396,0.014380568,0.59808254,0.12706865,-0.042591058,-0.03171601,-0.11776583,0.043142527,0.67279595,0.55962026,-0.033917665,-0.011692975,-0.14377701
10,0.12000245,-0.06711795,0.10347469,0.029960549,-0.020933487,0.026743568,0.24207807,-0.42775133,-0.8555575,-0.11519857,-0.00014128536,0.28971064,-0.23661613,-0.8562288,-0.4886632,0.0009352369,0.036357258,0.17090511,-0.14365935,-0.0743797,-0.06188843,0.048762836,0.00074125454,-0.038783647,-0.5125904,-0.15976177,-1.3800287,0.0533714,-0.011297756,0.2707404,0.09138625,-0.6008773,-0.6937289,-0.0643268,-0.035705432,0.121319026,0.042323753,0.092118666,-0.042286813,0.022644656,0.03893601,-0.00047191232,-0.004147308,0.360936,-0.044811778,-0.0035021016,-0.08011773,-0.039599977,0.015747547,0.57331717,-0.006932471,-0.10138552,-0.059874013,-0.0052403603,0.21334267,0.36502674,0.2971275,-0.0007812064,-0.009545706,0.03429971,-0.55692494,0.209655,0.6741983,0.05557457,-0.008684205,-0.021790383,-0.69239986,0.22530173,0.8548969,0.03369991,0.03709177,-0.13290155,-0.21866354,0.40270102,-0.16367675,-0.008125033,-0.035282034,-0.028434549,-0.009427383,0.5829311,0.07153984,-0.04398916,-0.026995301,-0.11924553,0.0052400157,0.66161376,0.48529688,-0.04217706,-0.0045003165,-0.1545116
11,0.1072125,-0.07233851,0.105169564,0.02536844,-0.022785544,0.026129149,0.18407878,-0.4119675,-0.75657165,-0.118416995,0.0044231033,0.29254723,-0.22323853,-0.8234395,-0.4367674,0.00028952863,0.030834505,0.1731548,-0.13274905,-0.08174503,-0.0721135,0.05116628,0.0025398396,-0.036323503,-0.48815182,-0.16719086,-1.2932454,0.05795134,-0.019184511,0.28839362,0.08118012,-0.57428324,-0.63995147,-0.06935921,-0.035693944,0.12747476,0.034483135,0.093616165,-0.04264027,0.017415835,0.04225542,-0.0013224036,-0.0018606801,0.35601473,-0.04443858,-0.0054335585,-0.07093383,-0.042960346,0.011462338,0.5507185,-0.014373869,-0.092469245,-0.048888724,-0.008886299,0.1898489,0.35413164,0.30467376,-0.0041078646,-0.013302013,0.038065404,-0.53959537,0.21423537,0.6479696,0.05946455,-0.011596311,-0.030535236,-0.6790384,0.23356035,0.79891336,0.041221727,0.038315702,-0.12733662,-0.19341028,0.3969406,-0.17350389,-0.0035021454,-0.034936,-0.02660908,-0.031878065,0.56192803,0.019202603,-0.046651423,-0.02142819,-0.12194081,-0.030391855,0.6415044,0.4105633,-0.051140115,0.002366554,-0.16401567
12,0.09347932,-0.07726208,0.10502307,0.02078957,-0.024059031,0.025959177,0.12515353,-0.39319965,-0.6495545,-0.120832056,0.00800927,0.29422814,-0.20706087,-0.78705394,-0.38099006,-0.0017866716,0.024716634,0.17323184,-0.11954939,-0.08777866,-0.08057578,0.05225361,0.0060603283,-0.034012258,-0.45947123,-0.17776933,-1.1934702,0.06248922,-0.02603373,0.30108377,0.07046031,-0.55385137,-0.5790261,-0.07406578,-0.034889884,0.13122123,0.026879568,0.095828585,-0.042501513,0.01298066,0.044065364,-0.0026781708,0.0002156999,0.34960234,-0.044038877,-0.007863912,-0.062410794,-0.044383015,0.006506132,0.5281763,-0.021256654,-0.082421556,-0.037017412,-0.01250511,0.16564403,0.34476256,0.30775708,-0.0063569136,-0.017353838,0.043554433,-0.5170678,0.22486825,0.61609596,0.06113382,-0.01482842,-0.03746989,-0.65794724,0.24794509,0.7365044,0.046153355,0.038984407,-0.11924931,-0.1675117,0.39008108,-0.18123361,0.00092624687,-0.034215216,-0.025669284,-0.054373894,0.5355509,-0.032313816,-0.04998514,-0.015575451,-0.12597106,-0.065486304,0.6133983,0.33239552,-0.06053873,0.008987851,-0.17295757
13,0.0781285,-0.081772774,0.10321626,0.016106687,-0.02457146,0.025988912,0.06273416,-0.37148666,-0.530772,-0.1223861,0.010868485,0.29427373,-0.18854469,-0.7471047,-0.31892112,-0.005295826,0.018092973,0.17118633,-0.10375725,-0.09278019,-0.087859854,0.052194946,0.010971624,-0.031983986,-0.42638248,-0.19115508,-1.0786855,0.06653474,-0.031832144,0.30845067,0.05803635,-0.53872836,-0.50964165,-0.078296304,-0.033616744,0.1326536,0.019257773,0.098684676,-0.041861955,0.009156323,0.044330314,-0.004533652,0.0018433593,0.3415054,-0.043418862,-0.010823977,-0.05437385,-0.044113815,0.0009910613,0.50540006,-0.027343523,-0.07139001,-0.024457058,-0.016212674,0.13978264,0.3366978,0.3069847,-0.007867595,-0.02157987,0.050540704,-0.48972192,0.24087705,0.5781379,0.06025109,-0.018335473,-0.04245517,-0.6291365,0.26785988,0.6661547,0.048335467,0.039032508,-0.108464696,-0.13999355,0.3821934,-0.18765415,0.005293686,-0.033021603,-0.025408208,-0.077678494,0.5038427,-0.0856158,-0.054107405,-0.009566508,-0.1311374,-0.10144091,0.5778023,0.24772158,-0.070500754,0.015269406,-0.18146293
14,0.060486164,-0.08563663,0.100153804,0.01089631,-0.02408454,0.025885258,-0.005451141,-0.3470378,-0.39648148,-0.12260127,0.013489673,0.29226235,-0.16790332,-0.70491827,-0.24799263,-0.009795561,0.011380375,0.16718811,-0.08524256,-0.09723115,-0.09454349,0.051327437,0.01679046,-0.030380676,-0.3884421,-0.20790568,-0.9466397,0.069444835,-0.036202956,0.3095352,0.04271569,-0.5304706,-0.43083006,-0.081751324,-0.03223739,0.13196592,0.011386845,0.10205038,-0.040964957,0.005523801,0.04287439,-0.0067068227,0.0027895141,0.33262393,-0.042215493,-0.014006983,-0.04658796,-0.042802736,-0.0047386773,0.48388484,-0.032178607,-0.05908888,-0.01163079,-0.019647395,0.11148507,0.33112144,0.30284092,-0.00912028,-0.02569811,0.058514994,-0.45793283,0.2629735,0.53358704,0.056292944,-0.021645488,-0.045041867,-0.5929453,0.2939725,0.58633286,0.04763666,0.038365237,-0.09501589,-0.11018067,0.37430084,-0.19362582,0.009880926,-0.03143224,-0.025457807,-0.102729656,0.46717164,-0.14310786,-0.059115,-0.0032189935,-0.13683642,-0.13972527,0.53534365,0.15362743,-0.081179574,0.02087413,-0.18952617
15,0.03955136,-0.08846326,0.0961563,0.0051553845,-0.022522971,0.02565426,-0.081104584,-0.31970274,-0.24278216,-0.12110868,0.016023897,0.28776917,-0.1455541,-0.6614108,-0.1658189,-0.014754992,0.005003639,0.16123009,-0.06356968,-0.101075426,-0.10057482,0.049712963,0.02313045,-0.029035224,-0.34482878,-0.22823164,-0.7950509,0.07065643,-0.038707122,0.30342242,0.023443189,-0.5308299,-0.34122497,-0.08422868,-0.030638533,0.1290319,0.0035702637,0.1058214,-0.039633676,0.0021214075,0.039515737,-0.009180371,0.0030822828,0.32345736,-0.040275753,-0.017322032,-0.039126664,-0.04071309,-0.010447386,0.46486798,-0.03523582,-0.04577744,0.00104496,-0.022327337,0.079715095,0.3288185,0.2957381,-0.010181924,-0.029442756,0.066703305,-0.4223189,0.29164925,0.48134848,0.049285624,-0.024435613,-0.045336813,-0.5495336,0.32703716,0.49509016,0.04382712,0.036843564,-0.07935667,-0.07713412,0.36690283,-0.20018247,0.014636911,-0.029207846,-0.02576716,-0.13093881,0.42526302,-0.2068635,-0.06463948,0.0030348413,-0.14239503,-0.18219614,0.48589808,0.047213465,-0.09213079,0.0254115,-0.19704525
16,0.014568217,-0.08961025,0.09165639,-0.0010283142,-0.019656543,0.025039628,-0.16511476,-0.28911477,-0.0664221,-0.11726318,0.018694118,0.27975377,-0.12194103,-0.61740094,-0.07023109,-0.019403383,-0.0003284061,0.15340564,-0.038604975,-0.10422863,-0.105893254,0.047483616,0.029435802,-0.028020063,-0.2939815,-0.252401,-0.6217739,0.06954413,-0.03872841,0.2888361,-0.0009082034,-0.54194736,-0.23973022,-0.08519318,-0.028836472,0.12367064,-0.0038276203,0.109721065,-0.037675258,-0.00091945566,0.0339607,-0.011896398,0.0024489611,0.31458133,-0.037254885,-0.020448677,-0.0320559,-0.03818063,-0.015772779,0.44962257,-0.035721894,-0.031939387,0.012613004,-0.023554994,0.043630112,0.3304446,0.2857865,-0.01118236,-0.03238098,0.073852494,-0.38344842,0.32755554,0.4200342,0.039154653,-0.026330033,-0.04356662,-0.49867126,0.36806017,0.39041725,0.03690103,0.03427357,-0.062429853,-0.04015982,0.36040953,-0.20778567,0.019437637,-0.026152642,-0.02619744,-0.16309065,0.37756467,-0.27831355,-0.0704389,0.008577509,-0.14679949,-0.2300137,0.4290952,-0.07352537,-0.10266447,0.028231407,-0.20341119
17,-0.014825504,-0.088293076,0.08728813,-0.00763816,-0.015154436,0.023543272,-0.2567012,-0.2554496,0.13291384,-0.110150106,0.021882415,0.26696604,-0.09776124,-0.5754022,0.039564457,-0.022585925,-0.0034999973,0.14409956,-0.010917457,-0.10661082,-0.1104012,0.045032375,0.03491465,-0.02770182,-0.23418935,-0.28087103,-0.4263706,0.06542708,-0.035320677,0.26434094,-0.031135269,-0.5675021,-0.1270153,-0.08381431,-0.026955256,0.11589342,-0.010264676,0.11321169,-0.035032727,-0.0035321042,0.025980642,-0.014665335,0.00062216073,0.30747914,-0.03272406,-0.022640392,-0.025505848,-0.0359511,-0.020043695,0.4409995,-0.03244301,-0.018123548,0.02141411,-0.022136193,0.003057206,0.33748147,0.27279994,-0.01246349,-0.03383622,0.078074865,-0.3423101,0.37173834,0.34851682,0.025894921,-0.026684392,-0.039953608,-0.4404083,0.41821223,0.27130276,0.027185429,0.030490352,-0.046126865,0.0006279049,0.35587877,-0.21617265,0.024146084,-0.022370098,-0.02647842,-0.19894731,0.32451236,-0.35720634,-0.07622467,0.012967184,-0.14841929,-0.28289405,0.36558586,-0.20830067,-0.111831084,0.028382998,-0.20752276
18,-0.048495617,-0.083955035,0.08353172,-0.014121406,-0.008983428,0.021003263,-0.35226792,-0.21975209,0.34953204,-0.099246345,0.025557581,0.24848759,-0.074349746,-0.5388406,0.1608101,-0.023318818,-0.003536373,0.13375944,0.018316206,-0.1075463,-0.11345096,0.042639457,0.038879834,-0.02837451,-0.16485715,-0.31273258,-0.21269502,0.058109824,-0.027773172,0.2296524,-0.06669729,-0.6098916,-0.006558813,-0.079430416,-0.02469478,0.10572733,-0.014666719,0.115652725,-0.03128595,-0.005174078,0.015817761,-0.017406149,-0.002117075,0.30338246,-0.02676526,-0.023289,-0.019991232,-0.03447677,-0.022647751,0.4417281,-0.024219863,-0.0056401594,0.025701161,-0.016975025,-0.04121909,0.35064802,0.2564235,-0.014005968,-0.033233445,0.07738587,-0.3006508,0.42358297,0.26657656,0.010449044,-0.025076019,-0.03534355,-0.37527335,0.4767753,0.1391379,0.015355807,0.025519805,-0.03325537,0.04425176,0.35388,-0.22429816,0.028313484,-0.017958833,-0.026605485,-0.23691918,0.2679743,-0.44017237,-0.08107398,0.015559673,-0.14547284,-0.33843338,0.2976426,-0.3528196,-0.117986485,0.025081132,-0.20800626
19,-0.08499296,-0.07677041,0.080578655,-0.019525409,-0.0014676973,0.017585114,-0.44500342,-0.18453962,0.5689366,-0.08460368,0.029332438,0.22414404,-0.0532517,-0.5112674,0.28552997,-0.02142322,-0.00011256465,0.12295648,0.047100313,-0.10617879,-0.11427447,0.040531725,0.040843885,-0.030335711,-0.08817276,-0.34485817,0.00857876,0.048259247,-0.01632894,0.18667874,-0.10485978,-0.66702414,0.11396192,-0.07174848,-0.0217017,0.09341122,-0.0160601,0.116541475,-0.0258713,-0.0050227474,0.004357812,-0.020046525,-0.005124544,0.30257428,-0.019975651,-0.022125602,-0.016092036,-0.03355091,-0.023300223,0.45261398,-0.010544933,0.0037372801,0.024352359,-0.007918468,-0.08676809,0.36878404,0.23623347,-0.015413364,-0.030485177,0.070794806,-0.26048055,0.479352,0.17650393,-0.005453066,-0.021449212,-0.030959666,-0.30457428,0.53935474,-0.00029898062,0.0026936606,0.019715006,-0.02648495,0.08843221,0.35408995,-0.23007974,0.031438332,-0.013103519,-0.026484085,-0.2731283,0.21221602,-0.5198615,-0.08365384,0.015949627,-0.13678578,-0.39108545,0.23048364,-0.49720982,-0.11923553,0.018189602,-0.20355229
20,-0.121266365,-0.06796325,0.078321755,-0.023206778,0.0066345455,0.013803197,-0.52625495,-0.15400517,0.7689382,-0.06695916,0.03273569,0.1954728,-0.035633437,-0.49619615,0.4011022,-0.01777658,0.0060615055,0.11243359,0.0729689,-0.10227363,-0.11242944,0.039002545,0.040620536,-0.03365735,-0.010304768,-0.37265432,0.2199188,0.03732149,-0.0025707213,0.14000317,-0.14073604,-0.73176754,0.22304073,-0.0612413,-0.017998679,0.07964429,-0.014289942,0.11591722,-0.01869484,-0.0026359838,-0.0068682414,-0.02238236,-0.0075299647,0.30472487,-0.013250811,-0.019326333,-0.013979038,-0.032409497,-0.0221663,0.47233462,0.0076057613,0.008860076,0.017783446,0.0038284156,-0.12956215,0.3893714,0.21230216,-0.016199091,-0.02629639,0.05933114,-0.22351761,0.53260654,0.084216714,-0.019787088,-0.015985873,-0.02769105,-0.23130816,0.5981003,-0.13632977,-0.009015337,0.013830524,-0.026854614,0.12960649,0.3558965,-0.23120837,0.033339564,-0.008229878,-0.025604893,-0.30209282,0.16423637,-0.58635163,-0.08272326,0.014596388,-0.122691154,-0.4331682,0.17256267,-0.62731016,-0.11437678,0.008580251,-0.19381626
21,-0.15362819,-0.05939884,0.076219276,-0.02498443,0.014097429,0.010563629,-0.58878267,-0.1320665,0.9275081,-0.04801915,0.035144947,0.16574477,-0.022195173,-0.49458456,0.49453574,-0.013907969,0.013259971,0.102699615,0.09414472,-0.09633657,-0.10777733,0.038028948,0.03861677,-0.03766796,0.06037076,-0.39194578,0.40192112,0.027036572,0.010872076,0.09580494,-0.16924942,-0.7934525,0.30986908,-0.049423397,-0.013929702,0.06534836,-0.010064272,0.11440118,-0.010318684,0.0017467681,-0.01606722,-0.024209319,-0.00858785,0.30874878,-0.0075357277,-0.015678987,-0.013316337,-0.03008103,-0.019931521,0.49693966,0.027410682,0.009723464,0.008283112,0.01594674,-0.16569659,0.40892565,0.18591516,-0.015943063,-0.021954956,0.04584338,-0.19097596,0.5760414,-0.0022794283,-0.030737557,-0.009313472,-0.025803026,-0.16034278,0.64441186,-0.2566937,-0.01826704,0.008804222,-0.032824077,0.16433981,0.358259,-0.22658622,0.03407755,-0.0037155007,-0.023679318,-0.31918347,0.13054349,-0.631681,-0.07784552,0.012342572,-0.105427995,-0.4583264,0.13153765,-0.7300806,-0.10373001,-0.0019390024,-0.18007092
22,-0.17925103,-0.0526362,0.07353313,-0.025083553,0.01984658,0.008529719,-0.63024104,-0.11986315,1.0329275,-0.03003319,0.03611505,0.1381541,-0.013284139,-0.5029773,0.5585481,-0.011004234,0.019649478,0.09376449,0.11017188,-0.089527056,-0.100811064,0.037234567,0.03572004,-0.041280583,0.11737882,-0.40146106,0.5412384,0.01865717,0.021616112,0.05881633,-0.18799084,-0.84239614,0.36954004,-0.038199212,-0.010155529,0.051465657,-0.0046871062,0.11265038,-0.0018552756,0.007118608,-0.022059355,-0.025415262,-0.008288326,0.3130799,-0.0033261944,-0.012099266,-0.013457689,-0.02630471,-0.017417718,0.5209268,0.045271736,0.0075048413,-0.0012685696,0.026163304,-0.19325498,0.42425168,0.15949076,-0.01468225,-0.018483052,0.033326663,-0.16372883,0.6050235,-0.0761307,-0.037669387,-0.0024423767,-0.02486642,-0.097288266,0.67350477,-0.3527823,-0.024647871,0.005259982,-0.040921867,0.19091018,0.3599637,-0.21694389,0.033829946,0.00013758196,-0.0211223,-0.3226518,0.11302848,-0.6544452,-0.07007483,0.009862953,-0.088097766,-0.4646339,0.10936445,-0.79967576,-0.08939806,-0.011393033,-0.16465433
23,-0.19724873,-0.048383012,0.06986715,-0.024010058,0.02350919,0.0077050393,-0.6539346,-0.11542026,1.0874479,-0.014868449,0.035703316,0.1143587,-0.008998714,-0.515543,0.5939566,-0.009405518,0.024135059,0.085358106,0.12170036,-0.083220765,-0.09271531,0.036230102,0.03278701,-0.043658473,0.15835214,-0.40341246,0.6349949,0.012591699,0.028657315,0.030478755,-0.1979337,-0.87458634,0.40408695,-0.028965713,-0.0072846375,0.03880838,0.0005423743,0.111055374,0.005576472,0.01219239,-0.024814058,-0.026015641,-0.0071666203,0.31651354,-0.0005956106,-0.00910439,-0.0138255935,-0.021753937,-0.015135605,0.54006994,0.058563318,0.0039531775,-0.00889855,0.03328067,-0.21271297,0.4340431,0.1356932,-0.012910629,-0.016203387,0.023516338,-0.14251728,0.6200368,-0.13392909,-0.041283052,0.0036749467,-0.024154197,-0.046583023,0.68677926,-0.4223781,-0.028803516,0.0032638449,-0.047740005,0.20977695,0.36040068,-0.204469,0.032820683,0.0030759987,-0.018701522,-0.3141134,0.10842678,-0.6598693,-0.06129414,0.007583229,-0.0731383,-0.45506617,0.10189835,-0.8391968,-0.07419921,-0.018457387,-0.14977975
24,-0.20848961,-0.046578553,0.065435305,-0.022252776,0.025297996,0.0076875477,-0.66607636,-0.11539523,1.1023687,-0.003403049,0.034296572,0.09460799,-0.009133145,-0.5274091,0.60684407,-0.008854203,0.02649189,0.07732164,0.12983815,-0.078314796,-0.08480354,0.034810968,0.030235225,-0.044495024,0.18427074,-0.40154487,0.6886582,0.00859919,0.032325033,0.009771351,-0.2018067,-0.8920194,0.41933173,-0.022235185,-0.0054717585,0.027857132,0.004880788,0.1097842,0.011396412,0.016076833,-0.02518193,-0.026096418,-0.005789714,0.31863898,0.000914596,-0.0067824135,-0.014078796,-0.017278558,-0.013218109,0.5529865,0.06652558,0.00046687387,-0.013954111,0.037254296,-0.22594002,0.4389716,0.11643271,-0.011126807,-0.01496488,0.016745538,-0.12780376,0.6253825,-0.17571108,-0.04277536,0.008477945,-0.023171652,-0.010116685,0.68969786,-0.46832287,-0.03165123,0.002462011,-0.051469103,0.22275387,0.35968572,-0.19170427,0.03127542,0.0050718016,-0.016948499,-0.29727018,0.11116873,-0.6557458,-0.053006582,0.0056604985,-0.06158233,-0.43523085,0.10252482,-0.85708535,-0.060280122,-0.022776462,-0.13671884
25,-0.21457513,-0.04673932,0.060860675,-0.020146508,0.02566437,0.008013365,-0.6724362,-0.11691593,1.090742,0.004459895,0.032354638,0.07847268,-0.013115719,-0.5361686,0.60437274,-0.008905653,0.027055511,0.06972242,0.13556404,-0.075058766,-0.07804164,0.032981828,0.0280649,-0.04397679,0.19770494,-0.39906853,0.7109631,0.0061244965,0.033557586,-0.005169779,-0.20229426,-0.89958465,0.4212606,-0.017790591,-0.0045409333,0.018744675,0.008126615,0.108851925,0.015561394,0.018439464,-0.024250243,-0.025736067,-0.004565699,0.31971425,0.001538258,-0.0049930466,-0.014053572,-0.013403736,-0.011586141,0.56055367,0.06985965,-0.0022451188,-0.016717143,0.038701147,-0.23490554,0.44068402,0.102458805,-0.009606646,-0.014457421,0.012548454,-0.119570255,0.6261109,-0.20344287,-0.043186575,0.011858914,-0.021741446,0.012571219,0.68811405,-0.49544105,-0.03378391,0.002355981,-0.05191484,0.23177202,0.3583085,-0.18052036,0.029411733,0.006285652,-0.015925653,-0.27599272,0.11639778,-0.64857453,-0.045968495,0.0040891226,-0.053254936,-0.4105453,0.105730236,-0.86209804,-0.0486821,-0.02472841,-0.12576133
26,-0.21702719,-0.048288886,0.056791853,-0.017890524,0.025053333,0.008353487,-0.67678523,-0.118274406,1.0630885,0.009364862,0.030245248,0.065358706,-0.020146042,-0.5413878,0.59234697,-0.009179303,0.026331307,0.062697515,0.1395401,-0.07330596,-0.07292418,0.030860368,0.026134187,-0.042523943,0.2014498,-0.39787477,0.7101901,0.004594717,0.03328758,-0.016033417,-0.20122421,-0.9020333,0.41436288,-0.015081266,-0.004229637,0.011368953,0.010356454,0.1081952,0.018305924,0.019334756,-0.022865254,-0.025004264,-0.0037135947,0.3202579,0.0015986152,-0.0035662334,-0.013710871,-0.01032108,-0.010124968,0.5644904,0.06980726,-0.0039936267,-0.017810289,0.038385928,-0.24102882,0.44081065,0.09363228,-0.008425765,-0.014390465,0.010261554,-0.11736065,0.6259862,-0.21958248,-0.0431911,0.013998453,-0.01986984,0.0231864,0.6861647,-0.5083333,-0.03543552,0.0025207375,-0.049704663,0.23822236,0.35677814,-0.1718645,0.027406257,0.006917441,-0.015404339,-0.25325006,0.12115547,-0.6422068,-0.040394805,0.0028366232,-0.047402818,-0.38487262,0.108314626,-0.86058146,-0.03962002,-0.024956245,-0.11662735
27,-0.21697588,-0.05073546,0.053671557,-0.015580352,0.023807775,0.00855954,-0.6809641,-0.11874519,1.0265151,0.01208175,0.028177675,0.05471076,-0.029383147,-0.5435278,0.57468176,-0.0094315335,0.024766846,0.056315556,0.14218017,-0.07275897,-0.069565505,0.02856601,0.024345296,-0.040536135,0.19789273,-0.39868176,0.69279665,0.00358627,0.032188803,-0.024015462,-0.1995714,-0.90262496,0.40157893,-0.013537033,-0.004296666,0.0055085905,0.011744553,0.10773662,0.019946486,0.019010313,-0.02150457,-0.023981035,-0.0032954514,0.32069576,0.001342671,-0.0023953496,-0.013099436,-0.00800925,-0.008772198,0.56631833,0.06751934,-0.004861133,-0.017805213,0.036938675,-0.24515577,0.44046018,0.08938202,-0.0075304545,-0.014552109,0.009311151,-0.120446816,0.62702966,-0.2263683,-0.043116458,0.015157472,-0.017650858,0.023767158,0.68597955,-0.5105881,-0.036662627,0.0026793156,-0.04562311,0.24292134,0.35542384,-0.16600999,0.02536432,0.007143362,-0.015115308,-0.2309853,0.12412018,-0.63826066,-0.036210515,0.0018757172,-0.04321027,-0.3605194,0.108945474,-0.85621375,-0.03287568,-0.024042599,-0.1088509
28,-0.21515101,-0.053712383,0.051712107,-0.013254713,0.02217244,0.00860188,-0.6855305,-0.11819995,0.9854328,0.013296027,0.02623786,0.046046473,-0.04004707,-0.5432743,0.5537957,-0.009534195,0.02270083,0.05055605,0.1437431,-0.07312042,-0.06785864,0.026184224,0.022673236,-0.038301907,0.18890347,-0.40148592,0.66346985,0.0028431192,0.03067497,-0.029886326,-0.19775394,-0.90312564,0.3847707,-0.0126947565,-0.004563788,0.0009112051,0.012473596,0.10741855,0.020775434,0.017766742,-0.020362027,-0.022754095,-0.003282791,0.3212623,0.00094008073,-0.0014281776,-0.012305714,-0.0063540144,-0.0075181816,0.56705016,0.063850954,-0.0050203055,-0.017111419,0.03479945,-0.24773751,0.44020805,0.08900905,-0.0068169106,-0.014797686,0.009263396,-0.1279692,0.62993884,-0.22563308,-0.043066073,0.01557168,-0.015205078,0.016253855,0.6882425,-0.5047992,-0.03747196,0.0026848365,-0.040325843,0.24628602,0.3543974,-0.1628485,0.02332608,0.00709751,-0.014855411,-0.21035816,0.12499037,-0.6369992,-0.033220418,0.0011882847,-0.040020335,-0.33869877,0.10739477,-0.85076034,-0.02807157,-0.022411108,-0.10197434
29,-0.21198624,-0.056959823,0.0509595,-0.010940578,0.02032214,0.008500017,-0.6903503,-0.11681784,0.94250304,0.013556525,0.024447259,0.038952723,-0.051451173,-0.5413163,0.53114957,-0.009432038,0.0203825,0.045344554,0.14439236,-0.07415362,-0.06759633,0.023774952,0.021132141,-0.03600488,0.17592488,-0.4059496,0.6256111,0.0022269376,0.028982135,-0.034146793,-0.19589457,-0.9043063,0.36515662,-0.012211809,-0.0049191397,-0.0026585944,0.012701627,0.107214004,0.02102078,0.01588301,-0.019469878,-0.021404235,-0.0036056563,0.32205957,0.0005076267,-0.0006321538,-0.011413772,-0.005228513,-0.0063750967,0.56729436,0.059381593,-0.004638659,-0.015998902,0.03226316,-0.24899635,0.44029048,0.091821715,-0.006187493,-0.015022777,0.009791534,-0.13902488,0.6346607,-0.21884729,-0.043032598,0.015431713,-0.012643836,0.0023653954,0.69283265,-0.49282986,-0.03787031,0.0024801057,-0.03429476,0.24849916,0.35376287,-0.16208485,0.021294799,0.0068686246,-0.0144923385,-0.19201557,0.12401401,-0.6380075,-0.031192617,0.00076977815,-0.037362415,-0.3199617,0.10399345,-0.84486324,-0.024809023,-0.020346962,-0.09561385
30,-0.20773175,-0.060297035,0.051355373,-0.008669648,0.018381536,0.008287696,-0.69496566,-0.114907205,0.8993249,0.0132824145,0.022797294,0.0330825,-0.063008636,-0.5382863,0.50763494,-0.0091114305,0.017994545,0.040587366,0.14423394,-0.07568027,-0.068531856,0.021380018,0.019744787,-0.033747643,0.16008554,-0.41161948,0.58177274,0.0016690958,0.027239682,-0.03713999,-0.19397303,-0.90638125,0.34359312,-0.011847284,-0.0052958913,-0.0054045836,0.012559637,0.10712102,0.020850323,0.013595339,-0.01878492,-0.019996582,-0.0041778684,0.32311752,0.0001242701,2.1761283e-05,-0.010488808,-0.0045220423,-0.0053563267,0.5674109,0.054492127,-0.0038545039,-0.014641723,0.029529145,-0.249035,0.44076222,0.09717676,-0.0055677965,-0.015148671,0.010642666,-0.1527169,0.64078933,-0.20721513,-0.042957444,0.014888383,-0.010060433,-0.016395507,0.6992551,-0.4760566,-0.0378764,0.0020627624,-0.027873283,0.24962068,0.3535489,-0.16334496,0.019259445,0.006513299,-0.013948842,-0.17628644,0.12169359,-0.64058185,-0.029890543,0.00061975047,-0.034916036,-0.3044783,0.09930603,-0.83856654,-0.02271984,-0.018041037,-0.08947
31,-0.20253772,-0.06359946,0.05277871,-0.0064766444,0.016437933,0.007998599,-0.698796,-0.112802066,0.8568693,0.012784727,0.02126773,0.028149221,-0.07422875,-0.5347325,0.48381558,-0.00858321,0.015669076,0.03619255,0.14333959,-0.0775615,-0.07040849,0.019027032,0.018527526,-0.031577297,0.14228874,-0.41802722,0.53395337,0.0011394527,0.02551282,-0.039116614,-0.19190735,-0.9092723,0.3207371,-0.011440692,-0.00565267,-0.007498692,0.012155818,0.107150674,0.020388296,0.011098119,-0.01823747,-0.018580783,-0.004912533,0.3244233,-0.00015997142,0.00056127086,-0.009576213,-0.004143033,-0.004470406,0.5676055,0.049433593,-0.0027822051,-0.01315437,0.026733143,-0.24789737,0.4415804,0.10448438,-0.0049049146,-0.015118234,0.011620183,-0.16818346,0.64778733,-0.19175182,-0.042761464,0.014060847,-0.0075309277,-0.038704075,0.70687866,-0.45553908,-0.037520576,0.0014607573,-0.021307008,0.24965265,0.3537611,-0.16623,0.017206527,0.006070632,-0.013188904,-0.16330169,0.1186081,-0.64392895,-0.029090753,0.00072945096,-0.0324713,-0.2922008,0.09394855,-0.83162373,-0.02148208,-0.015624501,-0.0833236
32,-0.19650872,-0.06678293,0.05507425,-0.0043952093,0.014551173,0.007659111,-0.7012526,-0.110805154,0.81574833,0.012289021,0.019837778,0.02391896,-0.0847109,-0.5311077,0.46007258,-0.007872788,0.013498386,0.032081693,0.14176084,-0.07968497,-0.07297945,0.016733568,0.017485175,-0.029508637,0.12327327,-0.4247411,0.48378605,0.00062771514,0.02382828,-0.04027278,-0.18960002,-0.91276777,0.2971349,-0.010893991,-0.0059634056,-0.009083349,0.011578066,0.10731676,0.019728085,0.008548041,-0.01775724,-0.017193615,-0.005730966,0.32593977,-0.00031724572,0.0010115616,-0.008704644,-0.0040168683,-0.0037200283,0.56798875,0.044376004,-0.0015194081,-0.011616647,0.023967618,-0.24560134,0.4426564,0.11320698,-0.0041643325,-0.014895815,0.012574941,-0.18461859,0.6551117,-0.17333136,-0.04236548,0.013044588,-0.0051137153,-0.06338261,0.7150709,-0.43212798,-0.036840867,0.0007170311,-0.014774783,0.24857438,0.35438558,-0.17034613,0.015125498,0.0055708825,-0.012206115,-0.15306775,0.115310185,-0.6472757,-0.028596954,0.0010774513,-0.029897887,-0.28295964,0.08849211,-0.82367486,-0.02082434,-0.013190884,-0.07702856
33,-0.18973587,-0.06979308,0.05807219,-0.0024534576,0.012760096,0.007286886,-0.70180607,-0.10915816,0.7763792,0.011952527,0.018491052,0.020205121,-0.094138786,-0.5277675,0.43668857,-0.00701343,0.011541679,0.028194435,0.13953789,-0.08195616,-0.07602072,0.014510691,0.016610805,-0.027540157,0.103649296,-0.43139327,0.432643,0.00013286062,0.02219042,-0.04077048,-0.186964,-0.91661835,0.27326748,-0.010158007,-0.006210871,-0.010274507,0.0108967405,0.10762848,0.018940534,0.006067631,-0.01728507,-0.015861517,-0.0065669175,0.32761776,-0.00033784658,0.0013936292,-0.007890236,-0.0040822714,-0.0031030998,0.5686133,0.039438684,-0.00015169755,-0.0100876475,0.02129479,-0.242158,0.44388676,0.122861505,-0.0033266302,-0.014467085,0.013400368,-0.2012912,0.662285,-0.15271272,-0.04170284,0.011916872,-0.0028496813,-0.08938713,0.7232732,-0.4065299,-0.035880093,-0.00011977251,-0.008409264,0.24636135,0.35539147,-0.17532487,0.0130114,0.0050399792,-0.011015501,-0.14551581,0.11226766,-0.6499316,-0.02824813,0.0016292315,-0.027123474,-0.276525,0.08341173,-0.8143522,-0.020526033,-0.010808732,-0.07050498
34,-0.18231335,-0.072598204,0.06160183,-0.00067036226,0.011087329,0.006891856,-0.7000227,-0.10802804,0.73907787,0.011876762,0.01721626,0.016864426,-0.10227485,-0.52496856,0.41389257,-0.0060416795,0.00983039,0.024489362,0.13670538,-0.084293246,-0.07933974,0.012365036,0.015888266,-0.025663784,0.083918944,-0.43769312,0.3816908,-0.0003418643,0.020592073,-0.04074771,-0.18393591,-0.9205905,0.24957013,-0.00922123,-0.0063832756,-0.011164727,0.010167019,0.108086556,0.018079327,0.0037485901,-0.016777571,-0.014602711,-0.007367963,0.3294035,-0.00022719242,0.0017223023,-0.0071401484,-0.0042878217,-0.0026139338,0.56949437,0.034707677,0.0012451205,-0.008612153,0.018754767,-0.23758216,0.44517234,0.13302472,-0.002384713,-0.013837628,0.014028434,-0.21756122,0.6689317,-0.13055106,-0.040726546,0.010739375,-0.00076305866,-0.1158058,0.73104006,-0.3793427,-0.034682974,-0.0010014696,-0.00230957,0.24299617,0.35673147,-0.18083839,0.010865293,0.0045017,-0.009647816,-0.1405363,0.1098324,-0.6513239,-0.02792277,0.0023391386,-0.024119476,-0.27264836,0.079060614,-0.8033407,-0.020415569,-0.008528255,-0.06373085
35,-0.17434354,-0.075183704,0.06550181,0.0009451844,0.009543301,0.0064780684,-0.69558233,-0.10750579,0.70411307,0.0121175535,0.016006995,0.013792178,-0.10895257,-0.52287304,0.39188436,-0.0049941232,0.008372989,0.020942535,0.1332962,-0.08662535,-0.082780614,0.010300465,0.015295286,-0.023871062,0.06448962,-0.4434315,0.33191848,-0.00079121627,0.019021878,-0.04032325,-0.18048179,-0.9244933,0.22643912,-0.00809999,-0.006473068,-0.011825832,0.00943044,0.10868195,0.01718405,0.001654502,-0.01620752,-0.013428941,-0.008095784,0.33124423,-2.561137e-06,0.0020062272,-0.006455563,-0.004589945,-0.0022443533,0.57062197,0.030244928,0.0026053395,-0.0072239502,0.016371427,-0.23189878,0.44642833,0.14333908,-0.0013413243,-0.013029639,0.014424896,-0.23289025,0.674792,-0.10740328,-0.039412774,0.009559639,0.0011363924,-0.1418621,0.7380535,-0.3510756,-0.03329398,-0.0018837887,0.0034507904,0.23847322,0.35834494,-0.1866091,0.008693818,0.0039777174,-0.008144347,-0.13800348,0.10823033,-0.65101427,-0.02753879,0.003154499,-0.020890394,-0.27109104,0.0756639,-0.7904108,-0.020367028,-0.006385267,-0.05673194
36,-0.16593501,-0.07754735,0.06962706,0.002393555,0.008129724,0.0060458034,-0.6882816,-0.107614055,0.6717281,0.012694083,0.014860437,0.010917291,-0.1140676,-0.52155846,0.37084293,-0.0039052283,0.00716022,0.017544098,0.1293437,-0.0888927,-0.08622514,0.008319363,0.01480661,-0.022155529,0.04568496,-0.4484775,0.28414956,-0.0012092814,0.01746955,-0.039598666,-0.17659652,-0.92819035,0.20422965,-0.006829045,-0.0064765345,-0.0123119,0.008716395,0.10939726,0.01628227,-0.00017628819,-0.015562212,-0.012346759,-0.008725109,0.33309162,0.00031076185,0.0022487342,-0.005833566,-0.0049515693,-0.001984153,0.5719708,0.026093077,0.0038747415,-0.00594728,0.014157215,-0.2251456,0.44759014,0.15351555,-0.00020735152,-0.012077094,0.014583224,-0.2468463,0.6797196,-0.083732545,-0.037761096,0.008412499,0.0028505474,-0.16691762,0.74412024,-0.32216007,-0.031755388,-0.0027285188,0.008819062,0.23280151,0.3601626,-0.19241437,0.006508399,0.0034866459,-0.0065520946,-0.13779014,0.10756841,-0.6487009,-0.027049614,0.0040203435,-0.01746504,-0.27163985,0.07332683,-0.7754291,-0.02029516,-0.0044035874,-0.04956992
37,-0.15719694,-0.07969574,0.07385257,0.0036818013,0.0068427613,0.005593636,-0.67802656,-0.10832044,0.6421409,0.0135972835,0.01377604,0.008196401,-0.117568545,-0.52103186,0.3509265,-0.0028058933,0.0061702225,0.014294665,0.12488324,-0.09104717,-0.08959031,0.006423615,0.014396574,-0.020513495,0.02775354,-0.45277035,0.23904859,-0.0015898496,0.015928738,-0.038658775,-0.17229885,-0.9315994,0.1832493,-0.00545322,-0.0063939095,-0.012661789,0.008043595,0.11020917,0.0153912855,-0.0017271861,-0.014840376,-0.01135844,-0.009241996,0.33490545,0.0006833896,0.002449667,-0.0052688867,-0.0053415946,-0.0018213764,0.5735071,0.022277799,0.0050118044,-0.004797942,0.01211668,-0.21737337,0.4486153,0.16333209,0.0010001808,-0.011020539,0.014517978,-0.2591018,0.6836691,-0.05991411,-0.0357919,0.0073216446,0.0043893717,-0.19047055,0.74915856,-0.29295728,-0.030105606,-0.0035043664,0.013759581,0.22600496,0.3621122,-0.19808528,0.004324168,0.0030427123,-0.004919285,-0.13977332,0.10785257,-0.644209,-0.026437974,0.004884389,-0.013888694,-0.2741118,0.0720529,-0.7583554,-0.020148689,-0.0025969408,-0.042329155
38,-0.14823276,-0.08164071,0.078075215,0.004821267,0.005675518,0.0051203417,-0.6648175,-0.10955323,0.61553645,0.014797602,0.012754132,0.005607303,-0.11944688,-0.5212467,0.33226824,-0.0017227316,0.005373604,0.011201464,0.119952895,-0.09305236,-0.09282319,0.0046151727,0.014041122,-0.018943267,0.0108790025,-0.45630705,0.19712722,-0.0019268934,0.01439861,-0.03757242,-0.16762498,-0.93468666,0.16375251,-0.0040201102,-0.0062287245,-0.01290255,0.007422086,0.111091405,0.014520319,-0.0029991977,-0.014049273,-0.010462794,-0.009641651,0.33665442,0.0010853894,0.0026070513,-0.0047549345,-0.0057341354,-0.0017425697,0.57519346,0.018810209,0.0059881713,-0.0037841613,0.010249386,-0.20864531,0.44948235,0.17262815,0.0022603087,-0.009902211,0.014257435,-0.26942676,0.68667525,-0.036244337,-0.033541624,0.006301772,0.005766984,-0.21214825,0.7531766,-0.26376477,-0.028378163,-0.0041873856,0.018250743,0.21812254,0.36412358,-0.20350187,0.0021589734,0.0026553306,-0.0032917317,-0.1438356,0.10901148,-0.63747257,-0.025707701,0.0057005063,-0.010216,-0.2783525,0.07176707,-0.7392288,-0.019902611,-0.0009711422,-0.035104636
39,-0.13913412,-0.083397105,0.082212865,0.0058248714,0.004619955,0.0046259416,-0.6487294,-0.111217044,0.5920476,0.01625209,0.011795089,0.0031424253,-0.1197286,-0.522119,0.31496885,-0.0006778706,0.004737602,0.008274727,0.114592925,-0.09488353,-0.09589417,0.0028962549,0.013719089,-0.017444273,-0.0048116855,-0.45912933,0.15874942,-0.0022148099,0.01288359,-0.03639298,-0.16262051,-0.9374572,0.14593418,-0.0025746813,-0.0059875753,-0.01305208,0.006855054,0.1120173,0.013672441,-0.0040067583,-0.013201427,-0.00965593,-0.009926174,0.33831692,0.0014891028,0.0027188938,-0.004284784,-0.006108213,-0.0017333049,0.57699454,0.015688647,0.0067881234,-0.0029078107,0.008551637,-0.19903384,0.4501882,0.18129553,0.0035501122,-0.008761855,0.013837349,-0.27767733,0.68883157,-0.012950232,-0.031057552,0.0053605773,0.006998766,-0.23169565,0.75624996,-0.23482078,-0.026601031,-0.0047607115,0.022282604,0.20920563,0.366133,-0.20858422,3.2078475e-05,0.0023286887,-0.0017099008,-0.14985994,0.110922135,-0.62850976,-0.024876108,0.006431522,-0.006504804,-0.2842262,0.07234071,-0.71814805,-0.01955079,0.00047427043,-0.027991237
40,-0.12997732,-0.084980756,0.08620231,0.006705608,0.0036680931,0.004112214,-0.6298913,-0.11320664,0.5717432,0.017910067,0.010898615,0.00080236606,-0.11846592,-0.5235439,0.2990912,0.0003110068,0.0042295395,0.0055249557,0.10884527,-0.096526116,-0.09878966,0.0012693591,0.013413072,-0.016016113,-0.019238733,-0.4613083,0.124142006,-0.0024488084,0.011392482,-0.03516002,-0.15733334,-0.93994296,0.12992759,-0.0011555286,-0.0056794304,-0.013122138,0.0063410243,0.112961814,0.012846731,-0.004773332,-0.0123123005,-0.008931816,-0.010102522,0.33988005,0.0018711537,0.0027839225,-0.0038518459,-0.006446998,-0.0017786957,0.5788778,0.012901332,0.007406881,-0.002165576,0.007017823,-0.18861772,0.45074406,0.18926731,0.0048465934,-0.0076342076,0.013295449,-0.28378266,0.690267,0.009798904,-0.028392144,0.0045009777,0.008098725,-0.2489587,0.7584967,-0.20631093,-0.02479643,-0.005214163,0.025854595,0.19931632,0.36808646,-0.21328291,-0.0020369794,0.002062514,-0.00020691939,-0.15772429,0.11343336,-0.6173988,-0.023966817,0.0070502367,-0.0028112587,-0.29160646,0.073615074,-0.69525003,-0.019098641,0.0017443299,-0.021076007
41,-0.120821446,-0.08640738,0.08999619,0.0074755084,0.0028127609,0.0035827989,-0.60846615,-0.11541769,0.55461544,0.019717764,0.0100633735,-0.001408794,-0.11573087,-0.5254079,0.2846566,0.0012304541,0.0038192715,0.00296117,0.10275198,-0.097974226,-0.10150543,-0.00026292913,0.013109457,-0.014657864,-0.03236162,-0.46293288,0.09340715,-0.0026251636,0.009937056,-0.03390059,-0.15180823,-0.94219315,0.115805015,0.0002068174,-0.0053147096,-0.0131203495,0.005875676,0.11390258,0.012040056,-0.005327584,-0.011398263,-0.008283038,-0.010180512,0.34133828,0.002213288,0.0028023291,-0.0034505166,-0.0067374194,-0.0018640123,0.58081675,0.010428801,0.00784841,-0.0015502833,0.0056408476,-0.17747827,0.45117092,0.19650652,0.0061283503,-0.0065473947,0.012667425,-0.28773034,0.6911278,0.031880524,-0.025598384,0.0037228055,0.0090781115,-0.263866,0.7600589,-0.17837352,-0.022981038,-0.005543519,0.028973304,0.18852383,0.36994073,-0.21756892,-0.0040293,0.0018528695,0.0011922754,-0.16729544,0.11638504,-0.6042535,-0.023004515,0.00753936,0.0008137319,-0.30036435,0.07542096,-0.67068875,-0.018557487,0.002847055,-0.014433162
42,-0.11170879,-0.08769177,0.09355922,0.008145206,0.0020477762,0.0030426206,-0.58463454,-0.117754154,0.54057634,0.021621484,0.009286804,-0.0034871781,-0.11161005,-0.5275989,0.2716439,0.0020708535,0.0034806961,0.00058959424,0.09635423,-0.099228665,-0.10404055,-0.0016982742,0.012798436,-0.013367837,-0.044170827,-0.4640984,0.06653877,-0.0027412698,0.008530433,-0.032631174,-0.14608273,-0.9442649,0.10358153,0.0014902825,-0.0049046837,-0.013052092,0.0054534376,0.11482066,0.011248564,-0.005700052,-0.010475252,-0.007701479,-0.01017133,0.3426919,0.0025025718,0.0027755648,-0.003076531,-0.006969556,-0.0019753817,0.5827905,0.008246675,0.008122921,-0.0010521031,0.0044125896,-0.16569626,0.45149568,0.20299558,0.007376476,-0.005522626,0.011984222,-0.28955284,0.69156104,0.0532078,-0.022725973,0.0030241627,0.009944569,-0.27640983,0.7610851,-0.15110642,-0.021166315,-0.0057495404,0.031650368,0.17690186,0.37166443,-0.22142464,-0.005927492,0.00169351,0.0024710782,-0.17842406,0.11962281,-0.5892035,-0.022011107,0.007890527,0.0043266406,-0.31035995,0.07759353,-0.64461887,-0.017939987,0.0037922673,-0.00812188
43,-0.10266703,-0.08884739,0.096864745,0.008724248,0.0013679275,0.0024975147,-0.5585824,-0.120132506,0.5294615,0.023569945,0.008565212,-0.005431409,-0.106199905,-0.5300127,0.25999337,0.0028260238,0.0031924942,-0.0015866943,0.08969122,-0.1002949,-0.10639335,-0.0030347593,0.012473546,-0.01214367,-0.05468054,-0.464899,0.043441948,-0.0027957503,0.0071859136,-0.031360045,-0.14018536,-0.94621634,0.09322268,0.0026804,-0.004460683,-0.012922002,0.005068778,0.11570042,0.010468802,-0.0059205145,-0.009557877,-0.007178869,-0.010086376,0.34394467,0.0027309507,0.002706157,-0.0027272217,-0.0071363607,-0.0021002702,0.5847836,0.0063281134,0.008244453,-0.0006595531,0.0033242498,-0.15334967,0.451748,0.20872812,0.008575347,-0.0045746863,0.011270851,-0.28931502,0.6917046,0.07371962,-0.019819349,0.002402179,0.010702103,-0.2866287,0.76171887,-0.124574624,-0.0193596,-0.005837109,0.033900887,0.16452596,0.3732364,-0.22483718,-0.0077161174,0.0015770006,0.0036205463,-0.1909432,0.123006865,-0.5723805,-0.021003654,0.008102741,0.007692095,-0.3214375,0.07998211,-0.617185,-0.017257128,0.0045907293,-0.0021863617
44,-0.093712,-0.08988633,0.09989184,0.009221034,0.00076878536,0.0019534444,-0.5304932,-0.122483455,0.5210384,0.025515843,0.007893968,-0.0072433036,-0.09960379,-0.532557,0.24961138,0.0034928787,0.0029382803,-0.0035678167,0.08279964,-0.10118173,-0.1085584,-0.0042711347,0.012131162,-0.010982616,-0.063922025,-0.46542186,0.023951909,-0.002788229,0.005915841,-0.030089142,-0.13413548,-0.9481015,0.08465245,0.0037692408,-0.003993733,-0.012734659,0.0047168145,0.11652954,0.009698333,-0.0060163215,-0.008659007,-0.006707333,-0.009936428,0.34510273,0.0028945692,0.0025974363,-0.0024014637,-0.0072332323,-0.0022278167,0.58678603,0.0046456642,0.0082289465,-0.0003604132,0.0023664683,-0.14051214,0.4519572,0.2137023,0.009712407,-0.0037127442,0.010545772,-0.28710356,0.6916799,0.09337197,-0.016916484,0.0018535461,0.011351507,-0.29459172,0.7620909,-0.09881771,-0.017564898,-0.005814125,0.035741698,0.15147181,0.37464508,-0.22779316,-0.009382119,0.0014956151,0.004638497,-0.20466715,0.12641726,-0.5539081,-0.019993713,0.008180861,0.010882874,-0.33342242,0.08245613,-0.58851445,-0.016516687,0.0052530896,0.0033429638
45,-0.08485098,-0.09081922,0.10262287,0.009643327,0.0002464056,0.001415994,-0.5005434,-0.124752015,0.5150179,0.027416509,0.0072678,-0.008928335,-0.09192915,-0.5351531,0.24037732,0.004070947,0.0027063289,-0.0053570475,0.0757135,-0.10189983,-0.110525295,-0.00540689,0.01176998,-0.00988185,-0.07193801,-0.46574426,0.007852834,-0.0027192663,0.0047310046,-0.02881618,-0.12794411,-0.9499669,0.077762574,0.00475373,-0.0035142768,-0.0124954255,0.0043937266,0.11729857,0.008936172,-0.0060112886,-0.0077895,-0.0062799677,-0.009731203,0.34617293,0.0029928274,0.0024530813,-0.0020995177,-0.007257782,-0.0023490842,0.5887911,0.003172949,0.008092718,-0.00014232725,0.0015295818,-0.1272528,0.4521505,0.2179169,0.010778273,-0.002941546,0.0098214,-0.28301945,0.69158894,0.11213096,-0.014048967,0.0013746284,0.011890892,-0.30038682,0.7623154,-0.07385712,-0.015783932,-0.005690648,0.037190605,0.13781437,0.3758866,-0.23027568,-0.010914868,0.001442201,0.0055283196,-0.21939333,0.12975544,-0.5338985,-0.018987266,0.008133999,0.013879254,-0.3461216,0.084907204,-0.5587165,-0.01572241,0.0057897344,0.008447319
46,-0.07608603,-0.09165547,0.10504192,0.009998143,-0.00020281319,0.0008899346,-0.46890205,-0.12689608,0.5110697,0.029234562,0.0066811703,-0.010494963,-0.08328576,-0.5377361,0.23215157,0.004562147,0.002488981,-0.006960381,0.0684642,-0.102460995,-0.11227818,-0.0064421836,0.011390492,-0.008838883,-0.07877794,-0.46593207,-0.005104817,-0.0025899708,0.0036402727,-0.027536435,-0.121615775,-0.951851,0.07242173,0.0056344788,-0.0030320343,-0.012210508,0.0040966393,0.11800048,0.0081829205,-0.0059254,-0.006958397,-0.0058909394,-0.009479165,0.3471619,0.0030277781,0.0022770204,-0.0018226169,-0.007209789,-0.0024570469,0.5907949,0.0018856041,0.007851558,6.673188e-06,0.00080408156,-0.11363627,0.45235166,0.2213689,0.011765898,-0.002262353,0.009104606,-0.27717146,0.69151324,0.12996714,-0.011242497,0.0009614639,0.0123165585,-0.30411115,0.76248735,-0.049703076,-0.014017135,-0.005478084,0.038265467,0.12362742,0.3769629,-0.23226307,-0.01230621,0.0014104494,0.0062977895,-0.23490508,0.13294348,-0.51244986,-0.017985655,0.007974301,0.01666807,-0.3593265,0.08724894,-0.52788335,-0.01487424,0.006210204,0.013117291
47,-0.0674166,-0.09240341,0.107133985,0.010291971,-0.00058248267,0.00037886854,-0.43573207,-0.12888473,0.50883603,0.030938115,0.006128733,-0.011954139,-0.073784195,-0.5402543,0.22478275,0.004970303,0.002282023,-0.008386355,0.06108109,-0.102877736,-0.11379664,-0.0073778704,0.01099446,-0.00785177,-0.08449468,-0.46604013,-0.015190272,-0.0024020113,0.0026504025,-0.026244583,-0.115150444,-0.9537815,0.068483345,0.0064144316,-0.0025560167,-0.011887415,0.0038234703,0.11863047,0.0074406504,-0.005774878,-0.0061728936,-0.0055358447,-0.009187618,0.34807533,0.0030033179,0.0020733234,-0.0015725456,-0.0070909,-0.0025465153,0.59279525,0.00076192245,0.0075202677,9.7892975e-05,0.00018062256,-0.099723615,0.4525799,0.2240531,0.012670214,-0.0016739429,0.008397788,-0.2696729,0.69151473,0.1468522,-0.008518164,0.0006097704,0.012623645,-0.30586597,0.76268435,-0.026360255,-0.01226449,-0.005188575,0.03898415,0.10898388,0.37788045,-0.23372886,-0.0135503635,0.0013951459,0.0069580525,-0.25097588,0.13592218,-0.48965082,-0.016986413,0.0077159386,0.01924179,-0.37281665,0.08941527,-0.49609485,-0.013968827,0.0065233074,0.017350845
48,-0.0588418,-0.09307065,0.10888432,0.010530671,-0.0008962797,-0.00011487026,-0.40119135,-0.13069633,0.50794417,0.032500755,0.0056056455,-0.013318599,-0.063534975,-0.5426678,0.21811399,0.0053008664,0.002083927,-0.009645719,0.053591885,-0.103162885,-0.11505665,-0.0082153715,0.0105845,-0.0069191605,-0.08914212,-0.4661125,-0.022681516,-0.0021573864,0.0017659356,-0.02493588,-0.10854579,-0.9557781,0.06579213,0.0070980634,-0.0020945147,-0.011534634,0.0035725143,0.11918554,0.006712706,-0.0055726133,-0.0054385327,-0.005211573,-0.008862803,0.3489179,0.0029247701,0.0018461905,-0.0013510771,-0.0069046784,-0.0026139617,0.5947908,-0.00021691993,0.0071124304,0.00014170379,-0.00034953468,-0.08557324,0.45285004,0.22596192,0.013487446,-0.0011732639,0.007699758,-0.26063842,0.69163805,0.16275631,-0.00589328,0.00031479076,0.012807135,-0.30575225,0.7629667,-0.0038321577,-0.010526329,-0.004834475,0.039364457,0.09395624,0.37864858,-0.23464225,-0.014643768,0.0013921368,0.0075225085,-0.26737267,0.13864869,-0.46558106,-0.015984425,0.0073744487,0.021597464,-0.38636395,0.09135823,-0.46342194,-0.013000464,0.0067371093,0.02115162
49,-0.050361957,-0.09366424,0.110278785,0.010719426,-0.001148277,-0.00059030857,-0.36543623,-0.1323166,0.50802,0.033901606,0.0051078945,-0.014602411,-0.052647498,-0.54494727,0.21198916,0.005560456,0.0018950646,-0.0107512735,0.046023205,-0.10332972,-0.11603223,-0.008956578,0.01016378,-0.006040225,-0.092773825,-0.46618372,-0.027856156,-0.001858443,0.0009892712,-0.023607498,-0.101798825,-0.9578501,0.06418992,0.0076907477,-0.0016551781,-0.011161749,0.003342175,0.11966422,0.0060035447,-0.0053287596,-0.004759335,-0.0049163066,-0.008510238,0.349693,0.0027984083,0.0016000699,-0.0011596158,-0.0066563752,-0.002657408,0.5967798,-0.001066871,0.006640615,0.0001474845,-0.00079458207,-0.07124186,0.4531716,0.2270872,0.014214652,-0.00075600995,0.007006649,-0.25018358,0.6919121,0.17764793,-0.003382559,7.1236864e-05,0.012862325,-0.30386996,0.7633796,0.017875794,-0.008803647,-0.004428046,0.03942457,0.078616984,0.3792788,-0.23497017,-0.015585014,0.0013982202,0.008006249,-0.28386155,0.14109378,-0.44031662,-0.014972588,0.0069660675,0.023736054,-0.39973846,0.09304526,-0.42993215,-0.011961721,0.0068591125,0.024527788
50,-0.041979454,-0.094190925,0.1113036,0.01086258,-0.0013428992,-0.0010476029,-0.32862243,-0.1337375,0.50869435,0.03512496,0.0046324134,-0.015820172,-0.041229673,-0.5470725,0.20625646,0.0057565253,0.0017171161,-0.011717364,0.038401,-0.10339168,-0.116696775,-0.009603772,0.00973564,-0.00521438,-0.095442496,-0.46628034,-0.030986037,-0.0015079416,0.00032066822,-0.022258954,-0.09490762,-0.9599999,0.06351912,0.008198177,-0.0012449101,-0.010779018,0.003130653,0.12006645,0.005318315,-0.005051352,-0.0041378513,-0.004649248,-0.008134745,0.35040307,0.0026311278,0.0013395976,-0.0009987429,-0.0063526696,-0.0026762094,0.59876,-0.0018012896,0.006116351,0.00012350528,-0.0011620317,-0.056785207,0.45354974,0.22742061,0.014849497,-0.0004169168,0.0063128993,-0.23842296,0.6923531,0.19149321,-0.0009986553,-0.00012656115,0.01278564,-0.3003166,0.76395494,0.038754612,-0.0070984624,-0.0039811423,0.039183117,0.063039035,0.3797836,-0.23467802,-0.01637458,0.0014108992,0.00842499,-0.3002105,0.14323968,-0.4139324,-0.013942828,0.0065073306,0.025661517,-0.4127115,0.09445677,-0.39569274,-0.010844668,0.006896576,0.027490951
51,-0.03369917,-0.094657324,0.11194621,0.010963768,-0.0014851261,-0.0014879946,-0.29090697,-0.13495564,0.509614,0.03616004,0.004177287,-0.016986892,-0.029387016,-0.54903066,0.20077257,0.005896792,0.0015523924,-0.012559764,0.030750846,-0.103362575,-0.117024705,-0.010159548,0.009303458,-0.0044410657,-0.097200185,-0.46642172,-0.03233269,-0.001109194,-0.00024167926,-0.020893028,-0.08787232,-0.96222234,0.063626274,0.008626165,-0.00086977147,-0.010397254,0.0029358491,0.12039341,0.0046625864,-0.00474702,-0.0035753455,-0.0044104047,-0.007740991,0.3510496,0.00243029,0.0010697786,-0.00086806715,-0.006001538,-0.0026709344,0.6007273,-0.002431184,0.0055505857,7.694427e-05,-0.0014588591,-0.042258643,0.45398495,0.22695574,0.015389954,-0.00015004165,0.005611971,-0.22547098,0.692967,0.20425789,0.0012471182,-0.00028473698,0.012575049,-0.29518834,0.7647125,0.058791235,-0.0054140016,-0.0035051506,0.038660064,0.047295883,0.38017604,-0.23373215,-0.017014733,0.0014282404,0.0087947175,-0.3161949,0.14507802,-0.3865049,-0.012886493,0.0060146265,0.027380224,-0.42506152,0.09558414,-0.36077413,-0.009641485,0.006856775,0.030055735
52,-0.025528545,-0.09507009,0.11219527,0.011025747,-0.0015804619,-0.0019133743,-0.2524484,-0.13597165,0.5104452,0.037000615,0.0037416164,-0.01811723,-0.017222269,-0.5508159,0.1954049,0.005988933,0.0014032862,-0.013294913,0.02309809,-0.1032563,-0.11699271,-0.010626692,0.008870326,-0.0037193466,-0.09809863,-0.46662176,-0.032144587,-0.00066616386,-0.00070156355,-0.01951539,-0.08069601,-0.964507,0.06436391,0.008980397,-0.0005349461,-0.0100271925,0.0027553043,0.12064737,0.004041953,-0.0044214334,-0.0030716667,-0.00420022,-0.007333385,0.35163373,0.0022032894,0.00079587847,-0.0007660724,-0.00561197,-0.0026431717,0.60267717,-0.0029656515,0.0049536508,1.3858109e-05,-0.0016914718,-0.027717432,0.4544739,0.22568868,0.01583425,5.1185023e-05,0.004897047,-0.21144035,0.6937513,0.215908,0.0033446504,-0.0004096236,0.012230456,-0.28857952,0.7656626,0.07796846,-0.0037544593,-0.0030108148,0.037876487,0.031461544,0.3804693,-0.23210067,-0.017509222,0.001448602,0.009130791,-0.3316,0.14660805,-0.3581139,-0.011794997,0.0055038314,0.028900355,-0.43657672,0.09642729,-0.3252515,-0.008345291,0.0067472346,0.032239232
53,-0.01747724,-0.095435895,0.11204089,0.011050561,-0.0016349107,-0.0023260433,-0.21340704,-0.13678938,0.5108782,0.037644308,0.0033254102,-0.01922514,-0.0048348606,-0.5524275,0.19003275,0.0060400832,0.0012718561,-0.013939571,0.015467953,-0.10308671,-0.116580516,-0.011008132,0.00843893,-0.0030475687,-0.098189846,-0.4668895,-0.030655757,-0.00018381327,-0.0010645624,-0.018134782,-0.07338498,-0.9668397,0.06559209,0.0092661185,-0.00024439022,-0.009679291,0.0025863727,0.12083162,0.0034617186,-0.004079681,-0.00262543,-0.0040193014,-0.0069162827,0.3521564,0.0019574687,0.00052340515,-0.00069017336,-0.0051935664,-0.0025954451,0.6046033,-0.0034123808,0.0043355506,-6.078949e-05,-0.0018659644,-0.013216922,0.45501027,0.2236191,0.01618108,0.00019368064,0.0041616857,-0.19644268,0.6946976,0.22641155,0.005285071,-0.00050769746,0.011753973,-0.28058368,0.7668063,0.09626603,-0.002124939,-0.0025081912,0.036855035,0.015610387,0.38067642,-0.22975503,-0.017863106,0.0014705225,0.009447522,-0.3462242,0.14783558,-0.32884368,-0.010660091,0.00498978,0.030231144,-0.44705826,0.09699354,-0.28920582,-0.0069508497,0.0065759607,0.034060623
54,-0.0095566735,-0.09576143,0.11147514,0.011039572,-0.0016549155,-0.0027283756,-0.1739443,-0.13741553,0.5106303,0.038092133,0.0029295124,-0.020323593,0.007679574,-0.55386937,0.18454878,0.006056484,0.0011594464,-0.0145101715,0.007885382,-0.102867484,-0.115771934,-0.011306904,0.008011561,-0.0024231747,-0.09752693,-0.4672302,-0.028084751,0.0003318861,-0.0013379246,-0.016762486,-0.06594902,-0.969203,0.06717935,0.009488296,-8.121133e-07,-0.009363217,0.0024263668,0.120950386,0.0029265638,-0.003726609,-0.002234036,-0.0038681142,-0.006494049,0.35261887,0.0016998425,0.00025793165,-0.0006369278,-0.004756334,-0.0025310367,0.6064985,-0.0037779063,0.0037059747,-0.00014308465,-0.001988206,0.001187591,0.4555853,0.22075094,0.01642952,0.000284784,0.0034003146,-0.18058768,0.6957929,0.23574029,0.007060805,-0.000585217,0.011149965,-0.27129364,0.7681376,0.1136617,-0.00053124875,-0.002006605,0.035619933,-0.00018331432,0.38080993,-0.22667104,-0.018082503,0.0014925371,0.009757645,-0.35988143,0.14877163,-0.29878324,-0.009474196,0.004485928,0.031382438,-0.4563231,0.09729578,-0.25272417,-0.0054550134,0.0063515753,0.0355408
55,-0.0017795637,-0.09605334,0.11049195,0.010993561,-0.0016472088,-0.0031224973,-0.13422208,-0.13785902,0.50944734,0.038347792,0.0025552409,-0.0214236,0.020229593,-0.5551495,0.17885895,0.0060433,0.0010664879,-0.015021976,0.0003750287,-0.102611735,-0.114555,-0.011525944,0.0075898506,-0.0018424764,-0.09616397,-0.4676463,-0.024633816,0.0008738246,-0.0015302185,-0.015411567,-0.058401152,-0.97157943,0.06900343,0.009651287,0.00019447785,-0.009087276,0.002272807,0.121008694,0.0024402635,-0.0033669192,-0.0018938528,-0.0037466548,-0.0060710264,0.353023,0.0014369693,4.965812e-06,-0.0006021187,-0.004310212,-0.0024538133,0.60835516,-0.0040680356,0.003074335,-0.00023007274,-0.0020638127,0.015440832,0.4561892,0.21709192,0.01657927,0.0003320747,0.0026084855,-0.16398284,0.6970224,0.24387039,0.0086658085,-0.00064812973,0.010425054,-0.26080102,0.7696447,0.13013202,0.0010204837,-0.0015146506,0.034196444,-0.015845727,0.3808821,-0.22282939,-0.018174212,0.0015130914,0.010071777,-0.37240246,0.14943144,-0.26802596,-0.008230837,0.0040039634,0.03236415,-0.4642049,0.09735125,-0.21589968,-0.00385735,0.0060831886,0.036701832
56,0.0058404766,-0.09631811,0.1090875,0.010912815,-0.0016185539,-0.00351003,-0.094402075,-0.1381307,0.50710446,0.038416963,0.0022043604,-0.022534255,0.032728232,-0.5562782,0.17288302,0.00600427,0.000992315,-0.015488692,-0.0070389304,-0.10233191,-0.112922356,-0.011668105,0.0071749315,-0.0013007391,-0.09415667,-0.46813792,-0.020488918,0.0014337171,-0.0016510437,-0.014096389,-0.05075749,-0.97395146,0.07095161,0.009758915,0.00034169853,-0.008858193,0.0021236604,0.121012345,0.0020054271,-0.003005283,-0.0016003214,-0.00365429,-0.005651474,0.35337144,0.0011747088,-0.0002302602,-0.00058119744,-0.0038649472,-0.0023680702,0.61016583,-0.0042880885,0.0024498384,-0.00031974303,-0.0020984113,0.029487861,0.45681146,0.21265425,0.016630689,0.000343272,0.0017833486,-0.14673322,0.6983694,0.2507839,0.010095739,-0.0007018149,0.009587869,-0.24919689,0.77131104,0.14565372,0.00252394,-0.0010400468,0.032610886,-0.03130405,0.3809044,-0.21821642,-0.018145494,0.0015304624,0.010398254,-0.38363633,0.14983374,-0.2366697,-0.0069248024,0.0035536345,0.033185616,-0.4705558,0.09718036,-0.17883076,-0.0021602288,0.005780518,0.03756659
57,0.01328937,-0.09656197,0.10726002,0.010797374,-0.0015756171,-0.0038919477,-0.05464516,-0.13824297,0.503406,0.038306694,0.0018786564,-0.023661833,0.045093156,-0.5572686,0.16655378,0.0059417672,0.00093523285,-0.015921792,-0.014332881,-0.10203941,-0.11087109,-0.011736058,0.0067673363,-0.00079217926,-0.09156185,-0.4687037,-0.015819436,0.0020022783,-0.0017107377,-0.012831572,-0.043036886,-0.9763038,0.07292102,0.00981441,0.00044238474,-0.008680612,0.0019775312,0.120967776,0.0016234592,-0.002646193,-0.0013482841,-0.0035896003,-0.0052395305,0.35366797,0.0009182319,-0.00044303387,-0.0005694777,-0.003429731,-0.0022782981,0.61192334,-0.004443098,0.0018412732,-0.00041083337,-0.0020974465,0.043273956,0.45744246,0.2074535,0.01658488,0.00032608025,0.0009237118,-0.12894103,0.6998179,0.25646856,0.011348257,-0.0007509086,0.008648813,-0.2365705,0.7731167,0.16020402,0.0039728656,-0.000589662,0.030889867,-0.046486698,0.3808878,-0.2128241,-0.018003795,0.001542782,0.010742806,-0.39345,0.14999981,-0.20481595,-0.005552629,0.0031423424,0.033855323,-0.47524652,0.096805714,-0.14162098,-0.00036920793,0.005453514,0.038158063
58,0.020552922,-0.09679072,0.10501021,0.010646898,-0.0015246021,-0.0042683696,-0.015110912,-0.13820928,0.4981857,0.038024794,0.0015799096,-0.024809651,0.05724681,-0.55813503,0.15981695,0.005856747,0.00089251495,-0.016330004,-0.021483911,-0.10174447,-0.10840261,-0.011732167,0.006367203,-0.0003103111,-0.088436976,-0.46934146,-0.010778734,0.0025694203,-0.0017198072,-0.011631308,-0.035260394,-0.97862446,0.074818626,0.009820303,0.00049957074,-0.008556869,0.0018338365,0.12088193,0.0012943642,-0.00229403,-0.0011322265,-0.00355025,-0.004839143,0.35391766,0.0006718859,-0.0006293338,-0.00056252256,-0.0030129068,-0.002188893,0.61362183,-0.004537873,0.0012571365,-0.00050275936,-0.0020663403,0.056744903,0.45807335,0.20150882,0.016443746,0.00028809952,3.0227005e-05,-0.11070584,0.70135343,0.2609184,0.012423148,-0.000799112,0.0076196454,-0.22301027,0.7750403,0.17376119,0.0053612553,-0.00016952283,0.029059842,-0.06132391,0.38084275,-0.20665042,-0.017756477,0.001548016,0.011108499,-0.4017288,0.1499525,-0.17256965,-0.0041126665,0.0027752323,0.034380607,-0.47816694,0.09625083,-0.10437857,0.0015069596,0.0051121432,0.038498934
59,0.02761681,-0.09700963,0.10234107,0.010460921,-0.0014711143,-0.0046385657,0.024042593,-0.13804385,0.49130547,0.037579346,0.001309637,-0.025977425,0.06911631,-0.5588925,0.1526303,0.0057488456,0.0008606581,-0.016719138,-0.028469713,-0.101456,-0.105522126,-0.011658493,0.0059743263,0.00015179627,-0.08483933,-0.47004825,-0.005503898,0.0031245835,-0.0016886656,-0.010508386,-0.027450927,-0.9809053,0.07656133,0.009778658,0.0005173832,-0.008486797,0.0016928026,0.120762154,0.0010168864,-0.0019528866,-0.0009465739,-0.003533043,-0.0044538705,0.35412657,0.00043915398,-0.0007859599,-0.0005563274,-0.002621824,-0.0021039713,0.6152569,-0.0045770034,0.00070534647,-0.0005954504,-0.002010228,0.06984688,0.4586976,0.19484177,0.016209863,0.00023668958,-0.0008946471,-0.09212449,0.7029631,0.2641328,0.013322303,-0.0008491669,0.006513085,-0.20860237,0.77705914,0.1863043,0.006683398,0.0002153751,0.027146336,-0.07574768,0.38077894,-0.19969921,-0.017410584,0.0015440672,0.011495739,-0.40837523,0.14971568,-0.14003849,-0.00260547,0.0024551838,0.034767244,-0.4792252,0.09553963,-0.06721612,0.0034565432,0.004766101,0.038610894
60,0.034466702,-0.09722334,0.09925814,0.010238862,-0.0014198618,-0.0050009713,0.062658586,-0.13776118,0.48265466,0.036978323,0.0010691201,-0.027161554,0.08063344,-0.5595566,0.14496325,0.005616568,0.00083562045,-0.017091934,-0.035268635,-0.10118151,-0.10223839,-0.011516828,0.0055883005,0.0006011538,-0.08082518,-0.47082096,-0.00011637807,0.0036571994,-0.0016272104,-0.009473685,-0.019632831,-0.98314214,0.07807584,0.009690986,0.0005008979,-0.008467741,0.001555441,0.1206162,0.00078854244,-0.0016265195,-0.0007859627,-0.0035339333,-0.004087001,0.3543023,0.0002228301,-0.000910718,-0.0005475879,-0.0022626137,-0.0020270757,0.6168269,-0.00456487,0.00019323453,-0.0006892972,-0.0019340273,0.08252646,0.45931083,0.18747628,0.015886517,0.00017885352,-0.0018467195,-0.07329159,0.7046364,0.26611662,0.014049812,-0.0009027496,0.0053424053,-0.19343147,0.7791517,0.19781327,0.007934045,0.0005609642,0.025173562,-0.08969223,0.38070554,-0.19198011,-0.016972754,0.0015288745,0.011902582,-0.41330832,0.1493135,-0.1073334,-0.0010339301,0.0021829233,0.03501964,-0.47834775,0.094695576,-0.030250622,0.0054649124,0.0044244044,0.038514283
61,0.04108816,-0.0974358,0.09576967,0.009980012,-0.0013744999,-0.005353175,0.100581534,-0.13737588,0.47214982,0.03622921,0.0008590156,-0.02835475,0.09173425,-0.56014246,0.1367961,0.005457539,0.00081302144,-0.017448036,-0.041859478,-0.100927085,-0.09856318,-0.011308596,0.005208794,0.0010443684,-0.07644895,-0.47165656,0.005277432,0.0041570514,-0.001544515,-0.00853553,-0.011831529,-0.98533607,0.079298586,0.0095583005,0.0004559299,-0.008494541,0.0014234455,0.1204519,0.0006058309,-0.0013182759,-0.0006455425,-0.0035481006,-0.003741242,0.3544531,2.4842098e-05,-0.0010024803,-0.00053382665,-0.0019401396,-0.0019610003,0.6183317,-0.0045056045,-0.0002726391,-0.00078480016,-0.0018423665,0.09473076,0.45991126,0.17943811,0.015477612,0.00012107426,-0.0028200038,-0.054299798,0.7063657,0.26687908,0.014611807,-0.0009604916,0.004121002,-0.17758057,0.7812969,0.20826858,0.009108257,0.0008642215,0.023163863,-0.10309384,0.38063118,-0.18350881,-0.016449112,0.0015004915,0.012324814,-0.4164627,0.14876968,-0.07456815,0.0005967058,0.0019572456,0.035140544,-0.4754789,0.093741074,0.0063964725,0.007515036,0.004095122,0.03822772
62,0.047466528,-0.097650185,0.09188655,0.009683758,-0.001337599,-0.005692173,0.1376567,-0.13690242,0.45973274,0.03533907,0.0006795749,-0.0295467,0.102358915,-0.56066453,0.12811953,0.0052687023,0.000788543,-0.01778441,-0.048221372,-0.10069747,-0.09451081,-0.011035178,0.0048356466,0.001487337,-0.071762316,-0.47255194,0.010585446,0.0046147984,-0.0014485124,-0.0076994114,-0.004073307,-0.98749185,0.080175385,0.00938156,0.0003886167,-0.00855992,0.0012989971,0.12027711,0.00046439422,-0.0010310337,-0.0005211402,-0.0035702325,-0.003418915,0.3545882,-0.00015339442,-0.001061148,-0.00051344186,-0.001657655,-0.001907602,0.61977327,-0.004403066,-0.0006865803,-0.0008826093,-0.0017394293,0.10640739,0.4604995,0.17075469,0.014987529,6.925827e-05,-0.003807027,-0.035240453,0.7081453,0.2664337,0.015016172,-0.0010220297,0.0028620847,-0.16113165,0.7834764,0.21765089,0.010201488,0.0011231119,0.021137405,-0.11589132,0.38056388,-0.17430662,-0.015845321,0.0014572977,0.012756407,-0.41778755,0.14810725,-0.041859724,0.0022788793,0.0017754175,0.03513144,-0.47058022,0.09269734,0.04259921,0.0095879,0.0037850514,0.03776774
63,0.053586584,-0.09786887,0.08762251,0.009349532,-0.0013104649,-0.006014377,0.17373015,-0.13635497,0.44537085,0.03431416,0.00053043664,-0.03072422,0.11245131,-0.561136,0.11893409,0.005046621,0.00075811625,-0.018095598,-0.054333545,-0.100495994,-0.090097874,-0.01069787,0.004469022,0.0019348171,-0.06681358,-0.4735036,0.015729459,0.0050224364,-0.0013459189,-0.0069676843,0.0036147758,-0.9896171,0.08066143,0.009161532,0.0003052922,-0.008654666,0.0011845194,0.12009962,0.0003593075,-0.0007672608,-0.00040941313,-0.0035945848,-0.0031216443,0.35471725,-0.00031107664,-0.0010877419,-0.00048578158,-0.0014169868,-0.0018677488,0.621156,-0.0042607635,-0.0010439586,-0.0009832035,-0.0016290229,0.117504574,0.46107835,0.16145515,0.01442118,2.8557144e-05,-0.004798893,-0.01620404,0.7099715,0.26479742,0.015272441,-0.0010860898,0.0015783831,-0.14416558,0.78567314,0.22594097,0.011209577,0.00133668,0.019111887,-0.12802595,0.38051116,-0.16440076,-0.015166599,0.0013981233,0.0131898895,-0.41724607,0.1473481,-0.009328412,0.0040028077,0.0016333666,0.034992546,-0.4636301,0.09158404,0.078227095,0.011663192,0.0034995154,0.037148807
64,0.059432577,-0.098093405,0.08299418,0.008976949,-0.0012932736,-0.006315924,0.20864867,-0.13574734,0.42905608,0.033160213,0.00041059405,-0.031871818,0.12195877,-0.56156874,0.10924975,0.004787823,0.000718237,-0.018374177,-0.06017513,-0.10032484,-0.085342735,-0.010298155,0.0041095503,0.0023901705,-0.06164728,-0.4745077,0.020644218,0.005373599,-0.0012420606,-0.006339485,0.011205148,-0.99172294,0.08072092,0.008899209,0.00021217111,-0.008768178,0.0010824809,0.119926855,0.00028522313,-0.00052886456,-0.00030784495,-0.0036152676,-0.0028504934,0.35484987,-0.0004478786,-0.0010842346,-0.00045099482,-0.0012183534,-0.0018412247,0.62248564,-0.0040820017,-0.0013413541,-0.0010868148,-0.0015144683,0.12797162,0.4616528,0.15157022,0.013783725,3.3872202e-06,-0.0057855025,0.0027196757,0.71184134,0.26199046,0.015391342,-0.0011506975,0.00028198585,-0.12676272,0.7878725,0.2331199,0.012128595,0.0015048983,0.017102482,-0.1394417,0.3804798,-0.1538242,-0.014417884,0.0013223882,0.013616674,-0.4148146,0.14651276,0.02290243,0.005756803,0.0015261061,0.034723118,-0.45462373,0.09041922,0.113145486,0.013719764,0.0032421574,0.036383156
65,0.06498781,-0.09832446,0.07802099,0.008565931,-0.0012851218,-0.0065928474,0.24226004,-0.13509306,0.41080394,0.031882282,0.0003185477,-0.032972686,0.13083187,-0.5619726,0.09908551,0.0044889394,0.00066619145,-0.018611498,-0.065725,-0.10018495,-0.08026548,-0.009837873,0.003758397,0.0028550923,-0.05630403,-0.4755599,0.025276467,0.0056637917,-0.0011409357,-0.0058110896,0.018669583,-0.9938201,0.08032683,0.008595891,0.00011507422,-0.008888969,0.0009951228,0.11976574,0.00023658574,-0.00031731836,-0.00021482073,-0.003626544,-0.0026057977,0.35499525,-0.0005638376,-0.0010534488,-0.00040993467,-0.0010605613,-0.0018268153,0.6237688,-0.0038699731,-0.0015765857,-0.0011932771,-0.0013986435,0.13775912,0.46222878,0.14113282,0.013080725,-2.8754584e-06,-0.006755706,0.021441054,0.7137522,0.25803635,0.015384425,-0.0012132823,-0.0010157153,-0.10900364,0.79006207,0.23916921,0.012954943,0.0016287083,0.01512184,-0.15008579,0.38047597,-0.14261563,-0.013603944,0.0012301649,0.014027543,-0.41048238,0.14562051,0.05470603,0.0075275507,0.0014481447,0.034321826,-0.44357252,0.08921963,0.14721571,0.01573652,0.0030149426,0.035480898
66,0.0702347,-0.09856193,0.0727251,0.008116748,-0.001284197,-0.006841272,0.27441376,-0.13440545,0.39065364,0.030484986,0.0002521295,-0.03400931,0.13902414,-0.5623561,0.08846916,0.004147077,0.00060010946,-0.018798154,-0.070961684,-0.10007635,-0.07488747,-0.0093193725,0.0034171604,0.003329588,-0.05082064,-0.4766546,0.029584423,0.0058906376,-0.0010452761,-0.0053759236,0.025979362,-0.9959196,0.079460815,0.008253347,1.9229949e-05,-0.0090053305,0.000924184,0.11962241,0.00020786701,-0.00013366342,-0.0001293812,-0.0036229491,-0.0023871502,0.35516173,-0.0006593913,-0.0009990279,-0.00036406144,-0.0009409422,-0.0018224176,0.6250131,-0.0036278516,-0.0017489512,-0.0013018944,-0.0012840834,0.14681974,0.46281302,0.1301782,0.012317953,1.2130942e-05,-0.0076976307,0.039871085,0.7157006,0.25296205,0.015263828,-0.0012709945,-0.0023041703,-0.090969004,0.79223025,0.24407169,0.013685327,0.0017099262,0.0131802615,-0.15990889,0.3805049,-0.13081941,-0.012729559,0.001122321,0.014412988,-0.40425164,0.14468947,0.08595314,0.009300498,0.0013936888,0.033786893,-0.43050388,0.08800064,0.18029645,0.017692944,0.0028181877,0.034450237
67,0.07515472,-0.09880477,0.067131415,0.0076301787,-0.0012879809,-0.007057801,0.30496204,-0.1336975,0.36866716,0.028972756,0.00020887144,-0.03496451,0.14649206,-0.5627257,0.07743686,0.0037599802,0.00051926414,-0.018924853,-0.07586329,-0.09999812,-0.06923154,-0.008745797,0.0030879155,0.0038117934,-0.045230497,-0.47778493,0.03353666,0.006053839,-0.0009567024,-0.0050252695,0.03310507,-0.99802995,0.07811263,0.0078740325,-7.091276e-05,-0.009105914,0.0008707717,0.11950219,0.00019361498,2.1532178e-05,-5.1241368e-05,-0.003599625,-0.0021934714,0.35535634,-0.0007351935,-0.0009251246,-0.000315018,-0.00085575506,-0.0018251892,0.6262255,-0.0033589974,-0.0018592048,-0.0014114727,-0.0011728983,0.15510885,0.46341184,0.11874464,0.011501355,4.9666967e-05,-0.008598935,0.057921257,0.71768093,0.24679826,0.015041551,-0.0013209041,-0.0035735182,-0.07274036,0.7943665,0.24781242,0.014316831,0.0017511167,0.0112858545,-0.16886596,0.38057092,-0.118485555,-0.011799704,0.0010004351,0.014763713,-0.39613748,0.14373662,0.11651216,0.011060553,0.0013571456,0.03311666,-0.4154622,0.08677669,0.21224451,0.01956985,0.0026505962,0.03329767
68,0.07972832,-0.09905118,0.061267238,0.007107651,-0.0012934962,-0.0072395504,0.33376098,-0.13298205,0.3449283,0.027349751,0.00018575788,-0.035822485,0.15319511,-0.56308603,0.0660326,0.0033261422,0.00042391347,-0.018982917,-0.08040776,-0.099948525,-0.06332174,-0.008121155,0.0027730279,0.0042981487,-0.039564095,-0.47894228,0.037111156,0.006155163,-0.00087586173,-0.0047486275,0.040016714,-1.000156,0.07628015,0.007461075,-0.00015175529,-0.009180481,0.00083525665,0.11940913,0.00018873345,0.00014809333,1.9474886e-05,-0.0035524704,-0.0020228755,0.35558426,-0.00079226494,-0.0008364264,-0.0002646707,-0.00080027897,-0.0018318277,0.62741196,-0.003067255,-0.0019096565,-0.0015201557,-0.0010669194,0.16258538,0.46403083,0.10687375,0.01063709,0.000109774526,-0.009447094,0.07550447,0.7196851,0.23957986,0.014729358,-0.0013602655,-0.004814688,-0.054399848,0.7964605,0.2503796,0.014847025,0.0017555135,0.009444909,-0.17691651,0.38067695,-0.10566935,-0.010819687,0.00086694164,0.015070818,-0.38616815,0.14277792,0.14625052,0.01279243,0.0013332516,0.032309685,-0.39850703,0.08556151,0.24291676,0.02135006,0.002509566,0.032028276
69,0.08393535,-0.09929855,0.05516192,0.006551169,-0.0012975456,-0.0073844604,0.36067268,-0.13227175,0.31954122,0.025620218,0.00017973967,-0.03656926,0.1590958,-0.5634402,0.054307647,0.0028450359,0.00031544513,-0.018964943,-0.08457293,-0.099925324,-0.057183225,-0.007450396,0.0024750195,0.004783498,-0.033849504,-0.48011637,0.040294524,0.0061981585,-0.00080271706,-0.004534321,0.04668396,-1.0022984,0.073968664,0.0070182825,-0.00022078864,-0.009220375,0.0008171187,0.11934617,0.00018841913,0.0002462957,8.2398765e-05,-0.003478378,-0.0018728785,0.3558485,-0.00083186105,-0.0007378692,-0.00021478906,-0.00076906104,-0.0018386822,0.62857676,-0.0027569644,-0.0019041263,-0.0016255672,-0.0009676982,0.16921265,0.46467376,0.09461078,0.009731398,0.00019123452,-0.010229856,0.09253545,0.72170144,0.23134613,0.014338238,-0.0013866797,-0.0060192924,-0.03603003,0.7985014,0.25176555,0.015273999,0.001726906,0.007662015,-0.18402535,0.38082469,-0.09243092,-0.009795228,0.0007248949,0.015326295,-0.37438455,0.14182861,0.17503577,0.014481223,0.0013172552,0.031365145,-0.37971377,0.08436826,0.2721719,0.02301878,0.0023913868,0.03064603
70,0.08775261,-0.09954467,0.048845123,0.0059644356,-0.0012971135,-0.007490486,0.38555646,-0.13158803,0.2926242,0.023785967,0.00018704869,-0.037190802,0.16415569,-0.5638012,0.042319357,0.002316678,0.00019530125,-0.018864192,-0.08833466,-0.099925146,-0.050840955,-0.006739594,0.0021960475,0.0052614044,-0.028114663,-0.4812857,0.043079592,0.0061884318,-0.000737419,-0.004369069,0.05307374,-1.0044392,0.07118997,0.006549233,-0.0002765339,-0.0092187915,0.0008147941,0.11931498,0.00018923357,0.00031797774,0.00013754144,-0.0033758096,-0.001739678,0.35614914,-0.0008561779,-0.00063510425,-0.00016724691,-0.00075557176,-0.0018431973,0.62972224,-0.0024337731,-0.0018493067,-0.0017241898,-0.00087695755,0.17495495,0.46533892,0.08200316,0.00879028,0.00029086368,-0.010933965,0.10892909,0.7237,0.22213726,0.013877461,-0.0013989583,-0.0071787667,-0.017713057,0.8004595,0.2519637,0.015595246,0.0016702448,0.0059394184,-0.19015884,0.38101572,-0.07883395,-0.008732675,0.0005789567,0.015520997,-0.36083356,0.14091809,0.20273174,0.016111333,0.0013043704,0.030280106,-0.3591651,0.08322883,0.2998654,0.024562899,0.0022914745,0.029151663
71,0.09115605,-0.09978686,0.042348374,0.0053521655,-0.0012895223,-0.0075562634,0.40827543,-0.13095361,0.2643164,0.021848474,0.00020398013,-0.037675545,0.16833884,-0.56418324,0.030132683,0.0017420137,6.5670465e-05,-0.018676007,-0.091668725,-0.09994413,-0.044321414,-0.005995946,0.0019381754,0.005724242,-0.022387356,-0.48242456,0.045466445,0.006132785,-0.0006798307,-0.0042397063,0.059151478,-1.0065515,0.06796334,0.0060580107,-0.0003185589,-0.009171534,0.0008259639,0.11931589,0.00018851738,0.00036555342,0.00018481817,-0.0032445416,-0.001619082,0.35648364,-0.0008676946,-0.0005339589,-0.00012356415,-0.0007528849,-0.0018432159,0.6308472,-0.0021041445,-0.0017535463,-0.0018119421,-0.0007963963,0.17978121,0.46602073,0.069103524,0.007819733,0.00040409574,-0.011546701,0.12460202,0.7256432,0.21199894,0.013354765,-0.0013967603,-0.008284928,0.00046750158,0.8023,0.25097257,0.015808608,0.0015909343,0.0042782053,-0.19528818,0.3812501,-0.064947255,-0.00763892,0.00043458026,0.015646711,-0.34557557,0.1400779,0.2292007,0.017668,0.0012904136,0.029052157,-0.33695948,0.08217879,0.3258536,0.025971847,0.002204869,0.027544983
72,0.09412663,-0.1000201,0.0357072,0.0047180206,-0.0012719799,-0.0075834934,0.4287247,-0.13037322,0.2347823,0.01981477,0.00022809766,-0.038020767,0.17162275,-0.564578,0.017818209,0.0011241287,-6.88032e-05,-0.018399863,-0.09455669,-0.09997925,-0.037654992,-0.0052270703,0.0017035417,0.0061632413,-0.01669071,-0.48352414,0.047464028,0.0060382485,-0.0006279723,-0.0041354634,0.06488757,-1.0086277,0.06431573,0.005550811,-0.00034730323,-0.009077369,0.00084784813,0.11934748,0.00018280279,0.00038945675,0.00022329856,-0.0030846708,-0.0015082266,0.3568483,-0.0008674469,-0.00043883733,-8.383393e-05,-0.00075598154,-0.0018350091,0.63194966,-0.0017741658,-0.0016234051,-0.0018857531,-0.0007265024,0.183675,0.46671784,0.055971265,0.006825881,0.00052705733,-0.01206005,0.13948181,0.72751963,0.20098855,0.012777428,-0.0013791397,-0.00933145,0.01842836,0.8040227,0.24880546,0.015915215,0.0014928624,0.002680542,-0.19939898,0.38152355,-0.05084411,-0.006520629,0.00029546674,0.015701018,-0.32869622,0.13931076,0.25432074,0.019140562,0.0012734532,0.027685754,-0.31322196,0.08121804,0.35001537,0.027240116,0.002126526,0.025830481
73,0.096646905,-0.1002391,0.028956909,0.0040662102,-0.001242213,-0.007575039,0.44681615,-0.12985015,0.20419343,0.017692607,0.0002573859,-0.038228236,0.17399034,-0.56497633,0.0054472676,0.00046694,-0.00020301703,-0.018038094,-0.09698253,-0.10002737,-0.030872297,-0.0044411756,0.0014938302,0.0065693026,-0.01104684,-0.48457527,0.049084276,0.0059123524,-0.0005797321,-0.0040471535,0.07025452,-1.0106553,0.060277753,0.005033944,-0.00036396272,-0.008937931,0.00087702693,0.11940698,0.00016936008,0.00039063022,0.0002523521,-0.002897635,-0.0014042947,0.35723722,-0.0008565374,-0.00035371445,-4.7795475e-05,-0.0007604463,-0.0018154178,0.6330248,-0.0014505237,-0.0014661327,-0.0019428092,-0.00066761486,0.1866277,0.4674264,0.04266784,0.0058146752,0.0006553489,-0.012467939,0.15350312,0.7293154,0.18916745,0.012151188,-0.0013459064,-0.010312896,0.036089204,0.80562717,0.24548388,0.015917338,0.0013799241,0.0011481177,-0.20248452,0.38182986,-0.0365982,-0.0053848196,0.00016519101,0.015683401,-0.31029007,0.13861777,0.2779804,0.020520622,0.0012523553,0.026187122,-0.28808555,0.08034536,0.37224385,0.028365633,0.0020517595,0.024013288
74,0.098701015,-0.100438684,0.022131745,0.0034015626,-0.0011985181,-0.007534623,0.4624768,-0.12938772,0.17272411,0.0154897235,0.00029017776,-0.038302843,0.17542931,-0.56537074,-0.0069092466,-0.0002248995,-0.0003317123,-0.017595235,-0.098932564,-0.100085154,-0.024003766,-0.0036466885,0.0013099052,0.0069333557,-0.0054771192,-0.48556674,0.050340705,0.00576273,-0.00053308357,-0.003967112,0.07522674,-1.0126166,0.055882722,0.0045133773,-0.0003704317,-0.008757213,0.0009096707,0.119490534,0.00014646817,0.00037058443,0.00027170219,-0.0026860647,-0.0013046861,0.3576429,-0.0008361973,-0.000282133,-1.4849007e-05,-0.000762417,-0.0017821342,0.6340662,-0.0011403263,-0.0012896489,-0.0019804826,-0.0006198343,0.18863723,0.46813932,0.02925574,0.0047916714,0.0007840595,-0.012766365,0.16660748,0.7310136,0.17659931,0.01148014,-0.0012976322,-0.0112243835,0.05337362,0.8071101,0.24103531,0.015818112,0.0012559348,-0.00031808205,-0.20454429,0.38216174,-0.022282416,-0.004238613,4.718406e-05,0.015594639,-0.29045755,0.13800137,0.30007803,0.021801526,0.0012263646,0.024563618,-0.26168764,0.07956211,0.3924461,0.029349009,0.0019762684,0.02209888
75,0.100274935,-0.100614205,0.015264634,0.0027293712,-0.0011398261,-0.007466549,0.47564992,-0.12898853,0.14054866,0.013214383,0.00032504275,-0.038252153,0.17593288,-0.5657548,-0.019182468,-0.0009459611,-0.0004498585,-0.017077899,-0.10039588,-0.10014929,-0.017079271,-0.0028520785,0.0011518709,0.007246837,-1.9199215e-06,-0.48648685,0.05124751,0.0055968426,-0.0004860825,-0.0038894285,0.07978124,-1.0144906,0.051165793,0.003994602,-0.0003689397,-0.008541287,0.00094179297,0.11959335,0.00011342624,0.0003314782,0.0002813656,-0.0024537481,-0.001207184,0.35805637,-0.00080766715,-0.00022697449,1.5791506e-05,-0.0007588137,-0.0017337371,0.63506615,-0.0008506216,-0.0011021271,-0.0019964909,-0.0005830396,0.18970767,0.46884754,0.015797628,0.0037620226,0.00090809213,-0.012953471,0.17874353,0.73259586,0.16334887,0.010766998,-0.0012355093,-0.012061991,0.070209704,0.8084674,0.23549303,0.015621431,0.0011245331,-0.0017176624,-0.20558327,0.382511,-0.00796782,-0.0030889995,-5.5419747e-05,0.01543697,-0.2693034,0.13746399,0.32052353,0.022978418,0.0011951153,0.022823863,-0.23416774,0.07887082,0.41054395,0.030193089,0.0018964671,0.02009309
76,0.1013577,-0.10076131,0.0083866455,0.002055034,-0.0010656463,-0.007375613,0.4862966,-0.12865265,0.10783546,0.010875411,0.00036118366,-0.038086772,0.17549962,-0.5661213,-0.03130809,-0.0016904939,-0.00055273005,-0.016494945,-0.10136486,-0.10021657,-0.010127686,-0.002065409,0.0010193549,0.0075021284,0.0053594243,-0.48732585,0.051817756,0.0054213423,-0.0004367606,-0.0038105045,0.08389869,-1.0162563,0.04616207,0.0034823674,-0.00036188774,-0.008298048,0.000969694,0.11971018,7.032091e-05,0.00027546473,0.00028153788,-0.002205316,-0.0011101365,0.3584684,-0.00077221915,-0.0001902096,4.530698e-05,-0.00074731745,-0.0016696043,0.6360165,-0.00058822706,-0.00091119856,-0.0019893362,-0.0005569253,0.18984945,0.46954092,0.0023554116,0.002730486,0.0010224641,-0.013030026,0.1898678,0.73404574,0.14948128,0.010013338,-0.001161268,-0.012822842,0.08653084,0.8096974,0.22889572,0.0153322,0.0009891505,-0.0030503664,-0.2056123,0.38286826,0.0062778294,-0.0019430071,-0.00014030142,0.015214112,-0.24693416,0.13700548,0.33923987,0.024048664,0.0011583844,0.020977966,-0.20566437,0.078271635,0.42647588,0.030903298,0.0018098019,0.018002927
77,0.10194099,-0.10087644,0.001526814,0.0013841391,-0.0009761574,-0.0072667934,0.4943936,-0.12837857,0.07474669,0.008482251,0.00039802678,-0.037818626,0.1741336,-0.56646425,-0.04322634,-0.00245219,-0.0006361924,-0.015856424,-0.10183516,-0.10028389,-0.0031768866,-0.0012943186,0.00091125816,0.0076927375,0.010588661,-0.48807484,0.05206322,0.005242178,-0.00038329104,-0.0037287008,0.08756289,-1.017893,0.040906318,0.0029806984,-0.00035155006,-0.008036455,0.0009899866,0.11983529,1.8262304e-05,0.00020525791,0.0002726037,-0.0019462705,-0.0010126717,0.35886967,-0.0007309299,-0.00017301366,7.467717e-05,-0.0007265676,-0.001589939,0.6369082,-0.00035921857,-0.00072403625,-0.0019581562,-0.000540806,0.18907773,0.4702085,-0.011010412,0.0017014435,0.001122518,-0.012998976,0.19994387,0.7353491,0.13506137,0.009219881,-0.0010769404,-0.013505055,0.10227554,0.810799,0.22128585,0.014955774,0.00085294177,-0.004316287,-0.20464642,0.38322404,0.02039022,-0.00080717355,-0.00020574126,0.014931057,-0.22345749,0.13662453,0.35616183,0.02501099,0.0011161363,0.01903737,-0.17631415,0.077764384,0.44019544,0.03148608,0.0017145127,0.015836086
78,0.10201916,-0.1009572,-0.005287025,0.000722304,-0.0008720076,-0.007144492,0.49993008,-0.12816533,0.041442808,0.0060447194,0.00043513253,-0.037458338,0.17184475,-0.56678176,-0.054880083,-0.0032239622,-0.00069700123,-0.015171999,-0.10180554,-0.10034838,0.0037452318,-0.00054583885,0.00082539394,0.007813324,0.015669057,-0.48872554,0.05199496,0.005064726,-0.00032410456,-0.0036436599,0.09075999,-1.0193807,0.0354339,0.0024928153,-0.00034016743,-0.0077653546,0.0009996346,0.11996287,-4.0483195e-05,0.00012446567,0.00025483686,-0.0016826838,-0.0009146165,0.3592521,-0.0006847698,-0.00017603487,0.00010433048,-0.0006960789,-0.0014957823,0.63773453,-0.00016858801,-0.00054767355,-0.0019024179,-0.00053341314,0.18741103,0.47083902,-0.024239924,0.0006786827,0.0012043505,-0.012865204,0.2089405,0.73649186,0.1201535,0.008386766,-0.0009845644,-0.014107499,0.11738556,0.81177044,0.21270871,0.014497399,0.00071859476,-0.0055165086,-0.20270374,0.38356978,0.03430712,0.00031288154,-0.0002502366,0.0145931505,-0.19898392,0.13632146,0.37123284,0.025864154,0.001068302,0.017014444,-0.1462546,0.077351674,0.45166633,0.031946983,0.0016095527,0.013600573
79,0.101589456,-0.1010024,-0.012028491,7.5273216e-05,-0.0007544933,-0.0070126373,0.50290763,-0.1280111,0.008079318,0.0035731755,0.00047217682,-0.03701579,0.16864848,-0.56707376,-0.06621617,-0.0039983913,-0.00073305925,-0.014451321,-0.10127769,-0.10040751,0.010611314,0.0001736097,0.0007588491,0.007859934,0.020584974,-0.48927104,0.051622465,0.004893508,-0.00025815342,-0.00355657,0.09347892,-1.0207015,0.029779399,0.0020210952,-0.00032953918,-0.007493607,0.0009963103,0.120087296,-0.0001026541,3.7387013e-05,0.00022863038,-0.001421161,-0.00081654266,0.35960853,-0.0006345734,-0.00019928254,0.0001340583,-0.0006561605,-0.0013889913,0.63848925,-2.007559e-05,-0.0003885012,-0.0018222437,-0.0005329829,0.18487057,0.47142163,-0.037274297,-0.00033434853,0.0012647402,-0.012635298,0.2168316,0.7374629,0.10482156,0.0075139008,-0.00088613294,-0.014629871,0.1318059,0.81261045,0.20321164,0.013962153,0.0005885225,-0.0066523273,-0.19980486,0.3838975,0.047968905,0.001412157,-0.00027274946,0.014206104,-0.17362557,0.13609588,0.3844051,0.026607396,0.0010147903,0.014922436,-0.115622245,0.07703608,0.4608631,0.03229125,0.001494769,0.011305068
80,0.10065265,-0.10101184,-0.018672902,-0.00055167824,-0.0006254604,-0.0068745315,0.5033414,-0.12791166,-0.025198352,0.0010787062,0.0005088821,-0.036499962,0.16456562,-0.5673401,-0.077187784,-0.0047679488,-0.00074322836,-0.0137038715,-0.10025653,-0.10045895,0.017395144,0.0008586552,0.0007083379,0.007830439,0.025322568,-0.4897086,0.050952345,0.004731687,-0.00018466834,-0.003470065,0.09571245,-1.0218438,0.023975138,0.0015669182,-0.0003210809,-0.0072294977,0.000978603,0.120203525,-0.00016470253,-5.1768497e-05,0.00019426085,-0.0011681989,-0.000719456,0.35993367,-0.00058107264,-0.000241803,0.0001635477,-0.000607769,-0.0012717806,0.639168,8.4124506e-05,-0.0002513919,-0.0017184794,-0.00053745694,0.18148024,0.47194743,-0.0500572,-0.001334535,0.0013014316,-0.012317445,0.22359626,0.7382573,0.08912757,0.0066013546,-0.0007835962,-0.015073054,0.14548564,0.81332266,0.1928435,0.013355158,0.00046477397,-0.0077252146,-0.19597292,0.38420025,0.061320204,0.002486188,-0.00027315598,0.0137759745,-0.1474937,0.13594435,0.39564145,0.027240625,0.00095552695,0.012775555,-0.08454961,0.07681611,0.46777257,0.03252396,0.0013707578,0.008959129
81,0.09921318,-0.10098632,-0.025202148,-0.001153741,-0.00048729219,-0.006731499,0.5012601,-0.12785935,-0.058285084,-0.0014261305,0.00054432824,-0.035912253,0.1596173,-0.5675783,-0.08776522,-0.005523838,-0.0007273125,-0.012936816,-0.098749585,-0.10050054,0.02407714,0.0015047044,0.000670556,0.0077239424,0.029870015,-0.49004048,0.04998258,0.004581129,-0.000103403,-0.003386397,0.09745881,-1.0228046,0.018042995,0.001130138,-0.00031516887,-0.006978578,0.0009464761,0.12030698,-0.00022279052,-0.00013927929,0.00015231036,-0.0009299554,-0.00062460266,0.36022395,-0.0005251821,-0.00030158833,0.00019232556,-0.00055250246,-0.0011461955,0.63976896,0.00014289096,-0.00013963506,-0.0015929047,-0.0005444754,0.17726448,0.47240993,-0.06254341,-0.002318034,0.0013129157,-0.011919353,0.22922161,0.73887855,0.07312342,0.0056490945,-0.00067886896,-0.015436772,0.15838593,0.8139175,0.18165094,0.012679439,0.0003492285,-0.008735506,-0.1912315,0.38447186,0.07431923,0.0035301745,-0.00025191205,0.013306763,-0.12067819,0.13585877,0.40492475,0.027759615,0.00088944123,0.010587159,-0.053140894,0.07668403,0.47240108,0.032644227,0.0012389421,0.0065720454
82,0.097278684,-0.1009275,-0.031591874,-0.0017268732,-0.00034280494,-0.006584836,0.4967038,-0.12784529,-0.09104049,-0.003928315,0.00057832897,-0.035255782,0.15383682,-0.5677876,-0.0979089,-0.006258172,-0.00068622024,-0.012157317,-0.09676758,-0.10053058,0.030631086,0.0021088384,0.0006418042,0.0075417385,0.034216702,-0.49027318,0.04871784,0.0044418033,-1.4380203e-05,-0.0033094585,0.09871751,-1.0235872,0.0120136645,0.00071018015,-0.0003124252,-0.006746196,0.00090033514,0.120394275,-0.00027361978,-0.00022160076,0.00010303967,-0.0007120706,-0.00053361803,0.36047822,-0.00046758726,-0.00037556328,0.00021972135,-0.0004922664,-0.0010147989,0.64029324,0.00015763193,-5.4718927e-05,-0.0014480802,-0.0005515069,0.17225184,0.4728062,-0.07467748,-0.003281761,0.0012986963,-0.011450909,0.23369464,0.7393356,0.05687183,0.004657681,-0.0005738139,-0.015723018,0.17045912,0.8144078,0.16968656,0.011939485,0.00024334271,-0.009684274,-0.18560928,0.3847082,0.08691396,0.004540324,-0.00021102326,0.012803815,-0.09329867,0.13582875,0.41223267,0.028163195,0.0008167045,0.00837185,-0.021532644,0.07662906,0.47475433,0.032653823,0.0011012256,0.0041544996
83,0.094859645,-0.10083833,-0.037815474,-0.00226764,-0.00019526668,-0.006435845,0.48972034,-0.12786001,-0.123311155,-0.0064152814,0.000610847,-0.034536973,0.14726421,-0.56796765,-0.10757666,-0.006964859,-0.0006222025,-0.011373328,-0.09432392,-0.10054758,0.037028097,0.0026694164,0.00061811507,0.007287832,0.038352,-0.4904157,0.04716496,0.004312249,8.152134e-05,-0.0032449178,0.09948938,-1.0242007,0.00592087,0.00030594144,-0.00031316467,-0.006537999,0.00084125204,0.12046327,-0.0003141882,-0.0002950374,4.6727248e-05,-0.00051984936,-0.00044804811,0.3606966,-0.00040917844,-0.00046024658,0.0002445951,-0.00042904261,-0.000880681,0.64074373,0.00013157725,2.8982759e-06,-0.0012869491,-0.00055600516,0.16647278,0.47313508,-0.08640033,-0.004223326,0.0012592687,-0.010923795,0.23700356,0.7396421,0.040440593,0.0036288314,-0.00047044456,-0.01593621,0.18165523,0.814808,0.15700594,0.011140838,0.00014833803,-0.010573296,-0.17913786,0.38490623,0.09904882,0.0055137463,-0.00015330454,0.012273349,-0.065488935,0.13584264,0.4175438,0.028454449,0.00073809153,0.0061450675,0.010125004,0.076638296,0.47484043,0.032558747,0.0009599924,0.0017181523
84,0.09196913,-0.10072276,-0.043850034,-0.002773095,-4.83552e-05,-0.0062846914,0.48036534,-0.12789345,-0.15496626,-0.008874573,0.00064122677,-0.033759873,0.1399402,-0.5681184,-0.116735995,-0.007638549,-0.0005385595,-0.0105916895,-0.09143366,-0.10055035,0.04324308,0.0031855647,0.00059588253,0.006968282,0.042265207,-0.4904796,0.04532659,0.004189968,0.00018239708,-0.003198197,0.099777915,-1.0246583,-0.00020768121,-8.457608e-05,-0.00031710416,-0.006358076,0.00077130087,0.12051286,-0.00034170924,-0.00035604648,-1.6059726e-05,-0.00035797432,-0.00036919676,0.36088043,-0.0003511291,-0.00055184774,0.00026552007,-0.0003649313,-0.0007469654,0.6411251,6.899983e-05,3.370084e-05,-0.0011128813,-0.00055559725,0.15995713,0.47339743,-0.09765965,-0.005140083,0.0011959686,-0.010349326,0.23914185,0.7398155,0.023892371,0.0025652992,-0.0003706757,-0.0160811,0.1919313,0.8151341,0.14366335,0.010288458,6.527477e-05,-0.011404162,-0.17184888,0.3850646,0.11067632,0.006447669,-8.1720296e-05,0.011720352,-0.03737223,0.13588741,0.42084816,0.028636675,0.0006541228,0.0039216205,0.04169733,0.07669666,0.47267824,0.03236402,0.0008179527,-0.0007252395
85,0.08862287,-0.10058571,-0.04967571,-0.0032411776,9.395089e-05,-0.00613012,0.4687011,-0.12793547,-0.18589503,-0.011293475,0.00066822674,-0.032923903,0.13190594,-0.5682397,-0.12536259,-0.00827411,-0.00043944165,-0.009817071,-0.088113464,-0.10053794,0.049254213,0.0036572423,0.0005717911,0.0065906653,0.045946173,-0.49047923,0.043202274,0.004071437,0.00028543628,-0.0031736325,0.099588744,-1.0249794,-0.0063497014,-0.00046418142,-0.00032341294,-0.0062082196,0.00069335615,0.12054296,-0.0003538793,-0.00040165894,-8.440763e-05,-0.00023006275,-0.00029808562,0.36103266,-0.00029478408,-0.0006461572,0.00028093532,-0.0003021825,-0.0006165188,0.6414435,-2.4843961e-05,3.928691e-05,-0.00092948205,-0.0005481262,0.15273413,0.47359663,-0.10840969,-0.0060289744,0.0011108941,-0.009737741,0.24010758,0.7398772,0.00728513,0.0014707958,-0.00027631223,-0.016161846,0.20125112,0.8154039,0.12971127,0.009386275,-5.016802e-06,-0.012177939,-0.16377409,0.3851836,0.12175618,0.007339474,5.750917e-07,0.011148106,-0.009062345,0.13594905,0.42214584,0.028711516,0.00056517497,0.0017150231,0.0730634,0.076786645,0.46829575,0.032071747,0.0006779898,-0.003164135
86,0.08483882,-0.100432724,-0.05527382,-0.003670819,0.0002276171,-0.0059697423,0.4547963,-0.12797642,-0.21599576,-0.01365922,0.0006901901,-0.03202487,0.12320454,-0.5683331,-0.13343628,-0.008866812,-0.00032948458,-0.009052182,-0.084381305,-0.10050978,0.05504118,0.004085295,0.0005428232,0.006163976,0.049384885,-0.49043083,0.040791214,0.0039521437,0.0003872699,-0.0031743255,0.098929204,-1.0251867,-0.012485597,-0.0008361174,-0.00033105724,-0.0060881525,0.0006108107,0.1205543,-0.00034898426,-0.00042960793,-0.00015726686,-0.0001386106,-0.00023539923,0.3611576,-0.00024159066,-0.00073856954,0.00028934702,-0.00024297368,-0.00049184076,0.6417072,-0.00014363602,2.2031367e-05,-0.0007407367,-0.00053165667,0.14483294,0.47373846,-0.118608266,-0.006886767,0.001006939,-0.009098452,0.23990263,0.7398514,-0.009324607,0.00034989603,-0.00018896163,-0.016182423,0.20958245,0.8156354,0.11520214,0.008437708,-6.199279e-05,-0.01289537,-0.15494609,0.38526556,0.13225205,0.008186825,9.01944e-05,0.010558557,0.019329246,0.13601387,0.42144436,0.02867987,0.00047181128,-0.0004623253,0.104107454,0.07689044,0.4617275,0.03168207,0.0005428009,-0.0055871494
87,0.08063689,-0.10026996,-0.060626537,-0.0040619,0.00034861173,-0.0058003385,0.4387256,-0.12800787,-0.24517326,-0.015959032,0.0007052757,-0.031055808,0.11388049,-0.56840104,-0.14093967,-0.009412591,-0.00021377031,-0.008298079,-0.08025655,-0.100465804,0.060584642,0.004471317,0.0005065277,0.005698221,0.052570913,-0.49035096,0.038093127,0.003826864,0.00048399705,-0.0032021143,0.09780753,-1.0253059,-0.018597681,-0.0012039411,-0.00033882074,-0.0059957495,0.0005274564,0.12054843,-0.00032615382,-0.0004384201,-0.00023332145,-8.485466e-05,-0.00018169545,0.36126035,-0.00019301847,-0.0008241255,0.00028942898,-0.00018936489,-0.0003751628,0.64192545,-0.00028036162,-1.4899299e-05,-0.0005509008,-0.00050463714,0.13628337,0.4738304,-0.12821643,-0.0077099744,0.0008876794,-0.00843969,0.23853281,0.7397634,-0.02588051,-0.00079186447,-0.00011013076,-0.01614621,0.21689665,0.81584585,0.10018898,0.0074460804,-0.00010534399,-0.013556728,-0.14539924,0.38531458,0.14213073,0.008987464,0.00018356601,0.0099526085,0.047691878,0.13606901,0.4187575,0.028541934,0.00037492625,-0.0025991742,0.13471685,0.076990314,0.45301393,0.031193467,0.00041503832,-0.007982679
88,0.07603912,-0.10010372,-0.06571622,-0.004415352,0.000453162,-0.005617911,0.4205695,-0.12802276,-0.27333462,-0.018180208,0.0007114634,-0.030007094,0.1039807,-0.56844765,-0.14785644,-0.009907903,-9.74437e-05,-0.0075539965,-0.07575965,-0.10040644,0.065865636,0.004817549,0.00046098605,0.005204072,0.055493876,-0.49025702,0.035109945,0.0036898255,0.0005715665,-0.0032572877,0.09623289,-1.0253642,-0.024668958,-0.0015711758,-0.00034548156,-0.005926986,0.0004470772,0.120527536,-0.00028530555,-0.0004276652,-0.0003110813,-6.8604946e-05,-0.00013726018,0.36134708,-0.00015033036,-0.00089775864,0.00028027222,-0.00014323182,-0.00026829354,0.6421089,-0.00042741,-6.774068e-05,-0.0003643585,-0.00046595186,0.1271158,0.47388187,-0.13719773,-0.00849494,0.0007573259,-0.0077685937,0.23600805,0.73963886,-0.042325754,-0.0019481946,-4.1097403e-05,-0.016055856,0.22316831,0.8160516,0.08472599,0.006414678,-0.00013512583,-0.0141617,-0.13516968,0.38533652,0.15136127,0.009739462,0.00027702423,0.009330183,0.07591378,0.1361031,0.41410503,0.028297072,0.0002758163,-0.004685564,0.16477971,0.077069685,0.44220063,0.030602576,0.00029704534,-0.010339094
89,0.071069255,-0.099940345,-0.070524916,-0.004733037,0.00053795427,-0.005417887,0.40041518,-0.12801576,-0.30038503,-0.020310277,0.0007067863,-0.028866678,0.09355419,-0.568478,-0.15416938,-0.010349796,1.44264195e-05,-0.0068175644,-0.07091226,-0.10033263,0.070864856,0.0051267818,0.00040502474,0.0046924446,0.058142826,-0.49016547,0.03184684,0.003535077,0.0006458935,-0.0033385344,0.09421493,-1.0253891,-0.03068177,-0.0019411008,-0.00034987368,-0.005876229,0.0003733961,0.12049423,-0.0002272129,-0.00039797463,-0.00038884394,-8.825585e-05,-0.000102227554,0.36142427,-0.00011463836,-0.00095440727,0.00026144087,-0.0001061419,-0.00017265789,0.64226806,-0.0005769506,-0.00013229065,-0.00018550825,-0.00041503645,0.11736252,0.47390324,-0.14551722,-0.009237906,0.00062053604,-0.0070908368,0.23234236,0.7395025,-0.058601107,-0.003112237,1.7043203e-05,-0.01591288,0.22837472,0.816266,0.06886976,0.0053468607,-0.00015169033,-0.014709203,-0.12429632,0.38533822,0.15991351,0.010440987,0.00036679953,0.008690234,0.10387914,0.13610668,0.407512,0.027943682,0.00017622462,-0.0067130215,0.19418132,0.077114,0.42933857,0.029904183,0.00019099005,-0.01264465
90,0.06575303,-0.0997859,-0.07503482,-0.0050176606,0.0006002551,-0.005195517,0.3783569,-0.12798327,-0.32622975,-0.022337053,0.0006893901,-0.0276221,0.08265213,-0.5684979,-0.15986115,-0.01073614,0.000117122196,-0.0060853213,-0.065737106,-0.10024597,0.07556301,0.0054021366,0.000338234,0.0041742697,0.060506575,-0.49009174,0.028312504,0.0033567194,0.0007032204,-0.0034431648,0.091763936,-1.0254071,-0.036618177,-0.0023165774,-0.0003508851,-0.005836662,0.00030982727,0.12045157,-0.00015337486,-0.00035107136,-0.00046472158,-0.00014079735,-7.663295e-05,0.36149842,-8.669682e-05,-0.0009892508,0.00023313612,-7.928349e-05,-8.9215115e-05,0.64241374,-0.0007211678,-0.00020401552,-1.8709543e-05,-0.00035181083,0.10705775,0.47390538,-0.15314262,-0.0099350605,0.00048232684,-0.0064108893,0.2275549,0.7393778,-0.074645706,-0.004276364,6.350875e-05,-0.015717955,0.23249677,0.8165003,0.052679285,0.0042464957,-0.00015579374,-0.0151972715,-0.11282098,0.38532755,0.16775914,0.011090428,0.0004492146,0.0080312975,0.13147041,0.1360724,0.39901018,0.02748004,7.828721e-05,-0.008674158,0.2228066,0.07711102,0.41448492,0.029092377,9.871833e-05,-0.014887232
91,0.060117822,-0.099646,-0.079228036,-0.005272597,0.0006381748,-0.0049460195,0.35449606,-0.12792347,-0.35077244,-0.024248913,0.00065774005,-0.026260637,0.07132748,-0.568514,-0.16491315,-0.011065579,0.00020649971,-0.005352907,-0.06025804,-0.1001485,0.07994047,0.0056469664,0.0002609752,0.003659932,0.06257366,-0.49004912,0.024519606,0.0031493641,0.00074032496,-0.0035671052,0.08889097,-1.0254426,-0.042459194,-0.0026996555,-0.00034763478,-0.0058004605,0.00025926018,0.12040262,-6.600283e-05,-0.0002897065,-0.00053665694,-0.00022185221,-6.0450286e-05,0.36157566,-6.683916e-05,-0.0009978916,0.00019623339,-6.357301e-05,-1.8481165e-05,0.6425555,-0.0008525662,-0.00027837232,0.0001319405,-0.00027678348,0.09623834,0.47389966,-0.16004403,-0.010582617,0.00034787832,-0.0057320036,0.22166997,0.73928547,-0.09039614,-0.005432616,9.784289e-05,-0.015470579,0.23551932,0.81676257,0.036216903,0.0031180605,-0.00014859415,-0.0156231765,-0.100789085,0.3853128,0.17487092,0.011686418,0.00052062375,0.0073515885,0.15856722,0.13599528,0.38863823,0.02690404,-1.542666e-05,-0.010562863,0.2505386,0.07705137,0.39770356,0.028160386,2.1763146e-05,-0.017054452
92,0.05419286,-0.09952551,-0.0830854,-0.0055013783,0.00065073464,-0.00466457,0.32894233,-0.12783717,-0.37390542,-0.026034942,0.0006107008,-0.024769332,0.05963663,-0.568533,-0.16930251,-0.0113374805,0.00027894892,-0.0046150945,-0.054500043,-0.10004261,0.08397576,0.0058644824,0.00017442927,0.0031587295,0.064332135,-0.4900475,0.02048655,0.002908498,0.00075460377,-0.003705157,0.08560746,-1.0255139,-0.0481822,-0.0030915765,-0.00033929385,-0.0057590874,0.00022386899,0.120350555,3.2073818e-05,-0.00021751225,-0.0006025061,-0.0003259331,-5.349703e-05,0.36166131,-5.509332e-05,-0.000977016,0.0001523085,-5.9175305e-05,3.9232895e-05,0.64270115,-0.0009643994,-0.00035103783,0.00026283998,-0.00019119121,0.084944926,0.47389582,-0.16619141,-0.011176748,0.00022210088,-0.005055465,0.21471635,0.73924136,-0.10578346,-0.00657292,0.00011985004,-0.015168516,0.23742867,0.8170555,0.01955036,0.0019660443,-0.00013147132,-0.015982704,-0.088250555,0.3853017,0.1812199,0.01222742,0.0005777315,0.006648492,0.18504034,0.13587417,0.37643984,0.026212629,-0.00010226946,-0.012374852,0.27725112,0.07693069,0.37906393,0.02710015,-3.8340688e-05,-0.019133959
93,0.04800917,-0.099428535,-0.08658607,-0.0057073496,0.0006380277,-0.0043466287,0.3018143,-0.12772745,-0.39550757,-0.027685514,0.0005477611,-0.023136266,0.047639526,-0.5685615,-0.17300108,-0.011552337,0.00033151836,-0.0038664807,-0.048489332,-0.09993097,0.08764505,0.006057594,8.069351e-05,0.0026784576,0.06576969,-0.49009234,0.016237391,0.0026310217,0.0007441611,-0.0038515143,0.081925526,-1.0256332,-0.05376004,-0.0034924075,-0.00032517128,-0.005703939,0.00020486768,0.12029858,0.00013752375,-0.00013867393,-0.00065998547,-0.00044659525,-5.5372715e-05,0.36175895,-5.1226467e-05,-0.0009247493,0.00010349974,-6.5625645e-05,8.3666295e-05,0.6428559,-0.0010508709,-0.00041824393,0.0003712245,-9.705499e-05,0.07322256,0.4739018,-0.17155404,-0.011713799,0.00010932004,-0.0043807104,0.20672691,0.7392557,-0.120732136,-0.0076895235,0.0001295954,-0.0148079265,0.23821199,0.8173764,0.0027538035,0.0007949248,-0.00010587298,-0.016270267,-0.075260535,0.38530102,0.1867743,0.012711648,0.000617648,0.005918741,0.21075058,0.13571142,0.3624636,0.025402172,-0.00017957645,-0.014107704,0.3028072,0.076749675,0.3586419,0.025903119,-8.0032274e-05,-0.021113688
94,0.04159947,-0.09935811,-0.08970781,-0.0058932565,0.00060124975,-0.003988254,0.2732394,-0.12759982,-0.41544354,-0.0291925,0.0004692003,-0.021352071,0.0353996,-0.56860495,-0.17597558,-0.011711766,0.0003619428,-0.0031021126,-0.0422533,-0.09981623,0.09092218,0.0062286556,-1.7412007e-05,0.002225021,0.06687402,-0.49018413,0.011801643,0.0023154449,0.00070776267,-0.004000269,0.07785815,-1.025804,-0.059160847,-0.0039010062,-0.00030462258,-0.0056268517,0.00020240992,0.12024984,0.0002465956,-5.768612e-05,-0.0007069148,-0.0005768463,-6.535649e-05,0.36187005,-5.478598e-05,-0.0008411668,5.2470714e-05,-8.1680715e-05,0.000114550814,0.6430204,-0.0011075065,-0.00047701783,0.00045542445,2.8144568e-06,0.0611212,0.47392294,-0.17610042,-0.012190195,1.2943987e-05,-0.003705226,0.19773848,0.7393315,-0.13515987,-0.00877506,0.00012745708,-0.014383465,0.2378571,0.8177158,-0.014091709,-0.0003909059,-7.328554e-05,-0.016478797,-0.06187964,0.3853156,0.19149923,0.013136953,0.0006380421,0.005158471,0.23554888,0.13551316,0.34676316,0.024469111,-0.00024488266,-0.015760805,0.32705876,0.07651442,0.33651945,0.02456115,-0.00010150671,-0.022982053
95,0.034997884,-0.09931627,-0.09242874,-0.0060610995,0.0005426705,-0.0035865987,0.24335337,-0.12746143,-0.43357632,-0.03054925,0.0003761463,-0.019411936,0.02298151,-0.56866723,-0.17819166,-0.011818565,0.00036884204,-0.0023181997,-0.035820223,-0.0997013,0.0937808,0.006379366,-0.00011656061,0.0018024538,0.06763354,-0.4903189,0.0072121234,0.0019621514,0.0006452184,-0.004145583,0.07342012,-1.0260233,-0.064350754,-0.0043149516,-0.00027703494,-0.005520476,0.00021566404,0.12020722,0.0003553233,2.0882115e-05,-0.000741316,-0.0007093437,-8.252077e-05,0.36199427,-6.523356e-05,-0.0007282365,2.2239983e-06,-0.00010559242,0.0001318194,0.6431929,-0.0011313669,-0.00052512065,0.0005147194,0.000105030835,0.048694797,0.47396162,-0.179802,-0.012602659,-6.469712e-05,-0.0030252337,0.18779245,0.7394666,-0.14898165,-0.009822424,0.00011418015,-0.013889067,0.23635605,0.81806105,-0.0309005,-0.0015864447,-3.5237754e-05,-0.016600335,-0.048172757,0.38534856,0.19536059,0.013501074,0.00063732127,0.0043642595,0.2592856,0.13528854,0.32940054,0.02341097,-0.00029612612,-0.017334325,0.34985676,0.0762356,0.31278756,0.023068331,-0.00010111928,-0.024727799
96,0.028239828,-0.099303864,-0.09472802,-0.006212108,0.00046550017,-0.003140091,0.21229976,-0.12732023,-0.44977006,-0.031750455,0.00027070194,-0.017316207,0.010450795,-0.5687501,-0.1796157,-0.011876377,0.0003518433,-0.0015124176,-0.029219238,-0.09958923,0.096195176,0.006510772,-0.00021317601,0.0014127418,0.06803823,-0.49048996,0.002504109,0.001573436,0.0005574792,-0.004281996,0.0686284,-1.0262823,-0.069294676,-0.004730424,-0.00024182163,-0.0053785816,0.00024287682,0.120173454,0.0004596142,9.264238e-05,-0.0007616263,-0.0008367188,-0.00010566041,0.3621294,-8.1863254e-05,-0.00058974884,-4.4070184e-05,-0.00013537426,0.00013567507,0.6433691,-0.0011209771,-0.0005611032,0.0005494093,0.00020584278,0.03600134,0.4740183,-0.18263376,-0.012948167,-0.00012245728,-0.0023361892,0.1769351,0.73965484,-0.16211145,-0.010824789,9.1010705e-05,-0.013318498,0.23370528,0.818397,-0.047582984,-0.0027862154,6.654067e-06,-0.016626569,-0.03420873,0.3854011,0.19832598,0.013801638,0.0006146552,0.0035335198,0.28181338,0.13504829,0.31044674,0.022226686,-0.00033188052,-0.018828668,0.37105477,0.07592653,0.2875465,0.021421505,-7.7461824e-05,-0.026340192
97,0.021361705,-0.0993206,-0.09658626,-0.0063465014,0.00037373044,-0.002648578,0.18022902,-0.12718463,-0.46389377,-0.03279224,0.00015580654,-0.015070486,-0.0021270588,-0.56885296,-0.18021594,-0.01188942,0.00031155883,-0.00068403035,-0.022480266,-0.09948312,0.09814073,0.006623149,-0.00030371547,0.0010558292,0.06807988,-0.49068725,-0.0022855927,0.0011534914,0.00044665008,-0.004404342,0.06350228,-1.0265682,-0.073956996,-0.0051423963,-0.00019842573,-0.005196091,0.00028141402,0.12015097,0.0005553877,0.00015369803,-0.00076687057,-0.000951916,-0.00013328344,0.3622715,-0.00010409206,-0.0004313439,-8.3286315e-05,-0.00016869511,0.00012659095,0.6435423,-0.0010765642,-0.000584241,0.00056084525,0.00030134618,0.023102356,0.4740917,-0.18457516,-0.013223948,-0.00016053859,-0.0016328916,0.16521716,0.7398863,-0.17446335,-0.011775677,5.9556216e-05,-0.012665635,0.22990665,0.81870764,-0.06404657,-0.0039842017,5.0885836e-05,-0.016549328,-0.020059658,0.38547269,0.2003652,0.014036134,0.0005701338,0.002664579,0.3029894,0.13480459,0.28998193,0.02091675,-0.00035148626,-0.02024432,0.39051065,0.075602934,0.2609057,0.019620877,-2.952665e-05,-0.027809372
98,0.01440046,-0.09936503,-0.09798614,-0.0064634494,0.00027198438,-0.002113401,0.14729719,-0.12706263,-0.47582623,-0.033671875,3.5325065e-05,-0.012686039,-0.0146873,-0.5689728,-0.17996466,-0.0118621085,0.00024961866,0.00016593933,-0.015633835,-0.099386185,0.09959541,0.0067160465,-0.0003850162,0.0007295888,0.067752905,-0.4908998,-0.0071197613,0.0007082112,0.00031602895,-0.0045081247,0.058063738,-1.026865,-0.078302905,-0.005544733,-0.00014635362,-0.00496927,0.00032797828,0.12014182,0.0006386447,0.00020080432,-0.0007568868,-0.0010484941,-0.00016367063,0.3624155,-0.00013129786,-0.00026012585,-0.00011254102,-0.00020326767,0.000105425715,0.64370453,-0.0009997673,-0.00059452467,0.00055120676,0.00038771704,0.0100624,0.4741787,-0.185611,-0.013427496,-0.00018043118,-0.0009101778,0.15269332,0.74014896,-0.18595427,-0.012669156,2.1863729e-05,-0.011925198,0.22496793,0.8189781,-0.0801975,-0.0051738806,9.5931115e-05,-0.01636113,-0.005800044,0.3855612,0.201452,0.0142020695,0.0005047987,0.0017571971,0.3226799,0.13456966,0.26809603,0.019483406,-0.00035510864,-0.021581061,0.40809152,0.07528107,0.2329846,0.01767034,4.3023378e-05,-0.02912645
99,0.0073932335,-0.09943474,-0.098913334,-0.0065613016,0.00016520172,-0.0015375074,0.11366519,-0.12696098,-0.4854609,-0.034387615,-8.634105e-05,-0.010179509,-0.02716665,-0.5691042,-0.1788404,-0.011798522,0.00016866787,0.0010347925,-0.008711046,-0.09930159,0.10054062,0.006788343,-0.00045454875,0.00043010153,0.06705503,-0.49111623,-0.011961667,0.0002446659,0.00016999815,-0.0045893434,0.052337687,-1.0271577,-0.082299486,-0.0059305606,-8.527748e-05,-0.00469565,0.00037895236,0.1201476,0.0007057516,0.00023156404,-0.00073233154,-0.0011208691,-0.00019487552,0.36255562,-0.00016297214,-8.418225e-05,-0.00012954697,-0.00023686886,7.362105e-05,0.6438484,-0.00089353323,-0.00059238635,0.00052330387,0.00046148337,-0.0030516046,0.47427607,-0.18573235,-0.013556605,-0.00018471386,-0.00016357005,0.13942228,0.7404312,-0.19650617,-0.013499632,-1.9649044e-05,-0.011093345,0.2189042,0.8191967,-0.09594249,-0.0063480996,0.00014027697,-0.016056003,0.00849413,0.38566315,0.20156536,0.014297131,0.0004205997,0.0008128863,0.34076297,0.13435425,0.2448889,0.017930998,-0.00034381752,-0.022837555,0.42367724,0.074975714,0.20391174,0.015578048,0.00013953075,-0.030283712
100,0.00037687644,-0.09952656,-0.09935589,-0.0066374913,5.8385544e-05,-0.0009254152,0.07949691,-0.12688588,-0.492704,-0.0349386,-0.00020428188,-0.007572091,-0.03950318,-0.56924015,-0.17682716,-0.011702182,7.209473e-05,0.0019180179,-0.0017434303,-0.09923242,0.10096133,0.006838225,-0.000510443,0.000151705,0.06598735,-0.49132502,-0.016775146,-0.0002289787,1.3585901e-05,-0.004644679,0.04635156,-1.02743,-0.0859151,-0.0062924805,-1.5122816e-05,-0.00437421,0.0004303935,0.120169386,0.0007535089,0.0002445653,-0.00069467444,-0.001164753,-0.00022490323,0.3626855,-0.00019871444,8.767471e-05,-0.0001327768,-0.00026735757,3.284216e-05,0.6439663,-0.0007619411,-0.0005788263,0.00048049007,0.0005195495,-0.016170865,0.47437945,-0.18493524,-0.013609214,-0.00017690286,0.00061071664,0.12546551,0.7407198,-0.20604591,-0.014262249,-6.2329695e-05,-0.010167891,0.21173605,0.81935406,-0.11118946,-0.007499581,0.00018265494,-0.015629733,0.022746041,0.38577417,0.2006887,0.014319014,0.00032049324,-0.00016526692,0.35712764,0.1341688,0.22046831,0.016265428,-0.0003193901,-0.024011355,0.43715855,0.07470154,0.17382324,0.013355881,0.000258442,-0.031274863
101,-0.006612532,-0.09963663,-0.09930636,-0.006689284,-4.3685548e-05,-0.00028310902,0.04495813,-0.1268413,-0.4974886,-0.035324298,-0.00031352974,-0.0048888978,-0.05163812,-0.5693731,-0.17391974,-0.011575264,-3.586337e-05,0.002810143,0.0052371332,-0.09918171,0.10084866,0.0068636946,-0.0005518384,-0.00011224486,0.06455486,-0.491517,-0.02152637,-0.00070432574,-0.00014722848,-0.0046707634,0.04013563,-1.0276711,-0.089123175,-0.0066230823,6.38403e-05,-0.0040047728,0.0004785778,0.12020746,0.0007793121,0.00023920834,-0.0006462168,-0.0011769421,-0.00025179237,0.36279976,-0.00023801252,0.00024704635,-0.00012161955,-0.00029299315,-1.4547259e-05,0.6440532,-0.00060976297,-0.0005548205,0.00042606497,0.000559682,-0.029226167,0.47448602,-0.18322437,-0.013583539,-0.00016072858,0.0014143288,0.11088877,0.741005,-0.2145111,-0.014952115,-0.0001033321,-0.0091494825,0.20349422,0.8194471,-0.12585157,-0.0086199995,0.00022170902,-0.015081113,0.036879852,0.38589,0.19881466,0.014266122,0.00020817947,-0.0011716485,0.37168318,0.13402078,0.1949528,0.014494827,-0.00028434023,-0.02509776,0.44844896,0.074469425,0.14286415,0.011019981,0.000396695,-0.032094754
102,-0.013539912,-0.09976061,-0.09876087,-0.0067137964,-0.00013665669,0.0003820546,0.010215575,-0.12682964,-0.4997681,-0.0355444,-0.0004092753,-0.0021575587,-0.063514836,-0.569495,-0.17012134,-0.01141847,-0.00015036634,0.0037046745,0.012198335,-0.09915233,0.10019906,0.0068624504,-0.0005787648,-0.00036912784,0.06276639,-0.4916854,-0.02618277,-0.0011728611,-0.00030608487,-0.004664464,0.033722263,-1.0278742,-0.091900274,-0.006915116,0.0001509022,-0.0035881521,0.00052006263,0.120261475,0.0007813326,0.00021583587,-0.00058990344,-0.0011557415,-0.0002736682,0.36289376,-0.00028036162,0.00038619526,-9.640679e-05,-0.00031226315,-6.5822154e-05,0.644107,-0.00044229627,-0.0005214792,0.00036324564,0.00058046915,-0.042148072,0.47459358,-0.18061048,-0.013478085,-0.00013992283,0.0022468567,0.09576086,0.74127924,-0.22184859,-0.01556478,-0.0001397673,-0.008041456,0.19421694,0.8194778,-0.13984674,-0.009700719,0.00025623268,-0.014411988,0.05082085,0.38600668,0.1959429,0.014137361,8.800486e-05,-0.0021987632,0.38435435,0.13391505,0.16846876,0.012628921,-0.000241664,-0.0260904,0.45747906,0.074286975,0.11118605,0.00858973,0.0005498901,-0.03273961
103,-0.020371582,-0.099893875,-0.09771896,-0.0067082606,-0.00021676533,0.0010617012,-0.02456338,-0.12685095,-0.49951616,-0.03559886,-0.0004871972,0.0005929484,-0.075078644,-0.56959766,-0.16544358,-0.011230935,-0.0002662657,0.0045945235,0.019107498,-0.099146515,0.09901433,0.0068322495,-0.000592079,-0.0006266255,0.060634054,-0.49182582,-0.03071323,-0.0016264208,-0.000456571,-0.0046228636,0.027145585,-1.028037,-0.094226345,-0.007162088,0.00024478324,-0.0031261612,0.0005518575,0.120330185,0.000758545,0.00017559342,-0.00052912533,-0.0011009984,-0.00028886087,0.3629641,-0.00032510236,0.00049856305,-5.8576465e-05,-0.00032386743,-0.00011803582,0.64412725,-0.00026498362,-0.00047994964,0.00029490123,0.00058136135,-0.054867193,0.47470096,-0.17710963,-0.013291582,-0.00011789845,0.0031057708,0.080153525,0.74153745,-0.22801472,-0.01609613,-0.00016887113,-0.0068501644,0.18394992,0.81945306,-0.15309855,-0.010732904,0.00028525922,-0.013627337,0.064495735,0.38612023,0.19208016,0.013932191,-3.5288744e-05,-0.0032374114,0.39508054,0.13385318,0.14114928,0.010678908,-0.00019462244,-0.026981458,0.4641959,0.07415777,0.078945994,0.0060872845,0.0007125102,-0.03320722
104,-0.02707551,-0.100031905,-0.09618038,-0.00666951,-0.00028104428,0.0017466983,-0.059211835,-0.1269059,-0.4967061,-0.035488375,-0.0005436521,0.003333692,-0.0862739,-0.5696755,-0.15989925,-0.011010756,-0.0003787264,0.0054717325,0.02593163,-0.09916559,0.09729813,0.0067704804,-0.00059302524,-0.00089263916,0.05817257,-0.49193317,-0.035085477,-0.002057165,-0.0005931746,-0.0045440122,0.020439839,-1.028156,-0.09607938,-0.007358286,0.00034377258,-0.0026221042,0.0005710698,0.12041187,0.00071080774,0.000120861456,-0.00046728365,-0.0010142811,-0.00029562786,0.36300737,-0.00037179142,0.0005780868,-1.0587275e-05,-0.00032627955,-0.00016892143,0.6441145,-8.359924e-05,-0.00043197535,0.00022420267,0.00056212954,-0.067313835,0.47480544,-0.17273645,-0.013023116,-9.7780954e-05,0.003987588,0.06413804,0.74177134,-0.23296906,-0.016543023,-0.00018846802,-0.0055839624,0.17273968,0.81937826,-0.16553333,-0.01170882,0.00030859164,-0.012734449,0.07783178,0.38622656,0.18723348,0.013650022,-0.00015638769,-0.00427825,0.40380126,0.13383716,0.113127075,0.008656789,-0.0001467755,-0.027763076,0.4685467,0.07408632,0.04630092,0.0035363194,0.00087847933,-0.033497438
105,-0.03362164,-0.10017046,-0.09414553,-0.006594278,-0.0003273748,0.0024273824,-0.093563884,-0.12699524,-0.49131325,-0.035214268,-0.0005758498,0.0060363295,-0.09704446,-0.5697248,-0.15350293,-0.010755127,-0.0004833882,0.0063275024,0.03263765,-0.099209905,0.09505631,0.006674368,-0.0005830936,-0.0011748113,0.05539889,-0.49200135,-0.03926677,-0.002457805,-0.0007115033,-0.004427001,0.013639152,-1.0282276,-0.097436294,-0.0074991775,0.0004457049,-0.0020808205,0.00057515595,0.12050414,0.0006389478,5.504489e-05,-0.00040750392,-0.0008990243,-0.0002923049,0.36302084,-0.00042003766,0.00061972067,4.4077635e-05,-0.00031793863,-0.00021689758,0.6440693,9.595975e-05,-0.00037979148,0.00015435161,0.00052293576,-0.07941869,0.47490314,-0.16750437,-0.012672171,-8.220738e-05,0.0048876107,0.047785237,0.7419705,-0.23667546,-0.01690314,-0.00019684248,-0.004253356,0.16063383,0.819257,-0.17708132,-0.012621768,0.00032679806,-0.011742787,0.09075754,0.38632137,0.18141103,0.013290327,-0.00026975805,-0.005311886,0.41045782,0.13386911,0.08453391,0.006575456,-0.00010174257,-0.028427385,0.4704803,0.074077666,0.013407012,0.000961652,0.0010413788,-0.03361205
106,-0.039981995,-0.100304514,-0.09163424,-0.0064835735,-0.00035488233,0.003093603,-0.12745774,-0.1271085,-0.48343003,-0.034774363,-0.00058285706,0.008675565,-0.10734988,-0.5697394,-0.14630954,-0.010456567,-0.0005743563,0.0071572587,0.03919278,-0.09928036,0.09231712,0.006543491,-0.00056590885,-0.0014773179,0.052336127,-0.4920439,-0.04323469,-0.002823785,-0.00080468005,-0.0042660553,0.006781649,-1.0282787,-0.09830144,-0.007582188,0.0005476549,-0.0015040841,0.0005645454,0.120602846,0.00054496294,-1.985021e-05,-0.0003533857,-0.0007581748,-0.00027897302,0.36300933,-0.00046781637,0.00062558055,0.00010235235,-0.00029946584,-0.00025722198,0.6440064,0.00026976317,-0.00032295287,8.485073e-05,0.00046755373,-0.09112173,0.4750027,-0.16146196,-0.0122393835,-7.020868e-05,0.005792219,0.031185314,0.7421524,-0.23914357,-0.017170768,-0.00019217469,-0.0028754864,0.14771906,0.8191231,-0.18770084,-0.01345953,0.00033801259,-0.010669468,0.10321389,0.38640603,0.1746624,0.012857374,-0.00037141517,-0.0063226484,0.4150725,0.13393354,0.055533655,0.0044505615,-6.221165e-05,-0.02895952,0.47004393,0.07411218,-0.01955893,-0.0016103629,0.0011914875,-0.03355106
107,-0.046130534,-0.10043007,-0.08865906,-0.0063366145,-0.00036357716,0.0037357598,-0.16073222,-0.12724064,-0.47309935,-0.034169063,-0.0005646832,0.01122956,-0.11714197,-0.56971806,-0.13835749,-0.010108802,-0.00064768235,0.007954773,0.045564234,-0.09937565,0.089101486,0.0063764974,-0.00054401904,-0.0018044766,0.049007185,-0.4920643,-0.046960786,-0.0031505115,-0.0008690426,-0.0040585566,-9.768456e-05,-1.0283198,-0.09866528,-0.0076059415,0.0006466564,-0.0008966578,0.000538982,0.12070413,0.00043157674,-0.000100106,-0.00030733086,-0.0005969554,-0.0002551498,0.36297518,-0.00051390193,0.0005965084,0.0001603663,-0.00027036294,-0.00028797612,0.64393353,0.00043337792,-0.00026295334,1.6865117e-05,0.0003985446,-0.10236112,0.47510508,-0.15464054,-0.011725916,-6.155297e-05,0.0066906996,0.014420357,0.74231845,-0.24036987,-0.017342813,-0.00017403625,-0.0014663935,0.13406682,0.8189924,-0.19734469,-0.014214398,0.00034241122,-0.009530263,0.11513917,0.38647953,0.16702113,0.012353595,-0.0004569823,-0.0072991196,0.41763324,0.13402304,0.026273042,0.002296498,-3.0861935e-05,-0.029349258,0.46724468,0.07418191,-0.052432217,-0.0041556302,0.0013210885,-0.033318058
108,-0.052043267,-0.10054369,-0.085235596,-0.006153103,-0.00035452284,0.0043447684,-0.19322905,-0.1273862,-0.46037823,-0.03339914,-0.0005225949,0.013680091,-0.12637427,-0.56966174,-0.12969017,-0.009705172,-0.00070032815,0.008714363,0.051719762,-0.09949346,0.08543387,0.0061723217,-0.0005198866,-0.0021589156,0.04543675,-0.49206662,-0.05041758,-0.0034344532,-0.0009021937,-0.0038024783,-0.006964706,-1.0283618,-0.09852059,-0.007570609,0.00073959585,-0.0002640728,0.0004988895,0.12080379,0.00030228868,-0.00018171594,-0.00027108565,-0.0004214719,-0.00022076257,0.36292148,-0.0005570408,0.0005351268,0.00021434203,-0.00023047719,-0.00030798838,0.643859,0.0005828254,-0.00020149723,-4.866926e-05,0.0003189873,-0.11307815,0.47521067,-0.1470741,-0.0111340415,-5.520135e-05,0.007571332,-0.00242559,0.7424699,-0.24036016,-0.017416839,-0.00014284253,-4.3217093e-05,0.11975331,0.8188791,-0.2059735,-0.014879601,0.00034044706,-0.008342044,0.12647547,0.38654128,0.15852697,0.011782076,-0.00052267266,-0.008230627,0.41813788,0.13412945,-0.0031009903,0.0001278948,-9.77749e-06,-0.029587107,0.46210262,0.07427797,-0.085049,-0.0066516735,0.0014230572,-0.03291794
109,-0.057697996,-0.100642495,-0.081382126,-0.005933132,-0.00032971147,0.004912393,-0.22479288,-0.12753963,-0.44533634,-0.032465752,-0.00045905635,0.016012836,-0.13500202,-0.56957406,-0.12035502,-0.009239111,-0.00073018915,0.0094306655,0.057627738,-0.09963037,0.08134137,0.0059302673,-0.00049576163,-0.0025414694,0.04165085,-0.49205506,-0.053579263,-0.0036732107,-0.0009030261,-0.0034967288,-0.013786182,-1.0284142,-0.09786254,-0.0074777873,0.00082345307,0.0003871927,0.00044548372,0.12089753,0.00016121892,-0.0002605077,-0.00024547707,-0.00023845583,-0.0001761876,0.36285228,-0.0005959645,0.00044580176,0.00026087463,-0.00018015038,-0.0003168378,0.64379084,0.0007148124,-0.00014050305,-0.00011099197,0.00023244508,-0.12321783,0.47531942,-0.13879931,-0.010467291,-4.9574766e-05,0.008421756,-0.019267062,0.74260736,-0.23912877,-0.017391082,-9.9960715e-05,0.0013766289,0.10485832,0.8187953,-0.21355516,-0.015449556,0.00033274316,-0.007122228,0.13716875,0.3865913,0.14922495,0.011146601,-0.00056545204,-0.009107754,0.41659325,0.13424453,-0.032442294,-0.002040565,-2.7567148e-07,-0.029664686,0.4546503,0.07439114,-0.11724722,-0.0090782475,0.001491284,-0.032356728
110,-0.0630741,-0.100724295,-0.07711961,-0.005677074,-0.00029191282,0.0054314216,-0.25527182,-0.12769538,-0.42805597,-0.031370785,-0.0003775414,0.018217128,-0.14298251,-0.56946045,-0.11040319,-0.0087047955,-0.0007362125,0.010098711,0.06325745,-0.09978199,0.07685323,0.0056500733,-0.00047354773,-0.0029510949,0.037676614,-0.49203354,-0.05642258,-0.003865473,-0.0008718496,-0.0031414852,-0.020529896,-1.028485,-0.09668918,-0.0073304144,0.00089535676,0.00104992,0.00038054585,0.1209812,1.2936071e-05,-0.00033238903,-0.0002305014,-5.512312e-05,-0.00012226589,0.36277187,-0.0006294679,0.00033414736,0.00029718876,-0.000120368786,-0.0003148783,0.64373636,0.00082667917,-8.2144514e-05,-0.00016944457,0.00014274381,-0.13272908,0.47543037,-0.12985508,-0.009730509,-4.281476e-05,0.009229712,-0.036017764,0.74273086,-0.23669797,-0.017264798,-4.758686e-05,0.0027760267,0.08946442,0.81874996,-0.22006437,-0.015920175,0.00032001804,-0.0058876406,0.14716883,0.38663006,0.13916542,0.010451451,-0.00058326777,-0.009922665,0.41301498,0.13436033,-0.061606042,-0.004194401,-2.7865171e-06,-0.029575255,0.44493222,0.074512616,-0.14886685,-0.011417797,0.0015211105,-0.031641547
111,-0.06815224,-0.10078754,-0.07247156,-0.0053855292,-0.0002444936,0.0058959518,-0.2845176,-0.12784767,-0.40863138,-0.03011691,-0.00028228015,0.020285916,-0.15027556,-0.5693273,-0.09988955,-0.00809756,-0.0007183788,0.010713894,0.06857929,-0.09994316,0.072000206,0.0053319037,-0.00045470148,-0.0033849068,0.03354181,-0.49200618,-0.058927573,-0.004010994,-0.00081025285,-0.002738431,-0.027164571,-1.0285798,-0.09500176,-0.0071325735,0.0009527933,0.0017160885,0.0003065369,0.12105113,-0.00013776729,-0.00039346702,-0.0002253335,0.000121198595,-6.024819e-05,0.3626848,-0.00065648183,0.00020681694,0.00032123178,-5.2751042e-05,-0.00030321628,0.6437013,0.000916563,-2.8721988e-05,-0.0002233756,5.3886324e-05,-0.14156497,0.47554213,-0.12028319,-0.008929875,-3.3081044e-05,0.009983383,-0.05259111,0.7428401,-0.23309705,-0.017038368,1.1360273e-05,0.0041390285,0.07365637,0.81874925,-0.22548223,-0.016288966,0.00030306843,-0.004653955,0.15642957,0.38665834,0.12840347,0.009701416,-0.00057509914,-0.010669327,0.40742773,0.13446884,-0.0904492,-0.0063195247,-1.68595e-05,-0.029314136,0.43300477,0.074633345,-0.17975053,-0.013655728,0.0015096683,-0.030780453
112,-0.07291414,-0.100831375,-0.06746358,-0.0050592646,-0.00019114278,0.006301465,-0.31238642,-0.1279907,-0.38716814,-0.028707914,-0.00017794408,0.022215052,-0.1568436,-0.569182,-0.08887184,-0.0074145086,-0.00067765976,0.011271846,0.073565,-0.10010813,0.06681387,0.004976563,-0.000440225,-0.0038384814,0.02927459,-0.49197656,-0.06107845,-0.0041105226,-0.00072105497,-0.0022910852,-0.033659786,-1.0287017,-0.09280522,-0.006889269,0.0009935386,0.0023771673,0.00022628158,0.12110412,-0.0002860492,-0.00044035353,-0.0002284674,0.00028324872,8.202158e-06,0.3625955,-0.0006760303,7.100031e-05,0.0003318824,2.037827e-05,-0.0002835542,0.6436901,0.0009833165,1.7391518e-05,-0.00027214384,-3.0120835e-05,-0.14968294,0.47565225,-0.110127896,-0.008072829,-1.8792693e-05,0.010672078,-0.06890126,0.74293476,-0.22836146,-0.016713627,7.33491e-05,0.005451314,0.05751971,0.8187964,-0.22979546,-0.016555306,0.0002825826,-0.0034349132,0.1649087,0.38667706,0.11699839,0.008901663,-0.000541057,-0.011343525,0.39986512,0.13456258,-0.11883135,-0.008402534,-4.104944e-05,-0.028879054,0.41893598,0.07474495,-0.20974416,-0.015780551,0.0014561601,-0.029782265
113,-0.07734222,-0.10085559,-0.062123105,-0.0046991855,-0.00013562199,0.006644968,-0.33874035,-0.12811904,-0.36378166,-0.02714874,-6.945245e-05,0.024002675,-0.16265231,-0.56903195,-0.07741017,-0.0066548353,-0.00061592914,0.0117683895,0.07818796,-0.10027099,0.06132599,0.0045853667,-0.00043064356,-0.0043058153,0.024902478,-0.49194807,-0.06286385,-0.004165739,-0.0006081689,-0.0018049367,-0.03998626,-1.0288512,-0.09010832,-0.0066061676,0.0010158531,0.00302424,0.00014291052,0.12113795,-0.00042726472,-0.00047024712,-0.00023790263,0.00042422488,8.1089325e-05,0.36250818,-0.0006874092,-6.595813e-05,0.00032891706,9.601563e-05,-0.00025811233,0.643705,0.0010266714,5.3916126e-05,-0.00031498537,-0.00010545738,-0.1570449,0.47575814,-0.099436074,-0.0071680136,1.1855736e-06,0.0112865865,-0.08486399,0.74301416,-0.22253141,-0.016293846,0.00013454817,0.006700754,0.041139856,0.8188917,-0.23299584,-0.016720396,0.0002592227,-0.0022418816,0.1725682,0.38668737,0.1050127,0.008057617,-0.0004823734,-0.011942843,0.39036843,0.1346351,-0.1466158,-0.010430792,-7.306761e-05,-0.028270215,0.40280443,0.07484025,-0.23869845,-0.017783785,0.0013617687,-0.028656306
114,-0.08141951,-0.10086058,-0.056479134,-0.004306305,-8.156989e-05,0.006925074,-0.36344713,-0.12822746,-0.3385981,-0.025445828,3.8381666e-05,0.025648668,-0.16767088,-0.56888473,-0.065567285,-0.005820224,-0.0005359113,0.012199547,0.0824233,-0.10042575,0.055568304,0.004160326,-0.00042601675,-0.004779754,0.020452473,-0.49192327,-0.06427804,-0.004179172,-0.00047643587,-0.0012873076,-0.046115346,-1.029026,-0.086924314,-0.006289303,0.0010186201,0.0036481656,5.972432e-05,0.12115124,-0.0005570105,-0.0004810784,-0.0002512904,0.00053790957,0.00015614089,0.36242622,-0.00069015846,-0.00019706786,0.00031293184,0.00017068814,-0.00022947602,0.6437465,0.0010470785,7.878058e-05,-0.00035108507,-0.00016867556,-0.16361721,0.4758563,-0.08825725,-0.0062248595,2.7449802e-05,0.011819635,-0.10039749,0.74307746,-0.21565117,-0.015783776,0.00019093044,0.007877756,0.024601348,0.81903225,-0.23507932,-0.016787296,0.00023349444,-0.0010833573,0.17937396,0.38669047,0.09251197,0.0071747713,-0.00040126033,-0.012466522,0.3789883,0.13468097,-0.17366906,-0.012392608,-0.00010993285,-0.027490687,0.38469905,0.07491328,-0.26646867,-0.019659672,0.0012298562,-0.027412198
115,-0.085129075,-0.10084733,-0.050561838,-0.0038818493,-3.2154843e-05,0.0071418546,-0.38638076,-0.1283113,-0.31175256,-0.023606967,0.00014112331,0.027153846,-0.17187196,-0.568747,-0.053407934,-0.0049148733,-0.00044095528,0.012561493,0.08624796,-0.10056706,0.04957202,0.0037040822,-0.00042592362,-0.0052523185,0.015950428,-0.49190462,-0.065320626,-0.004154129,-0.0003313684,-0.00074750744,-0.052018903,-1.0292213,-0.08327091,-0.005944791,0.0010012109,0.0042400584,-2.0045321e-05,0.1211437,-0.0006714002,-0.00047173724,-0.0002661012,0.00061904266,0.00023095682,0.36235267,-0.00068402477,-0.00031596608,0.00028534234,0.00024054851,-0.00020042248,0.643813,0.001045756,9.042211e-05,-0.00037957213,-0.00021692179,-0.16937028,0.4759433,-0.07664344,-0.005253367,5.999906e-05,0.012266081,-0.11542284,0.74312377,-0.20776793,-0.015189753,0.00023856014,0.008975506,0.007987168,0.8192129,-0.23604554,-0.016760856,0.00020578806,3.5027042e-05,0.18529586,0.3866875,0.079563856,0.0062586255,-0.00030092895,-0.012915112,0.3657826,0.13469617,-0.19986126,-0.014277494,-0.00014810963,-0.026546124,0.36471793,0.074959874,-0.29291478,-0.021404935,0.0010655932,-0.026059447
116,-0.08845435,-0.10081733,-0.04440228,-0.00342739,9.985641e-06,0.0072968276,-0.407424,-0.12836672,-0.28338885,-0.021641621,0.0002349224,0.02851937,-0.17523259,-0.5686244,-0.040998433,-0.0039456496,-0.00033497682,0.012850672,0.089641094,-0.10069013,0.043367743,0.0032199174,-0.0004296936,-0.005714914,0.011420377,-0.49189347,-0.06599691,-0.00409461,-0.00017899356,-0.00019630603,-0.057669617,-1.0294302,-0.079170555,-0.0055786753,0.0009636525,0.0047913715,-9.339582e-05,0.12111604,-0.00076708477,-0.00044205785,-0.0002798261,0.0006635003,0.00030305982,0.36228943,-0.00066911615,-0.00041731633,0.0002481267,0.00030166656,-0.00017370842,0.64390135,0.001024589,8.784048e-05,-0.00039956273,-0.00024808198,-0.17427911,0.47601533,-0.064649075,-0.004263716,9.825779e-05,0.012623183,-0.12986529,0.7431523,-0.19893107,-0.014519389,0.0002738554,0.009989802,-0.008622069,0.81942636,-0.23589736,-0.016647369,0.00017637596,0.0011106618,0.19030808,0.38667974,0.066237524,0.0053145997,-0.00018534763,-0.013290138,0.3508179,0.13467827,-0.2250673,-0.016076153,-0.00018372526,-0.02544483,0.3429689,0.07497779,-0.31790406,-0.023018194,0.0008757785,-0.02460733
117,-0.09137913,-0.10077236,-0.038031954,-0.0029450022,4.2957254e-05,0.0073927552,-0.42646953,-0.12839061,-0.25365767,-0.019560583,0.0003167335,0.029746272,-0.17773443,-0.56852174,-0.028405592,-0.0029218197,-0.00022218411,0.013063986,0.09258436,-0.10079132,0.03698508,0.0027118605,-0.0004363805,-0.0061587784,0.0068840077,-0.4918915,-0.06631662,-0.004005285,-2.5489018e-05,0.0003544176,-0.06304135,-1.0296445,-0.07465005,-0.005196464,0.00090656057,0.005294554,-0.00015773531,0.12106991,-0.0008414774,-0.0003929101,-0.0002901908,0.00066860765,0.00036998186,0.36223787,-0.00064572133,-0.00049688667,0.00020373985,0.00035021733,-0.00015192106,0.6440066,0.0009860322,7.095188e-05,-0.00041029413,-0.00026084483,-0.17832327,0.47606876,-0.052330624,-0.003265923,0.00014129793,0.012890372,-0.14365456,0.74316245,-0.18919115,-0.013781418,0.00029383972,0.010919098,-0.025148448,0.8196635,-0.23464096,-0.016454168,0.00014535268,0.0021435227,0.19438952,0.3866682,0.05260286,0.0043479986,-5.9198122e-05,-0.013593689,0.33416843,0.13462658,-0.24916784,-0.017780425,-0.00021292106,-0.024197297,0.3195674,0.074966565,-0.3413119,-0.024499701,0.00066825,-0.023064427
118,-0.093887515,-0.10071458,-0.03148272,-0.0024373718,6.5703876e-05,0.0074334266,-0.4434201,-0.12838095,-0.22271676,-0.017375998,0.00038439222,0.030835073,-0.17936367,-0.5684423,-0.01569697,-0.001854782,-0.00010699022,0.013198916,0.09506188,-0.10086824,0.030452907,0.0021845177,-0.00044488907,-0.0065752026,0.0023608645,-0.491899,-0.06629398,-0.0038912203,0.00012297125,0.00089225546,-0.06810871,-1.0298554,-0.069740415,-0.004803203,0.000831143,0.0057431795,-0.00021101302,0.121007815,-0.000892723,-0.0003261976,-0.00029515848,0.0006332509,0.00042940304,0.3621984,-0.00061442144,-0.00055179186,0.00015493855,0.00038284622,-0.00013721548,0.6441227,0.00093299523,4.0574e-05,-0.0004112201,-0.00025492348,-0.18148643,0.47610036,-0.039746556,-0.002269486,0.00018784264,0.0130693205,-0.15672503,0.7431544,-0.17859972,-0.012985232,0.00029621646,0.01176412,-0.04151682,0.8199147,-0.23228538,-0.016189313,0.00011275825,0.0031360034,0.19752343,0.386654,0.03873014,0.003363911,7.240148e-05,-0.013828067,0.31591594,0.13454202,-0.27204853,-0.019383585,-0.00023195148,-0.02281601,0.29463667,0.07492766,-0.36302206,-0.025850656,0.00045168027,-0.021438397
119,-0.09596403,-0.100646295,-0.024786472,-0.0019077845,7.7912584e-05,0.007423515,-0.45818877,-0.12833695,-0.19072855,-0.015101057,0.00043664314,0.031785645,-0.18011099,-0.5683879,-0.0029399444,-0.00075761694,6.154296e-06,0.013253648,0.09706038,-0.10091975,0.02379933,0.0016429275,-0.0004541278,-0.0069557074,-0.002132102,-0.49191648,-0.065946564,-0.0037578493,0.00026045635,0.0014048703,-0.072847284,-1.0300539,-0.06447621,-0.0044031325,0.0007392345,0.0061322115,-0.00025178306,0.120932996,-0.000919844,-0.00024469756,-0.00029308628,0.00055799633,0.00047933217,0.3621711,-0.0005761348,-0.00058050826,0.000104554,0.00039689802,-0.00013140962,0.64424324,0.00086859986,-1.4863908e-06,-0.00040195018,-0.00023101456,-0.18375644,0.4761072,-0.02695683,-0.0012829248,0.00023647165,0.013163637,-0.16901593,0.7431284,-0.16720845,-0.012140448,0.00027956069,0.012527414,-0.057655025,0.82016903,-0.22884232,-0.015861044,7.859315e-05,0.0040922947,0.1996975,0.3866381,0.024689432,0.0023671798,0.00020406209,-0.013995563,0.29614875,0.1344271,-0.29360065,-0.020879863,-0.00023773103,-0.021314804,0.26830587,0.07486417,-0.38292703,-0.027072819,0.00023495033,-0.019735783
120,-0.09759402,-0.10056994,-0.01797506,-0.0013603419,8.005556e-05,0.007368243,-0.47070026,-0.1282591,-0.15785958,-0.012749735,0.0004732348,0.032597054,-0.1799716,-0.5683591,0.009798868,0.00035541784,0.00011290109,0.013227273,0.09856928,-0.10094622,0.017051723,0.0010925774,-0.00046302006,-0.007292403,-0.0065801376,-0.49194378,-0.06529421,-0.0036107972,0.000381539,0.001880575,-0.07723377,-1.0302309,-0.058894876,-0.0039997273,0.0006332062,0.006458394,-0.00027937721,0.12084918,-0.0009226501,-0.00015200675,-0.00028277375,0.0004451573,0.00051812734,0.36215526,-0.00053196214,-0.00058289524,5.5395067e-05,0.00039063673,-0.00013567135,0.6443609,0.0007961355,-5.2435324e-05,-0.000382493,-0.00019084476,-0.18512522,0.47608706,-0.014022689,-0.0003136564,0.00028578192,0.013178565,-0.18047127,0.74308556,-0.15506926,-0.01125655,0.00024338067,0.013213061,-0.07349366,0.8204163,-0.2243262,-0.015477359,4.2814063e-05,0.0050179753,0.20090407,0.3866213,0.010550212,0.0013623722,0.00033037877,-0.01409812,0.2749616,0.13428609,-0.3137214,-0.022264672,-0.00022779638,-0.019708538,0.2407097,0.0747808,-0.40092933,-0.028168162,2.6710331e-05,-0.017961869
121,-0.0987639,-0.10048798,-0.011080105,-0.00079970807,7.3223375e-05,0.007273172,-0.480891,-0.12814921,-0.12427878,-0.010336552,0.00049476326,0.033267558,-0.17894554,-0.5683551,0.022454102,0.0014695022,0.00020917936,0.013119847,0.0995808,-0.1009492,0.010237012,0.0005391054,-0.00047059357,-0.0075780395,-0.01097087,-0.49198037,-0.064357825,-0.0034555662,0.00048153556,0.0023090541,-0.081246324,-1.030379,-0.053035934,-0.0035955259,0.0005159043,0.006720215,-0.0002937764,0.120760396,-0.0009018639,-5.2331015e-05,-0.0002634311,0.0002987571,0.00054458715,0.36215,-0.00048326515,-0.00056001544,1.0065734e-05,0.0003634654,-0.00015066937,0.64446867,0.0007188283,-0.000108629465,-0.00035319917,-0.00013701804,-0.18558872,0.47603825,-0.0010061748,0.0006322758,0.0003344803,0.013120603,-0.19103988,0.7430273,-0.14223395,-0.010342351,0.00018810853,0.013825886,-0.08896601,0.8206462,-0.21875438,-0.015045518,5.4349657e-06,0.005919272,0.20113978,0.38660422,-0.003619004,0.0003538169,0.0004460779,-0.014137294,0.2524547,0.1341244,-0.33231422,-0.023534285,-0.0002006439,-0.018012501,0.21198726,0.07468328,-0.41694155,-0.029138396,-0.0001649782,-0.016120713
122,-0.09946145,-0.10040274,-0.0041330233,-0.00023117661,5.899649e-05,0.007144035,-0.48870927,-0.12801059,-0.090155765,-0.007876296,0.0005025696,0.033794872,-0.17703694,-0.56837404,0.03496236,0.0025697835,0.0002912524,0.012932543,0.10009003,-0.10093136,0.0033816919,-1.1784956e-05,-0.0004761219,-0.0078061167,-0.015293593,-0.49202538,-0.063158266,-0.0032975357,0.00055660296,0.0026818383,-0.084864445,-1.0304914,-0.046939846,-0.0031922814,0.0003906507,0.006918043,-0.00029564928,0.120670825,-0.000858983,4.9712136e-05,-0.00023474917,0.00012435392,0.0005580485,0.36215425,-0.00043161027,-0.0005140705,-2.9165298e-05,0.00031589065,-0.00017637387,0.64455986,0.0006396398,-0.00016585924,-0.00031480796,-7.291697e-05,-0.18514696,0.47596025,0.012030229,0.0015502246,0.00038143992,0.012997009,-0.20067501,0.74295604,-0.12875451,-0.009405586,0.00011515245,0.014371201,-0.1040077,0.82084936,-0.21214733,-0.014571652,-3.347802e-05,0.006802501,0.20040582,0.38658756,-0.017750975,-0.00065436587,0.00054626167,-0.014114127,0.22873317,0.13394882,-0.3492894,-0.024685593,-0.00015591737,-0.01624194,0.1822806,0.07457828,-0.4308871,-0.029984737,-0.00033302233,-0.014215298
123,-0.09967619,-0.10031648,0.0028350465,0.0003395304,3.933441e-05,0.006986358,-0.494115,-0.12784769,-0.055660192,-0.005383577,0.0004986096,0.034176156,-0.1742543,-0.5684133,0.04726245,0.0036419611,0.00035593787,0.012667529,0.100094676,-0.100896224,-0.0034878552,-0.00055456534,-0.0004790388,-0.007971086,-0.019539185,-0.49207735,-0.061715566,-0.0031415261,0.00060401286,0.0029926952,-0.08806933,-1.0305637,-0.040647592,-0.002790811,0.00026113912,0.0070539583,-0.0002862271,0.12058446,-0.00079625146,0.00014934875,-0.00019680522,-7.115677e-05,0.0005582515,0.36216682,-0.0003787037,-0.00044815056,-6.0353428e-05,0.00024969317,-0.00021219812,0.64462864,0.0005612299,-0.00021959655,-0.00026845836,-2.4922192e-06,-0.18380351,0.47585317,0.025023934,0.002436961,0.00042589149,0.012815457,-0.2093343,0.7428741,-0.11468302,-0.008452694,2.6768073e-05,0.014854059,-0.11855638,0.8210174,-0.20452824,-0.014060497,-7.379777e-05,0.0076734815,0.19870731,0.38657165,-0.031779837,-0.001658231,0.0006266865,-0.014029214,0.20390613,0.1337668,-0.36456355,-0.025715994,-9.4318995e-05,-0.014411563,0.15173393,0.07447279,-0.44269985,-0.030707771,-0.0004714895,-0.012247682
124,-0.09939994,-0.10023119,0.009793125,0.00090650097,1.6356818e-05,0.0068054725,-0.4970809,-0.12766622,-0.020960178,-0.002872739,0.00048522837,0.034408458,-0.17061041,-0.56846994,0.059295893,0.0046729073,0.00040063832,0.012328215,0.09959538,-0.10084793,-0.010345217,-0.0010840744,-0.00047910586,-0.008068329,-0.023698958,-0.492135,-0.060047448,-0.0029918104,0.0006221904,0.003238054,-0.09084391,-1.0305935,-0.0341993,-0.0023912701,0.00013128389,0.007131789,-0.00026715267,0.120505184,-0.00071658846,0.00024183281,-0.00015001744,-0.00027977675,0.0005455315,0.36218697,-0.0003263168,-0.00036594272,-8.207187e-05,0.00016761757,-0.00025697984,0.6446707,0.00048582628,-0.00026525557,-0.00021561931,7.005781e-05,-0.18156628,0.47571883,0.03791225,0.0032905526,0.0004672734,0.01258336,-0.21697949,0.7427849,-0.10007294,-0.007488367,-7.3948875e-05,0.015279036,-0.13255137,0.8211439,-0.19592485,-0.013515152,-0.00011527329,0.008536832,0.19605389,0.38655707,-0.045641158,-0.0026538372,0.0006837775,-0.013882809,0.17808722,0.13358651,-0.37806123,-0.02662318,-1.7742626e-05,-0.012535154,0.12049346,0.07437388,-0.45232522,-0.031307325,-0.000576023,-0.010219473
125,-0.09862686,-0.1001486,0.016710479,0.0014638156,-7.675029e-06,0.006606209,-0.49759102,-0.12747246,0.013779469,-0.00035746023,0.00046499632,0.03448887,-0.16612178,-0.56854016,0.07100735,0.005650962,0.0004235151,0.011919081,0.098595366,-0.10079071,-0.017163806,-0.0015956499,-0.00047631934,-0.008094359,-0.027764421,-0.49219704,-0.058168843,-0.0028517414,0.00061086274,0.003417028,-0.09317329,-1.0305818,-0.027633537,-0.0019930836,5.2005053e-06,0.0071567725,-0.00024033897,0.12043637,-0.0006235121,0.0003227815,-9.526126e-05,-0.00049284473,0.00052053295,0.3622144,-0.00027617253,-0.00027161837,-9.3370676e-05,7.340871e-05,-0.00030899793,0.6446835,0.00041522086,-0.0002987273,-0.00015810979,0.0001405254,-0.17844684,0.47556025,0.050633013,0.004110139,0.0005053589,0.0123076625,-0.2235761,0.7426928,-0.08497869,-0.006515573,-0.00018328801,0.01564974,-0.1459333,0.8212248,-0.18636829,-0.012936976,-0.00015765824,0.009395601,0.19245873,0.3865444,-0.059272278,-0.003637176,0.0007149284,-0.013674961,0.15139268,0.13341562,-0.3897145,-0.027404996,7.089181e-05,-0.010625247,0.08870519,0.07428743,-0.4597195,-0.031782627,-0.0006437991,-0.008132134
126,-0.09735395,-0.10007016,0.023556318,0.0020057932,-3.0606054e-05,0.0063929083,-0.49564147,-0.12727317,0.048396107,0.0021491311,0.0004404541,0.03441477,-0.16080901,-0.5686204,0.08234415,0.0065663382,0.00042346923,0.0114455335,0.09710045,-0.10072872,-0.023916494,-0.0020853207,-0.0004709661,-0.008046802,-0.03172659,-0.49226248,-0.056091543,-0.002723705,0.0005709877,0.0035315035,-0.09504441,-1.0305316,-0.020987105,-0.001595189,-0.00011293776,0.0071352497,-0.00020771567,0.12038088,-0.00052091107,0.00038834848,-3.3634715e-05,-0.00070137903,0.00048432965,0.36224902,-0.00022992492,-0.00016955286,-9.384379e-05,-2.8527342e-05,-0.0003660582,0.64466643,0.0003506206,-0.00031655282,-9.789897e-05,0.00020500086,-0.17446057,0.47538218,0.063124225,0.004895795,0.0005401224,0.011994384,-0.22909324,0.7426028,-0.06945692,-0.0055355234,-0.00029690936,0.015968535,-0.15864357,0.82125825,-0.17589411,-0.0123257395,-0.00020055962,0.010250844,0.18793885,0.38653418,-0.072611794,-0.0046040844,0.00071855355,-0.013405673,0.123942636,0.13326156,-0.39946297,-0.028059384,0.00016776565,-0.008692998,0.056516178,0.07421823,-0.4648496,-0.032132193,-0.00067363307,-0.00598762
127,-0.09558125,-0.099996984,0.030299786,0.0025272109,-5.040504e-05,0.0061692605,-0.49123996,-0.12707551,0.08273042,0.004634656,0.00041399337,0.034184065,-0.15469661,-0.5687072,0.09325654,0.0074113104,0.0004002956,0.01091389,0.09511897,-0.10066572,-0.030575503,-0.0025498997,-0.00046352297,-0.0079246145,-0.03557544,-0.49233007,-0.05382403,-0.0026089605,0.00050479115,0.0035859197,-0.09644661,-1.0304494,-0.014294367,-0.0011961227,-0.00021910295,0.00707444,-0.00017113611,0.12034102,-0.0004130369,0.00043539517,3.3411197e-05,-0.00089655444,0.00043819845,0.36229163,-0.00018898398,-6.4048916e-05,-8.3651394e-05,-0.00013335701,-0.00042569637,0.644621,0.0002927482,-0.00031628273,-3.71176e-05,0.00026002713,-0.16962679,0.47519067,0.07532427,0.005648086,0.0005717338,0.011648409,-0.23350374,0.74252033,-0.053566962,-0.004547828,-0.00041018985,0.0162366,-0.17062435,0.8212448,-0.1645425,-0.011679748,-0.00024359697,0.011101324,0.18251488,0.38652724,-0.085599616,-0.0055501573,0.0006941557,-0.013075067,0.095860705,0.13313097,-0.4072547,-0.02858431,0.0002682698,-0.0067480565,0.024073666,0.07416983,-0.46769303,-0.03235416,-0.0006659515,-0.0037888847
128,-0.09331216,-0.09992982,0.036909956,0.00302352,-6.529968e-05,0.005938273,-0.48440662,-0.12688634,0.1166266,0.0070874393,0.00038760155,0.03379532,-0.14781305,-0.56879735,0.10369752,0.00818029,0.00035464542,0.010331102,0.09266174,-0.10060473,-0.037112396,-0.0029870775,-0.00045464188,-0.0077280886,-0.039299175,-0.49239928,-0.051371373,-0.0025075953,0.0004156091,0.003587108,-0.09737145,-1.0303442,-0.0075870864,-0.0007941675,-0.00030942075,0.0069819167,-0.00013217423,0.12031835,-0.00030430453,0.00046172366,0.000104178675,-0.0010700338,0.0003836602,0.36234343,-0.00015459023,4.0713698e-05,-6.3512474e-05,-0.00023605023,-0.0004850831,0.6445509,0.00024185702,-0.00029665045,2.215887e-05,0.00030286238,-0.16396862,0.47499338,0.087172106,0.0063680187,0.0006003757,0.011273302,-0.23678434,0.74245125,-0.037371535,-0.0035507055,-0.0005182475,0.016453639,-0.1818183,0.82118756,-0.15235883,-0.010996105,-0.00028631208,0.011943461,0.17621106,0.3865245,-0.098177,-0.006470615,0.0006424207,-0.012683529,0.067274034,0.13302939,-0.4130466,-0.028977798,0.00036741095,-0.004798544,-0.00847505,0.07414398,-0.46823856,-0.032446288,-0.0006227065,-0.0015403181
129,-0.09055358,-0.099869125,0.043355804,0.0034910403,-7.378403e-05,0.0057022553,-0.47517335,-0.12671226,0.14993197,0.009496346,0.00036284328,0.033247884,-0.14019077,-0.5688878,0.11362244,0.008869739,0.00028802094,0.0097045675,0.08974196,-0.100548014,-0.04349782,-0.0033954978,-0.0004450418,-0.0074590985,-0.042883977,-0.49246937,-0.048736073,-0.0024184473,0.00030772795,0.0035436656,-0.097812854,-1.0302262,-0.00089450553,-0.00038762065,-0.00038049556,0.0068652667,-9.2039816e-05,0.12031385,-0.00019911164,0.00046610832,0.00017671008,-0.001214508,0.0003222879,0.3624059,-0.00012757443,0.00014088862,-3.473088e-05,-0.00033166725,-0.00054133683,0.64446175,0.00019772723,-0.00025769882,7.79345e-05,0.00033160858,-0.15751307,0.47479898,0.098607436,0.0070565855,0.00062619755,0.010871328,-0.23891595,0.7424014,-0.020937111,-0.0025415337,-0.00061619654,0.016618159,-0.19216934,0.821092,-0.13939376,-0.01027127,-0.00032814988,0.012771411,0.1690551,0.38652706,-0.11028652,-0.0073604174,0.00056513073,-0.012231823,0.038313676,0.13296108,-0.41680482,-0.02923804,0.00045990245,-0.0028513325,-0.04098254,0.074140824,-0.4664854,-0.03240625,-0.0005471874,0.0007516779
130,-0.087316096,-0.099815,0.049606133,0.0039269365,-7.468276e-05,0.005462754,-0.46358413,-0.1265592,0.18249653,0.011850789,0.0003406778,0.032541998,-0.13186623,-0.5689764,0.122988835,0.0094782375,0.00020274497,0.009041835,0.086375184,-0.10049683,-0.049701583,-0.0037747044,-0.000435438,-0.0071210917,-0.046313647,-0.49253982,-0.045918327,-0.0023392625,0.00018618943,0.0034657111,-0.09776715,-1.030108,0.0057565216,2.5155605e-05,-0.00042948127,0.006731663,-5.1533803e-05,0.120327696,-0.000101711135,0.00044842437,0.0002487963,-0.0013239309,0.00025574025,0.36248076,-0.00010845065,0.00023305416,9.313226e-07,-0.0004157005,-0.0005914923,0.6443608,0.00015978143,-0.00020077825,0.00012847924,0.00034525432,-0.1502909,0.47461727,0.10957067,0.0077146506,0.00064922357,0.010443475,-0.23988377,0.74237627,-0.0043345233,-0.0015171506,-0.00069937296,0.016727556,-0.20162225,0.8209651,-0.12570362,-0.00950131,-0.00036850641,0.013577139,0.16107833,0.38653585,-0.12187186,-0.008214146,0.0004651309,-0.011721125,0.009114864,0.13292897,-0.41850495,-0.029363608,0.0005406756,-0.00091203954,-0.07330084,0.07415904,-0.4624434,-0.03223174,-0.0004439354,0.0030784719
131,-0.08361392,-0.0997673,0.05562978,0.0043293983,-6.715674e-05,0.005220607,-0.4496944,-0.12643224,0.21417247,0.014140446,0.00032148696,0.031678837,-0.12287984,-0.56906104,0.13175583,0.010006124,0.00010193628,0.008350395,0.08257916,-0.100451574,-0.05569266,-0.0041251164,-0.0004264973,-0.0067192074,-0.049569573,-0.49260998,-0.04291715,-0.0022665989,5.6545134e-05,0.003364252,-0.09723299,-1.0300016,0.012341097,0.0004454269,-0.0004542414,0.006587513,-1.1072494e-05,0.120359495,-1.6037375e-05,0.00040960684,0.00031805877,-0.0013938881,0.0001857644,0.36256963,-9.7390264e-05,0.0003141649,4.1261315e-05,-0.00048414432,-0.0006327145,0.64425635,0.00012711808,-0.0001284536,0.00017235792,0.00034370832,-0.14233644,0.4744579,0.120003134,0.008342651,0.0006691874,0.009989534,-0.23967792,0.74238026,0.012360905,-0.0004744036,-0.0007635355,0.01677835,-0.21012342,0.8208156,-0.11135031,-0.008682553,-0.00040664268,0.014350708,0.15231548,0.38655198,-0.13287777,-0.009026201,0.00034623733,-0.011153111,-0.02018279,0.13293454,-0.41813248,-0.029353468,0.00060493127,0.0010145912,-0.10528129,0.0741959,-0.45613244,-0.03192064,-0.00031841546,0.005428996
132,-0.079465136,-0.09972562,0.0613957,0.004697498,-5.074311e-05,0.0049758316,-0.43357256,-0.12633547,0.24481423,0.016355302,0.00030515902,0.030660458,-0.113276295,-0.5691401,0.13988431,0.010455323,-1.0685413e-05,0.007637333,0.07837391,-0.10041185,-0.06143943,-0.004447922,-0.0004186891,-0.0062602386,-0.052630883,-0.49267906,-0.0397313,-0.002196055,-7.542048e-05,0.0032505514,-0.096211635,-1.0299189,0.018835884,0.00087410293,-0.0004535839,0.00643808,2.9245391e-05,0.12040818,5.4448843e-05,0.0003515985,0.00038194936,-0.0014217533,0.00011407584,0.36267382,-9.4115734e-05,0.00038173608,8.374825e-05,-0.00053382386,-0.00066239387,0.6441574,9.860471e-05,-4.431419e-05,0.00020850266,0.00032778084,-0.13368767,0.47433037,0.12984782,0.008940479,0.0006855875,0.009508416,-0.2382941,0.7424165,0.029069452,0.00058916677,-0.00080507435,0.01676657,-0.21762183,0.8206526,-0.096401505,-0.0078119393,-0.00044171675,0.015080777,0.14280516,0.38657624,-0.14325051,-0.0097908955,0.0002129958,-0.010529868,-0.04943526,0.13297792,-0.4156837,-0.029207317,0.00064879516,0.0029244847,-0.13677453,0.074247904,-0.4475835,-0.0314712,-0.00017691962,0.0077896453
133,-0.07489146,-0.09968935,0.06687324,0.005031135,-2.52733e-05,0.004727725,-0.41529864,-0.12627174,0.27427837,0.018485393,0.00029101782,0.029490013,-0.103104204,-0.5692122,0.14733681,0.010829153,-0.00013075187,0.0069090463,0.07378159,-0.10037652,-0.06690991,-0.0047449693,-0.0004123561,-0.0057525467,-0.055474836,-0.492746,-0.036360074,-0.0021225028,-0.00020391925,0.0031357044,-0.094706886,-1.0298702,0.02521869,0.0013114203,-0.00042737275,0.0062872358,6.943941e-05,0.120472044,0.000106929336,0.00027720444,0.00043787807,-0.0014068782,4.2396598e-05,0.36279398,-9.804405e-05,0.00043379702,0.0001257211,-0.00056245644,-0.0006781947,0.64407265,7.297844e-05,4.723668e-05,0.00023622616,0.0002990514,-0.12438581,0.4742433,0.13904957,0.009507421,0.00069757365,0.008998342,-0.23573385,0.74248624,0.045707323,0.0016749436,-0.00082122535,0.016687945,-0.22406963,0.8204863,-0.08093024,-0.0068875514,-0.00047274004,0.015755009,0.13258949,0.38660917,-0.15293793,-0.010502635,7.053511e-05,-0.009853926,-0.07849482,0.13305765,-0.41116554,-0.028925637,0.00066915806,0.0048138853,-0.16763075,0.07431048,-0.4368377,-0.030882118,-2.6179478e-05,0.010144532
134,-0.069918394,-0.09965779,0.0720325,0.0053309463,8.990057e-06,0.004474906,-0.3949657,-0.1262426,0.30242425,0.02052107,0.00027804263,0.028171428,-0.09241634,-0.56927633,0.15407765,0.011131965,-0.0002535371,0.0061709657,0.06882648,-0.10034411,-0.07207203,-0.0050185546,-0.00040751323,-0.0052058417,-0.058077484,-0.49280936,-0.032804426,-0.0020401608,-0.000323434,0.0030299677,-0.09272546,-1.0298635,0.031467985,0.0017569769,-0.00037651882,0.0061371718,0.00010961853,0.12054892,0.00013944879,0.00018992648,0.00048322976,-0.0013506413,-2.7614646e-05,0.36292964,-0.000108178705,0.0004689917,0.00016450137,-0.00056870095,-0.00067824684,0.6440102,4.9028546e-05,0.00014129467,0.00025530384,0.00025980547,-0.114475615,0.47420368,0.14755617,0.010042094,0.00070405845,0.008457057,-0.23200546,0.74258935,0.062187195,0.0027827853,-0.0008101966,0.016538274,-0.22942352,0.8203259,-0.0650149,-0.005908899,-0.0004985982,0.016360687,0.121714674,0.38665083,-0.16189004,-0.011156116,-7.561594e-05,-0.009128083,-0.107210495,0.13317108,-0.40459704,-0.028509783,0.000664223,0.006679252,-0.19770025,0.07437893,-0.42394805,-0.030152557,0.0001268331,0.012475785
135,-0.06457481,-0.099630155,0.07684456,0.005598057,5.1514246e-05,0.004215318,-0.3726781,-0.12624833,0.3291143,0.022452813,0.00026496314,0.026709557,-0.081269056,-0.56933147,0.16007319,0.011368876,-0.00037404534,0.005427327,0.06353487,-0.10031289,-0.07689436,-0.0052712467,-0.00040399283,-0.004630847,-0.060414303,-0.49286747,-0.029067766,-0.0019429252,-0.0004289552,0.002942387,-0.09027677,-1.029903,0.037562437,0.0022096056,-0.00030312315,0.0059884377,0.00014965143,0.120636135,0.000150932,9.374134e-05,0.0005155597,-0.0012563132,-9.432435e-05,0.36307943,-0.0001232773,0.00048645213,0.00019760057,-0.00055221096,-0.00066112913,0.64397657,2.553314e-05,0.00023279712,0.00026585793,0.00021277368,-0.10400462,0.47421628,0.15531875,0.010542474,0.00070378,0.007882152,-0.22712393,0.74272263,0.07841904,0.003910561,-0.00077133253,0.01631365,-0.23364547,0.8201801,-0.048738327,-0.004877191,-0.00051807216,0.016885236,0.11023054,0.38670063,-0.17005923,-0.011746537,-0.00021989876,-0.008355347,-0.13542937,0.13331425,-0.396009,-0.02796193,0.00063351495,0.0085168965,-0.22683387,0.07444853,-0.40897748,-0.029282315,0.0002751667,0.014764141
136,-0.05889281,-0.099605694,0.08128211,0.0058339946,0.0001013875,0.0039464245,-0.34855258,-0.1262879,0.35421586,0.024271358,0.0002503898,0.025109977,-0.06972214,-0.56937665,0.16529252,0.0115455,-0.0004872604,0.0046809316,0.057934903,-0.10028133,-0.08134633,-0.0055056754,-0.00040135905,-0.004038943,-0.062461205,-0.492918,-0.0251566,-0.0018246956,-0.00051615725,0.0028802035,-0.08737325,-1.0299898,0.043480746,0.0026674308,-0.00021040626,0.0058397185,0.00018911622,0.120730564,0.00014134217,-7.169321e-06,0.0005326951,-0.0011289194,-0.00015624426,0.36324054,-0.0001418218,0.00048604235,0.0002228953,-0.00051354896,-0.00062605366,0.6439762,1.5236437e-06,0.00031680055,0.0002683597,0.00016106851,-0.09302332,0.47428325,0.16229309,0.011005972,0.00069541065,0.007271342,-0.22111192,0.74288124,0.09431143,0.00505397,-0.0007051658,0.016010772,-0.23670411,0.8200562,-0.032187205,-0.0037955157,-0.0005299037,0.01731686,0.098190874,0.38675764,-0.17740132,-0.012269881,-0.0003569019,-0.007538829,-0.16299848,0.13348226,-0.38544446,-0.02728518,0.0005779541,0.010322817,-0.25488472,0.0745149,-0.39200106,-0.028271744,0.00041230768,0.01698954
137,-0.05290723,-0.09958375,0.08531958,0.006040439,0.00015739165,0.0036652917,-0.32271576,-0.12635905,0.37760156,0.025967915,0.00023292564,0.023378938,-0.057838,-0.569411,0.1697076,0.011667624,-0.0005882835,0.0039331727,0.052056417,-0.10024817,-0.08539908,-0.0057243407,-0.00039903075,-0.003441546,-0.064195395,-0.49295866,-0.02108113,-0.0016796738,-0.0005816269,0.0028487388,-0.0840301,-1.0301205,0.049201246,0.0031277747,-0.00010249205,0.0056880675,0.00022713467,0.1208289,0.00011171773,-0.00010862015,0.0005329754,-0.00097496435,-0.00021196716,0.36340916,-0.00016213581,0.00046828017,0.00023879856,-0.00045417715,-0.00057282485,0.6440114,-2.3771077e-05,0.00038875453,0.00026358038,0.00010784902,-0.081584565,0.47440374,0.16844013,0.011429537,0.00067769596,0.0066226125,-0.21399917,0.74305844,0.10977274,0.006206515,-0.00061343424,0.015627116,-0.23857564,0.81996006,-0.015450942,-0.0026686639,-0.00053279544,0.017645087,0.085652836,0.3868201,-0.18387584,-0.012722975,-0.00048159575,-0.0066816993,-0.18976648,0.13366921,-0.37295854,-0.026483128,0.0004998506,0.012092639,-0.28170907,0.07457401,-0.3731039,-0.027121728,0.00053236075,0.019131891
138,-0.04665514,-0.09956388,0.08893378,0.0062192045,0.00021799933,0.0033688764,-0.295304,-0.12645832,0.39915207,0.02753425,0.0002113413,0.021523293,-0.04568114,-0.56943345,0.17329402,0.011740984,-0.00067263667,0.003183931,0.045930654,-0.100212604,-0.089025885,-0.005929427,-0.0003963001,-0.002849577,-0.06559638,-0.49298692,-0.016855622,-0.0015027039,-0.00062292546,0.0028509386,-0.08026547,-1.0302881,0.054701954,0.003587314,1.5718862e-05,0.005529044,0.00026241317,0.12092748,6.414717e-05,-0.00020671822,0.0005152831,-0.00080210343,-0.00026033074,0.36358017,-0.00018249452,0.00043423846,0.00024436787,-0.00037618447,-0.0005019754,0.6440817,-5.0768256e-05,0.00044474564,0.00025247762,5.622208e-05,-0.06974352,0.4745741,0.17372705,0.011809847,0.00064966874,0.0059344806,-0.20582259,0.74324536,0.12471256,0.007359537,-0.00049909577,0.01516103,-0.23924443,0.81989574,0.0013792329,-0.0015032142,-0.0005255721,0.017861212,0.07267702,0.38688597,-0.18944687,-0.013103753,-0.00058955746,-0.0057871267,-0.21558596,0.13386847,-0.35861787,-0.025559833,0.00040280563,0.013821481,-0.30716833,0.07462249,-0.35238177,-0.02583387,0.00063038245,0.021171872
139,-0.040175263,-0.09954586,0.09210381,0.0063719787,0.00028136093,0.0030541536,-0.26646173,-0.12658148,0.41875577,0.028962906,0.00018463843,0.019550398,-0.033317395,-0.5694436,0.17603153,0.011771021,-0.0007364467,0.0024317913,0.03959006,-0.10017443,-0.09220268,-0.0061225872,-0.0003924109,-0.0022729076,-0.066646926,-0.49300027,-0.01249814,-0.0012895223,-0.0006387244,0.0028873887,-0.07610018,-1.0304822,0.059960525,0.0040422,0.00013880339,0.00535696,0.00029318593,0.1210227,1.6642734e-06,-0.00029803254,0.00047932472,-0.00061869994,-0.00030033477,0.36374754,-0.00020120852,0.00038580224,0.00023942813,-0.0002822252,-0.00041476265,0.6441841,-7.9624355e-05,0.00048167259,0.00023613407,9.065494e-06,-0.057557106,0.4747876,0.17812748,0.0121435365,0.0006106873,0.005205989,-0.19662584,0.74343234,0.13904321,0.008502506,-0.0003661029,0.014611922,-0.23870352,0.8198649,0.018211655,-0.0003071688,-0.0005072325,0.017958649,0.05932684,0.38695255,-0.19408344,-0.013411159,-0.00067720236,-0.0048582964,-0.24031542,0.13407323,-0.34250042,-0.02451955,0.00029143738,0.015503874,-0.3311302,0.07465786,-0.32993984,-0.024410268,0.00070255063,0.023091499
140,-0.033507384,-0.09952971,0.09481159,0.00650027,0.00034543406,0.0027185064,-0.23633958,-0.12672359,0.43631178,0.03024714,0.00015209988,0.017468056,-0.02081294,-0.5694407,0.17790432,0.011762684,-0.0007766917,0.0016743317,0.033067964,-0.100134015,-0.094908595,-0.0063049067,-0.00038672984,-0.0017198604,-0.06733367,-0.4929967,-0.008030493,-0.001037214,-0.00062884216,0.0029563513,-0.07155746,-1.0306896,0.06495442,0.004488061,0.00026120804,0.0051653236,0.000317459,0.12111093,-7.1920455e-05,-0.00037969276,0.00042562652,-0.0004333891,-0.00033126958,0.3639047,-0.00021676533,0.0003253203,0.00022450835,-0.00017538667,-0.00031317398,0.6443132,-0.00011023879,0.00049736723,0.00021566384,-3.120862e-05,-0.04508381,0.4750352,0.181622,0.01242732,0.0005606585,0.004436966,-0.18645857,0.74360937,0.15268104,0.009623487,-0.00021930411,0.013980225,-0.23695481,0.81986755,0.034955204,0.000910338,-0.0004770502,0.017933246,0.0456682,0.38701698,-0.19776005,-0.013645215,-0.00074185664,-0.003898451,-0.2638214,0.13427648,-0.32469377,-0.023366539,0.00017111795,0.01713381,-0.35347044,0.07467851,-0.3058922,-0.02285376,0.00074643455,0.024874862
141,-0.026691673,-0.09951575,0.097041756,0.0066054445,0.00040788949,0.0023597851,-0.20509319,-0.12687914,0.45173004,0.031381186,0.00011338852,0.015284453,-0.008233856,-0.5694247,0.1789014,0.011720136,-0.0007913782,0.00090838224,0.026398268,-0.10009225,-0.097126305,-0.0064767487,-0.000378754,-0.001196688,-0.06764795,-0.4929744,-0.0034778393,-0.00074436516,-0.0005942361,0.0030537844,-0.06666288,-1.0308952,0.069661014,0.0049202186,0.00037753768,0.0049472135,0.00033310894,0.121188685,-0.00015225494,-0.0004495252,0.0003555864,-0.00025469437,-0.00035271794,0.3640449,-0.00022801012,0.00025567785,0.0002008602,-5.8906153e-05,-0.00019995868,0.64446163,-0.00014227256,0.00049063377,0.00019216587,-6.276928e-05,-0.032383382,0.47530562,0.18419817,0.012658161,0.00049996376,0.0036280006,-0.1753757,0.7437659,0.16554758,0.010709573,-6.429292e-05,0.013267409,-0.23400846,0.81990165,0.051520377,0.002139546,-0.00043466664,0.0177834,0.031769037,0.3870762,-0.20045686,-0.013806954,-0.0007818979,-0.0029109456,-0.28597987,0.13447133,-0.30529472,-0.022104843,4.768977e-05,0.018704714,-0.37407368,0.074683376,-0.28036055,-0.021167848,0.00076108426,0.026508495
142,-0.019767959,-0.09950456,0.09878178,0.0066885706,0.00046625175,0.0019766781,-0.17288096,-0.12704243,0.46493214,0.0323602,6.8534166e-05,0.013008408,0.0043550357,-0.56939566,0.17901672,0.011646835,-0.0007796291,0.00013053417,0.019615088,-0.10005042,-0.09884213,-0.0066377297,-0.0003682375,-0.00070736744,-0.06758563,-0.49293244,0.0011320552,-0.00041126087,-0.0005369225,0.003173668,-0.061443776,-1.0310836,0.07405794,0.0053338422,0.00048283953,0.004695773,0.00033822376,0.12125282,-0.00023472542,-0.00050601177,0.00027149357,-9.04873e-05,-0.0003645271,0.36416137,-0.0002341345,0.00018019974,0.00017037615,6.3774176e-05,-7.853471e-05,0.6446204,-0.00017520413,0.00046126544,0.00016659641,-8.435361e-05,-0.019516418,0.47558656,0.18585013,0.012833514,0.00042958325,0.002780363,-0.16343631,0.743893,0.17757037,0.011747459,9.30801e-05,0.012476027,-0.22988296,0.81996334,0.06782039,0.003370203,-0.00038019917,0.017509814,0.017698647,0.3871272,-0.20215972,-0.013898106,-0.0007967227,-0.0018994473,-0.3066777,0.13465136,-0.28440708,-0.020738265,-7.3075294e-05,0.020209525,-0.3928349,0.07467201,-0.25347254,-0.01935696,0.0007470567,0.027981568
143,-0.012775395,-0.0994969,0.10002199,0.006750375,0.00051797926,0.0015686508,-0.13986315,-0.12720776,0.47585204,0.033180285,1.8011779e-05,0.010649186,0.016890444,-0.56935424,0.17824933,0.011545245,-0.00074179645,-0.0006623715,0.012752552,-0.10001007,-0.10004641,-0.00678665,-0.0003552772,-0.00025351904,-0.06714766,-0.49287063,0.0057694647,-4.007481e-05,-0.00045991794,0.0033083186,-0.05592905,-1.0312393,0.07812323,0.0057240548,0.00057281926,0.0044047795,0.00033119693,0.12130061,-0.0003147442,-0.0005483832,0.00017641112,5.2288175e-05,-0.000366861,0.36424816,-0.00023481622,0.00010237098,0.00013543665,0.00018915348,4.7091395e-05,0.64478016,-0.0002084747,0.00041005947,0.00013971076,-9.5361844e-05,-0.0065442203,0.47586498,0.18657823,0.0129511915,0.00035099592,0.0018961877,-0.15070301,0.74398255,0.18868406,0.01272399,0.00024675392,0.011609614,-0.22460401,0.82004756,0.08377168,0.004592169,-0.0003142187,0.017115727,0.0035273808,0.38716695,-0.20286019,-0.013921037,-0.00078692706,-0.00086786225,-0.32581314,0.1348109,-0.26214126,-0.01927056,-0.00018555787,0.021640854,-0.40965968,0.07464474,-0.2253615,-0.017426578,0.00070637837,0.029286064
144,-0.0057516806,-0.09949376,0.100755334,0.006791346,0.00056052674,0.0011362471,-0.10620024,-0.12736951,0.48443565,0.033838492,-3.73777e-05,0.008216837,0.029311277,-0.5693014,0.17660297,0.011416946,-0.0006794891,-0.0014729127,0.005844416,-0.09997271,-0.100733325,-0.00692153,-0.00034030154,0.00016570464,-0.066339485,-0.49278986,0.010403471,0.000365261,-0.00036701013,0.0034488123,-0.05014871,-1.0313483,0.08183571,0.006086043,0.0006441707,0.0040689483,0.00031110086,0.12132986,-0.0003880486,-0.000576349,7.403456e-05,0.00016799197,-0.00036014616,0.36429995,-0.00023022853,2.5780872e-05,9.866804e-05,0.00031380076,0.00017246604,0.64493084,-0.00024142116,0.0003386978,0.00011204116,-9.586103e-05,0.006471439,0.47612804,0.18638828,0.0130096655,0.0002660877,0.0009782575,-0.13724074,0.744029,0.19883028,0.013626882,0.0003908649,0.010672592,-0.21820357,0.82014817,0.099294536,0.0057956725,-0.00023782882,0.016606264,-0.0106739765,0.3871929,-0.20255534,-0.013878388,-0.0007540197,0.00017933361,-0.34329632,0.13494518,-0.23861222,-0.017705215,-0.00028487016,0.0229909,-0.42446464,0.07460207,-0.19616444,-0.015383333,0.00064240023,0.030416656
145,0.0012671053,-0.099496216,0.1009776,0.006811613,0.0005914867,0.00068099797,-0.07205233,-0.12752238,0.49064088,0.03433263,-9.642355e-05,0.0057221856,0.04155878,-0.5692387,0.1740861,0.011262523,-0.0005955411,-0.002302494,-0.0010761339,-0.09993982,-0.10090089,-0.0070397444,-0.00032412633,0.0005532764,-0.0651709,-0.4926918,0.015002543,0.000799017,-0.00026266847,0.0035854448,-0.044133462,-1.0313998,0.08517507,0.006415189,0.0006945785,0.003684409,0.00027775764,0.12133904,-0.00045099296,-0.00059020706,-3.1530857e-05,0.00025248155,-0.00034510717,0.36431295,-0.0002210401,-4.6182424e-05,6.290898e-05,0.0004343046,0.0002928488,0.64506304,-0.00027341396,0.00024964102,8.389729e-05,-8.654408e-05,0.019468546,0.47636393,0.18529086,0.013007927,0.0001771464,3.0137599e-05,-0.12311642,0.7440287,0.20795818,0.0144449305,0.00052000396,0.009670176,-0.21071944,0.8202585,0.114313416,0.006971527,-0.00015259976,0.015988342,-0.024834454,0.3872027,-0.20124736,-0.013772942,-0.0007005627,0.0012371652,-0.35904863,0.1350503,-0.21393882,-0.016045993,-0.0003669362,0.024251627,-0.4371774,0.07454474,-0.16602163,-0.013235161,0.0005597118,0.031370435
146,0.008246798,-0.09950539,0.10068716,0.0068109985,0.00060865004,0.00020534359,-0.03757841,-0.12766144,0.49443737,0.034661364,-0.00015756674,0.0031771595,0.05357696,-0.56916815,0.17071134,0.011081714,-0.0004936842,-0.0031511597,-0.007976716,-0.09991267,-0.10055071,-0.0071379263,-0.0003078021,0.0009139497,-0.06365512,-0.4925797,0.019535277,0.0012539476,-0.00015168462,0.003708087,-0.037914522,-1.0313853,0.088122055,0.006707148,0.0007227985,0.003249107,0.00023183506,0.121327326,-0.0005006846,-0.0005905926,-0.00013599079,0.00030323863,-0.00032271538,0.3642847,-0.00020827726,-0.00011036359,3.091246e-05,0.00054737367,0.00040346943,0.6451684,-0.00030377507,0.00014612637,5.5223267e-05,-6.8463385e-05,0.03238504,0.47656226,0.1833005,0.012945423,8.671405e-05,-0.0009439662,-0.10839834,0.74398124,0.2160242,0.01516854,0.00062944926,0.008608341,-0.20219406,0.82037216,0.12875676,0.008111313,-6.061024e-05,0.015270268,-0.038883444,0.38719463,-0.1989435,-0.013607271,-0.0006298828,0.002300065,-0.3730027,0.13512348,-0.1882429,-0.014297014,-0.00042867148,0.025415035,-0.44773644,0.074473545,-0.13507569,-0.0109917205,0.00046368316,0.032146644
147,0.015155364,-0.099522494,0.09988491,0.0067889187,0.0006102389,-0.0002873242,-0.0029361742,-0.1277822,0.4958056,0.034824025,-0.00021903962,0.0005947789,0.06531239,-0.5690918,0.16649546,0.010873415,-0.00037863234,-0.0040172376,-0.014825849,-0.099892244,-0.099687815,-0.007212255,-0.00029267743,0.001253942,-0.06180843,-0.49245745,0.023971004,0.0017216038,-3.9058854e-05,0.0038070222,-0.031523086,-1.0313019,0.090658784,0.006957944,0.000728677,0.002762951,0.00017489213,0.1212948,-0.00053514494,-0.0005784575,-0.00023506209,0.00031946972,-0.00029414333,0.3642146,-0.00019330531,-0.00016412511,5.1409006e-06,0.00064980425,0.0004997328,0.64524055,-0.00033181533,3.1961128e-05,2.5769026e-05,-4.3161213e-05,0.045158893,0.47671488,0.18043478,0.012822067,-2.5150366e-06,-0.0019391477,-0.093155794,0.74388915,0.22299181,0.015790002,0.0007154234,0.0074936002,-0.19267392,0.8204827,0.14255723,0.009207465,3.5795616e-05,0.014461318,-0.052750777,0.38716754,-0.19565538,-0.013383713,-0.0005459967,0.0033618622,-0.3851012,0.13516292,-0.1616483,-0.012463165,-0.0004681414,0.02647291,-0.45609096,0.07438924,-0.103471,-0.008664137,0.00036030822,0.032746334
148,0.021962773,-0.09954864,0.098574445,0.0067445207,0.000594913,-0.0007928293,0.03171785,-0.12788086,0.4947367,0.034820642,-0.00027882308,-0.0020106817,0.07671436,-0.5690125,0.16145861,0.01063583,-0.00025560835,-0.0048972256,-0.021593148,-0.099879205,-0.098320335,-0.0072584637,-0.00028010458,0.0015802328,-0.05964901,-0.49233007,0.028280063,0.0021927394,7.0372946e-05,0.003873025,-0.024990305,-1.031149,0.09276867,0.0071640047,0.00071297586,0.002227991,0.00010930933,0.121242315,-0.00055334065,-0.0005549751,-0.00032486394,0.00030197948,-0.0002607666,0.3641038,-0.00017763302,-0.00020539388,-1.225248e-05,0.00073872786,0.0005774889,0.64527464,-0.00035671517,-8.8617206e-05,-5.0114177e-06,-1.237914e-05,0.05772815,0.47681636,0.17671387,0.012638117,-8.7757595e-05,-0.0029498935,-0.07745913,0.7437576,0.22883101,0.01630367,0.00077518634,0.0063329637,-0.18220893,0.82058513,0.15565109,0.010253239,0.00013389648,0.01357142,-0.06636713,0.387121,-0.19139913,-0.013104184,-0.00045335433,0.0044157654,-0.39529622,0.13516802,-0.13428101,-0.0105502885,-0.00048462558,0.027417235,-0.46220037,0.074292645,-0.07135367,-0.006265416,0.0002557598,0.03317194
149,0.028641019,-0.09958493,0.09676203,0.00667662,0.0005619377,-0.0013063261,0.066228196,-0.12795432,0.49123242,0.034651857,-0.0003349241,-0.004623508,0.08773454,-0.5689334,0.15562443,0.010366626,-0.00013022998,-0.0057858024,-0.028249273,-0.099873915,-0.096459284,-0.007272076,-0.00027148798,0.0019001458,-0.057196602,-0.4922033,0.03243419,0.0026575811,0.00017205847,0.003898168,-0.01834701,-1.0309323,0.094436646,0.0073222355,0.0006774515,0.001648441,3.8150698e-05,0.1211717,-0.0005551735,-0.00052146614,-0.00040198397,0.00025314838,-0.0002241265,0.3639552,-0.00016280636,-0.00023279898,-1.9736588e-05,0.00081147626,0.00063323416,0.6452689,-0.00037750602,-0.00021099299,-3.7819584e-05,2.2031367e-05,0.0700312,0.47686383,0.17215998,0.012394185,-0.0001661391,-0.0039699897,-0.061379883,0.74359465,0.23351838,0.016705986,0.0008072648,0.0051338263,-0.17085236,0.8206753,0.16797835,0.011242714,0.00023090304,0.0126108285,-0.07966414,0.3870555,-0.18619502,-0.012770124,-0.00035660388,0.0054544993,-0.40354866,0.13513908,-0.10626862,-0.0085655395,-0.0004783629,0.028240178,-0.46603453,0.074184574,-0.038871385,-0.0038103014,0.00015609711,0.03342693
150,0.03516384,-0.09963226,0.09445651,0.006583728,0.000511284,-0.0018224539,0.10043976,-0.12799993,0.48530415,0.034318853,-0.0003853552,-0.0072268182,0.09832681,-0.5688573,0.14901972,0.010063052,-8.181087e-06,-0.0066758133,-0.034765884,-0.099876404,-0.09411806,-0.007248543,-0.00026800856,0.0022208374,-0.05447129,-0.49208355,0.03640686,0.0031064544,0.0002620885,0.0038759578,-0.011623614,-1.0306613,0.09564935,0.0074300854,0.0006245328,0.0010306425,-3.499817e-05,0.121085554,-0.0005413969,-0.0004793629,-0.00046376325,0.0001767017,-0.00018585008,0.36377347,-0.00015022047,-0.00024564005,-1.6361475e-05,0.00086591206,0.0006643869,0.6452235,-0.00039297715,-0.00033044815,-7.350996e-05,5.817227e-05,0.08200662,0.47685766,0.16679679,0.0120910425,-0.00023485487,-0.00499266,-0.044991005,0.7434108,0.23703575,0.016995598,0.0008113384,0.003903836,-0.15866014,0.82075095,0.17948183,0.012170576,0.00032394682,0.011589766,-0.09257454,0.3869722,-0.18006729,-0.012382541,-0.00026041316,0.0064703785,-0.40982682,0.13507707,-0.07774055,-0.0065174364,-0.00045070075,0.028934129,-0.46757272,0.074065454,-0.006173687,-0.0013151765,6.688386e-05,0.03351548
151,0.041506525,-0.09969149,0.09166968,0.006464107,0.00044364948,-0.0023354068,0.13419765,-0.12801602,0.4769737,0.033823397,-0.0004282929,-0.009802344,0.10844707,-0.5687875,0.14167412,0.009722158,0.00010507705,-0.0075584836,-0.041115627,-0.09988655,-0.09131242,-0.007183457,-0.0002705045,0.0025487263,-0.0514934,-0.4919775,0.04017351,0.003530113,0.00033723458,0.0038018357,-0.0048501715,-1.0303494,0.096395195,0.0074856277,0.00055721216,0.0003828518,-0.00010632351,0.120987356,-0.0005134996,-0.0004302282,-0.0005083913,7.750094e-05,-0.00014762208,0.36356485,-0.00014105625,-0.00024397299,-1.8589199e-06,0.0009004697,0.00066934153,0.64514136,-0.00040174276,-0.00044224784,-0.00011301224,9.425543e-05,0.09359352,0.476801,0.16064963,0.011729788,-0.00029116776,-0.0060104504,-0.028367057,0.74321866,0.23937066,0.017173145,0.0007883962,0.0026507825,-0.14569134,0.8208113,0.19010732,0.013032097,0.00041033071,0.010518244,-0.10503235,0.3868733,-0.17304443,-0.011942048,-0.00016916962,0.0074553713,-0.41410676,0.13498378,-0.048828267,-0.0044161547,-0.0004038415,0.02949192,-0.4668046,0.07393588,0.02658799,0.0012020301,-7.0743263e-06,0.03344215
152,0.047645565,-0.09976318,0.088416085,0.006315917,0.00036045164,-0.002839203,0.16734679,-0.12800173,0.46627343,0.03316782,-0.00046224333,-0.012330937,0.11805291,-0.56872714,0.13362053,0.009340944,0.00020448829,-0.008423692,-0.047271967,-0.09990403,-0.08805998,-0.0070727915,-0.0002793856,0.0028891861,-0.048282646,-0.49189192,0.043711364,0.00392022,0.00039516704,0.0036733262,0.0019436218,-1.0300136,0.09666455,0.007487551,0.00047898386,-0.0002850201,-0.00017190166,0.12088123,-0.00047351792,-0.00037565082,-0.000535002,-3.8739294e-05,-0.00011110958,0.36333686,-0.0001361426,-0.00022856332,2.3324043e-05,0.0009141676,0.0006477032,0.6450281,-0.00040215254,-0.00054183416,-0.0001571411,0.00012863986,0.10473173,0.47669986,0.1537453,0.011311714,-0.00033247843,-0.007015284,-0.0115848575,0.7430319,0.24051586,0.017241238,0.000740543,0.0013825744,-0.13200797,0.8208575,0.19980368,0.013822962,0.0004875383,0.009405948,-0.11697339,0.386762,-0.16515893,-0.011449058,-8.6823944e-05,0.008401327,-0.4163717,0.13486168,-0.019665392,-0.00227339,-0.00034059957,0.029906917,-0.46372992,0.073796466,0.059260026,0.0037221834,-6.201491e-05,0.03321177
153,0.053558346,-0.099847615,0.08471325,0.006137263,0.00026385486,-0.0033277506,0.19973151,-0.12795718,0.45324695,0.03235497,-0.00048609637,-0.014792698,0.12710345,-0.56867886,0.124895014,0.008916536,0.00028568564,-0.009260241,-0.053209,-0.099928364,-0.084380284,-0.0069130175,-0.00029452518,0.0032460876,-0.044858295,-0.4918329,0.047,0.0042696055,0.0004345012,0.0034900857,0.00872821,-1.0296729,0.09645009,0.007435353,0.0003935434,-0.000961788,-0.00022796821,0.120771825,-0.000423952,-0.00031731464,-0.0005436763,-0.00016573071,-7.7843666e-05,0.36309814,-0.00013591163,-0.00020074844,5.8148056e-05,0.0009068996,0.00060020573,0.6448908,-0.00039242953,-0.00062503107,-0.00020651423,0.00015985034,0.11536201,0.47656256,0.14611249,0.010838369,-0.00035645068,-0.007998511,0.005276579,0.74286467,0.24046928,0.017204147,0.00067089684,0.00010712445,-0.117675506,0.82089174,0.20852247,0.014539123,0.00055338745,0.008261973,-0.12833513,0.38664216,-0.15644792,-0.010903835,-1.6677659e-05,0.009300087,-0.4166122,0.13471381,0.009611782,-0.00010237284,-0.00026437733,0.030173011,-0.45835945,0.07364806,0.09168639,0.0062252204,-9.5292926e-05,0.032829028
154,0.059222836,-0.0999448,0.080581635,0.0059262775,0.00015672669,-0.0037950408,0.23119593,-0.12788343,0.43794963,0.03138831,-0.0004992187,-0.017167356,0.13555914,-0.5686455,0.1155372,0.008446427,0.00034513243,-0.010056298,-0.05890131,-0.099959075,-0.08029449,-0.006701423,-0.00031527504,0.0036216807,-0.04123863,-0.4918061,0.05002141,0.004572658,0.00045478588,0.003254084,0.015474118,-1.0293481,0.09574704,0.0073292893,0.00030463748,-0.0016353205,-0.00027125608,0.120664105,-0.00036757346,-0.000256991,-0.00053534284,-0.00029687583,-4.9185008e-05,0.36285794,-0.00014047697,-0.00016245432,0.000101052225,0.0008793911,0.0005287826,0.6447387,-0.00037075207,-0.0006881654,-0.00026159218,0.00018665381,0.12542641,0.47639924,0.13778198,0.010311645,-0.00036107283,-0.008950911,0.022135768,0.7427309,0.23923366,0.01706758,0.0005834773,-0.0011676587,-0.10276261,0.8209176,0.2162185,0.015176803,0.0006061762,0.0070948973,-0.1390576,0.38651848,-0.1469529,-0.010306746,3.8757455e-05,0.010143649,-0.41482645,0.1345437,0.03886452,0.0020823497,-0.00017885119,0.03028483,-0.45071492,0.07349162,0.12370884,0.008690666,-0.00010566786,0.03229859
155,0.064617276,-0.10005425,0.076044574,0.0056813434,4.2484142e-05,-0.00423536,0.26158375,-0.12778269,0.42045003,0.030271765,-0.0005014334,-0.019435026,0.14338142,-0.56862855,0.10559054,0.0079285465,0.00038028613,-0.010799836,-0.06432378,-0.09999552,-0.075825214,-0.0064362176,-0.00034034625,0.0040163826,-0.037441373,-0.49181575,0.052760094,0.0048254337,0.0004564816,0.0029693749,0.0221516,-1.0290595,0.09455356,0.0071705296,0.00021592528,-0.0022932217,-0.0002990216,0.12056315,-0.00030733366,-0.00019646063,-0.00051174033,-0.00042559206,-2.6073307e-05,0.36262542,-0.00014947914,-0.00011603907,0.00014995039,0.0008331211,0.0004364103,0.6445813,-0.00033545122,-0.0007283073,-0.00032235353,0.00020802021,0.13486896,0.47622126,0.12878717,0.00973362,-0.00034485245,-0.009862784,0.038908944,0.7426429,0.23681745,0.016838307,0.00048276968,-0.0024338923,-0.08734178,0.8209392,0.22285017,0.01573247,0.00064467336,0.005912598,-0.14908336,0.38639587,-0.13672018,-0.009658486,7.7824574e-05,0.01092438,-0.41102105,0.13435547,0.06795139,0.0042651873,-8.7777385e-05,0.030237887,-0.4408301,0.073328555,0.15516725,0.011098152,-9.314343e-05,0.031624798
156,0.069719955,-0.10017507,0.07112825,0.00540122,-7.507112e-05,-0.0046434486,0.29073974,-0.12765822,0.40083,0.029009957,-0.00049315766,-0.021576464,0.15053317,-0.5686295,0.09510263,0.0073615573,0.0003896911,-0.011479037,-0.06945148,-0.1000371,-0.07099657,-0.0061167125,-0.0003681071,0.0044287518,-0.033483706,-0.49186468,0.055203505,0.0050257463,0.0004408491,0.002642041,0.028730597,-1.0288259,0.0928711,0.006961104,0.00013083685,-0.0029232046,-0.00030930154,0.1204738,-0.00024618162,-0.0001375284,-0.000475144,-0.0005455762,-9.071082e-06,0.3624094,-0.00016233698,-6.427802e-05,0.00020261481,0.00077047665,0.000326965,0.6444292,-0.00028524175,-0.0007433798,-0.0003882623,0.00022312254,0.14363602,0.47604066,0.11916454,0.009106892,-0.0003069169,-0.010724116,0.05551036,0.74261105,0.2332345,0.016523985,0.00037372299,-0.0036838148,-0.07148894,0.82096094,0.22838023,0.016202796,0.00066816085,0.0047224015,-0.15835844,0.38627985,-0.12580101,-0.00896013,9.987876e-05,0.01163511,-0.40521166,0.13415372,0.09672883,0.0064298697,5.140435e-06,0.0300286,-0.4287511,0.07316081,0.18590026,0.0134278685,-5.9027225e-05,0.030811768
157,0.074509025,-0.10030575,0.06586145,0.0050851293,-0.00019185431,-0.0050147055,0.31851012,-0.12751445,0.37918606,0.027607936,-0.00047521107,-0.023573909,0.1569784,-0.5686488,0.08412558,0.0067449026,0.00037300785,-0.012082828,-0.07425962,-0.10008302,-0.065834045,-0.0057434402,-0.0003964007,0.00485556,-0.029382495,-0.49195397,0.057342038,0.005173335,0.00040981395,0.0022797715,0.03518056,-1.0286638,0.09070487,0.0067039807,5.2296557e-05,-0.003513759,-0.00030103698,0.12040047,-0.00018708268,-8.200854e-05,-0.0004283283,-0.00065109506,1.7751008e-06,0.36221796,-0.00017826818,-1.0035932e-05,0.00025666133,0.0006945329,0.00020501018,0.644292,-0.00021934137,-0.00073236786,-0.00045834106,0.0002313517,0.15167725,0.47586918,0.10895419,0.008434344,-0.00024712132,-0.011524703,0.07185287,0.7426424,0.2285045,0.016132565,0.0002612807,-0.004909795,-0.055283614,0.82098603,0.23277628,0.016584832,0.0006765255,0.0035308823,-0.1668327,0.3861756,-0.11425142,-0.008213412,0.000105200335,0.012269378,-0.39742374,0.13394377,0.12505153,0.0085598435,9.647664e-05,0.02965438,-0.41453743,0.07299083,0.21574624,0.015661247,-5.80959e-06,0.029863283
158,0.07896243,-0.100444235,0.060275394,0.0047329813,-0.00030369405,-0.0053453594,0.34474438,-0.12735678,0.35563013,0.026071433,-0.00044885837,-0.025411677,0.16268274,-0.5686861,0.07271619,0.006078966,0.00033110252,-0.012601383,-0.078723684,-0.100132644,-0.06036452,-0.005318217,-0.000422962,0.005291762,-0.025154969,-0.49208236,0.05916938,0.0052695163,0.00036580616,0.0018914826,0.04147029,-1.0285847,0.08806403,0.0064029535,-1.730211e-05,-0.0040546367,-0.00027414225,0.120346844,-0.00013282383,-3.16035e-05,-0.0003742166,-0.00073710084,7.012859e-06,0.36205775,-0.00019630976,4.3537468e-05,0.000309892,0.00060888566,7.5569376e-05,0.6441783,-0.00013783574,-0.00069529563,-0.000530974,0.00023222715,0.15894629,0.47571734,0.09820035,0.007719282,-0.00016623316,-0.012254436,0.08784868,0.7427404,0.22265361,0.015672013,0.00015018135,-0.0061042383,-0.038808588,0.8210175,0.23601222,0.016876,0.0006701348,0.0023441855,-0.17446074,0.38608792,-0.102132484,-0.007420767,9.494461e-05,0.012821652,-0.38769364,0.13373128,0.15277328,0.010638707,0.000183156,0.029113919,-0.39826217,0.07282184,0.24454464,0.017781457,6.311014e-05,0.028782938
159,0.08305816,-0.100587845,0.054403376,0.004345391,-0.00040660705,-0.005632639,0.3692971,-0.12719154,0.33028826,0.02440672,-0.00041555054,-0.02707677,0.1676136,-0.5687405,0.06093578,0.0053651445,0.00026593741,-0.013026524,-0.08281954,-0.100185126,-0.05461618,-0.0048442073,-0.00044538826,0.005730929,-0.02081881,-0.4922462,0.06068244,0.0053173024,0.00031163252,0.0014869533,0.04756814,-1.0285953,0.084961966,0.0060626315,-7.628463e-05,-0.004537443,-0.00022945553,0.120315626,-8.596573e-05,1.2014061e-05,-0.0003157789,-0.0007995628,7.743016e-06,0.3619334,-0.00021557882,9.3376264e-05,0.00036036596,0.00051750895,-5.61364e-05,0.6440948,-4.1745603e-05,-0.00063338317,-0.000604074,0.00022544153,0.16540177,0.47559416,0.08695153,0.0069653867,-6.592879e-05,-0.012903638,0.10341065,0.74290353,0.21571448,0.015150034,4.4753775e-05,-0.0072598606,-0.022149209,0.8210558,0.23806843,0.017074332,0.00064986874,0.001167817,-0.18120222,0.3860209,-0.089509666,-0.0065854397,7.109484e-05,0.013287425,-0.37606877,0.13352269,0.1797486,0.012650833,0.00026270584,0.028407149,-0.38001177,0.07265804,0.2721381,0.019773956,0.00014356151,0.027574286
160,0.08677399,-0.10073337,0.04828048,0.0039237402,-0.0004968643,-0.005874919,0.39202937,-0.12702562,0.30330196,0.02262063,-0.00037692487,-0.028559308,0.17174086,-0.56881,0.048850104,0.0046059117,0.00018053374,-0.013352092,-0.08652367,-0.100239635,-0.04861849,-0.004325792,-0.00046138093,0.006165251,-0.016392352,-0.49244004,0.06188152,0.0053210035,0.0002502954,0.0010762904,0.053442,-1.028697,0.08141664,0.0056882985,-0.00012372248,-0.0049559195,-0.0001688595,0.120308414,-4.8737973e-05,4.749e-05,-0.0002558641,-0.00083554536,5.505979e-06,0.36184782,-0.0002351366,0.00013646297,0.0004065521,0.00042453315,-0.00018502213,0.6440462,6.686896e-05,-0.0005490016,-0.0006750582,0.00021079555,0.17100771,0.47550625,0.07526076,0.006176684,5.1129144e-05,-0.013463326,0.118452996,0.74312645,0.20772621,0.014573598,-5.1366165e-05,-0.008369548,-0.005392961,0.8211005,0.23893294,0.017178573,0.0006169884,6.6943467e-06,-0.18702273,0.38597742,-0.07645267,-0.0057114735,3.6368612e-05,0.013663419,-0.36260837,0.13332453,0.20583344,0.014581511,0.00033313967,0.027535472,-0.35988617,0.07250407,0.2983735,0.02162674,0.00023084693,0.026240777
161,0.09008828,-0.10087699,0.041942958,0.003470283,-0.0005712034,-0.0060717966,0.41281193,-0.12686633,0.27482542,0.020720635,-0.00033456273,-0.029853076,0.17503741,-0.5688922,0.036528643,0.0038047861,7.888966e-05,-0.013574269,-0.08981378,-0.100295305,-0.042402077,-0.003768541,-0.00046900287,0.006585967,-0.0118949665,-0.49265575,0.062769935,0.0052859914,0.00018489768,0.0006692605,0.05905984,-1.0288839,0.07745013,0.0052856975,-0.0001594387,-0.005306328,-9.505404e-05,0.12032549,-2.3015775e-05,7.3526055e-05,-0.00019705947,-0.00084327534,2.2221357e-06,0.36180133,-0.00025418214,0.00016999245,0.00044742972,0.000334003,-0.00030627288,0.64403415,0.00018480048,-0.00044551864,-0.00074110995,0.00018823706,0.17573474,0.4754574,0.063185364,0.005357407,0.00018140906,-0.013925634,0.13289309,0.7433988,0.19873454,0.013948713,-0.00013522431,-0.0094265565,0.011371743,0.8211484,0.23860186,0.017188355,0.0005730961,-0.0011345856,-0.1918942,0.3859593,-0.06303446,-0.004803624,-6.0345046e-06,0.013947796,-0.34738293,0.13314387,0.23088789,0.016417598,0.00039313105,0.026501857,-0.3379983,0.07236563,0.3231054,0.023330692,0.00032010488,0.024786197
162,0.09298015,-0.101014525,0.035427902,0.0029880814,-0.00062696636,-0.006224118,0.4315263,-0.12672083,0.2450246,0.018714812,-0.00028988533,-0.030955743,0.17747995,-0.5689841,0.024043709,0.0029662866,-3.4225523e-05,-0.013691798,-0.09266913,-0.100351185,-0.03599858,-0.003178971,-0.00046666712,0.0069837254,-0.007347014,-0.49288374,0.063353576,0.0052183755,0.00011849438,0.000274973,0.064389974,-1.029145,0.073088676,0.004860906,-0.00018399954,-0.005587658,-1.1484604e-05,0.12036592,-1.0092277e-05,8.9250505e-05,-0.00014160946,-0.00082230195,-6.7055225e-08,0.36179203,-0.00027202256,0.00019139796,0.00048255548,0.0002495721,-0.00041565113,0.64405787,0.00030783936,-0.0003272947,-0.0007991933,0.00015786104,0.17956033,0.47544837,0.050786752,0.004512066,0.00032062223,-0.01428422,0.1466523,0.7437064,0.1887913,0.013280307,-0.00020477921,-0.01042456,0.028056335,0.8211948,0.23707974,0.017104208,0.00051998184,-0.002251992,-0.19579527,0.38596642,-0.049330715,-0.0038673207,-5.2558724e-05,0.014140237,-0.3304743,0.13298753,0.25477722,0.018147822,0.0004419135,0.025310934,-0.31447223,0.07224895,0.3461972,0.024879737,0.00040656328,0.023214605
163,0.0954299,-0.10114162,0.028772656,0.0024809465,-0.0006621089,-0.0063338317,0.44806725,-0.12659582,0.21407452,0.016611833,-0.00024410523,-0.0318686,0.17904907,-0.5690824,0.011469514,0.0020958744,-0.00015349628,-0.013705911,-0.09507104,-0.10040626,-0.029440451,-0.0025643837,-0.00045329705,0.007348899,-0.00276967,-0.49311286,0.06364066,0.005124755,5.4108794e-05,-9.8644756e-05,0.0694016,-1.0294641,0.0683621,0.0044200933,-0.00019855984,-0.0058014314,7.784879e-05,0.120427474,-1.0705553e-05,9.408221e-05,-9.1384165e-05,-0.00077340007,6.7800283e-07,0.36181617,-0.000288032,0.00019854307,0.0005119778,0.00017447583,-0.0005095806,0.6441138,0.00043094158,-0.00019932352,-0.0008462758,0.000119937584,0.182469,0.4754771,0.038129676,0.0036451928,0.00046393322,-0.014534589,0.15965703,0.7440321,0.17795378,0.01257211,-0.00025874563,-0.011357814,0.044573255,0.821234,0.23437962,0.016927715,0.00045956788,-0.0033419486,-0.19871111,0.38599747,-0.035418607,-0.002908431,-9.9475496e-05,0.014241982,-0.31197423,0.13286187,0.2773739,0.01976278,0.00047920807,0.023969073,-0.28944188,0.07216032,0.3675233,0.026270568,0.00048576482,0.021530755
164,0.09741959,-0.101253726,0.022014264,0.001953289,-0.0006753197,-0.0064040683,0.4623444,-0.12649706,0.18215615,0.014421027,-0.00019800104,-0.032596685,0.17973086,-0.5691834,-0.0011195354,0.0011998136,-0.00027326343,-0.013620358,-0.0970035,-0.10045953,-0.022760615,-0.0019325688,-0.00042843074,0.0076719616,0.0018153721,-0.4933312,0.06364073,0.0050118044,-5.3757103e-06,-0.00044533238,0.07406561,-1.0298201,0.06330304,0.003969288,-0.00020486116,-0.005951697,0.00016864203,0.12050684,-2.4877489e-05,8.783117e-05,-4.7889538e-05,-0.0006985627,6.1709434e-06,0.36186802,-0.000301674,0.00018971413,0.000536222,0.00011116918,-0.00058542565,0.6441959,0.0005485043,-6.704964e-05,-0.00087960623,7.488392e-05,0.18445268,0.47553855,0.025281433,0.0027613211,0.00060613966,-0.014674306,0.17184013,0.7443563,0.16628392,0.011826663,-0.00029666163,-0.012221299,0.06083709,0.82125896,0.23052245,0.016661454,0.00039382023,-0.0044012386,-0.2006339,0.3860493,-0.02137569,-0.0019331463,-0.00014317874,0.014255911,-0.29198322,0.13277264,0.29855958,0.021255236,0.00050511374,0.022484554,-0.26304904,0.07210622,0.38697162,0.027502647,0.00055375136,0.019740153
165,0.09893361,-0.101346515,0.015188985,0.0014101341,-0.0006659897,-0.006438762,0.4742831,-0.126429,0.14945318,0.012152258,-0.00015202165,-0.033148166,0.17951652,-0.5692835,-0.0136500085,0.000284967,-0.00038783147,-0.013441134,-0.09845353,-0.10050997,-0.015992235,-0.0012915339,-0.00039221346,0.007943908,0.00638593,-0.4935267,0.06336392,0.004886022,-5.7271798e-05,-0.00076072384,0.078354925,-1.0301901,0.057946213,0.0035141697,-0.0002048891,-0.006044632,0.00025649928,0.12059978,-5.1910523e-05,7.070787e-05,-1.2269244e-05,-0.0006009266,1.7687678e-05,0.3619408,-0.00031240284,0.00016375445,0.0005561337,6.141607e-05,-0.000641346,0.6442965,0.00065462664,6.396882e-05,-0.00089677284,2.3433939e-05,0.18551026,0.47562551,0.012310926,0.0018648189,0.0007420401,-0.014703214,0.18314086,0.74465895,0.15384729,0.011045401,-0.00031871907,-0.013010826,0.076765396,0.82126284,0.22553676,0.016308952,0.00032460154,-0.0054270793,-0.20156191,0.38611752,-0.007278815,-0.0009477176,-0.00018028356,0.0141863935,-0.27060887,0.13272423,0.31822607,0.022620047,0.00052006845,0.020867348,-0.23544084,0.07209258,0.40444377,0.028577799,0.00060740486,0.017849151
166,0.099959075,-0.10141606,0.008331757,0.0008568056,-0.0006342009,-0.0064424574,0.48382568,-0.12639445,0.1161487,0.009816118,-0.00010633096,-0.03353379,0.17840305,-0.5693787,-0.026051179,-0.0006412333,-0.0004917438,-0.013176128,-0.09941149,-0.10055654,-0.009168256,-0.0006492119,-0.00034540147,0.00815665,0.010920193,-0.49368817,0.06282019,0.004753396,-9.9077006e-05,-0.001042447,0.08224538,-1.0305499,0.052327443,0.0030598557,-0.00020077638,-0.006088083,0.00033725146,0.1207014,-9.035226e-05,4.3485314e-05,1.4643185e-05,-0.0004845746,3.5904348e-05,0.36202687,-0.00031974912,0.00012013316,0.0005726814,2.6058406e-05,-0.0006764531,0.6444067,0.0007435754,0.00018828548,-0.0008958576,-3.3436343e-05,0.18564697,0.4757291,-0.00071241334,0.00095998123,0.0008666334,-0.014623538,0.19350575,0.744921,0.14071167,0.010228916,-0.00032564625,-0.01372318,0.09227962,0.82123953,0.2194575,0.015874479,0.00025373907,-0.006417172,-0.20149939,0.38619664,0.0067969672,4.1667372e-05,-0.00020784047,0.014039122,-0.24796405,0.1327195,0.3362771,0.02385407,0.0005246643,0.019129228,-0.20676735,0.07212407,0.41985714,0.029499736,0.0006443951,0.015865136
167,0.10048622,-0.10145897,0.0014759526,0.0002989173,-0.00058072247,-0.006420035,0.49093097,-0.12639426,0.08242205,0.007423781,-6.0772523e-05,-0.033766028,0.17639348,-0.56946534,-0.038256217,-0.0015710834,-0.00058007275,-0.012834664,-0.09987135,-0.10059814,-0.0023210533,-1.32620335e-05,-0.00028935075,0.008303308,0.015396809,-0.49380606,0.062018607,0.0046192184,-0.0001285827,-0.0012902124,0.08571594,-1.0308763,0.046482675,0.0026108013,-0.00019461289,-0.006091109,0.00040712673,0.12080647,-0.00013804715,7.310882e-06,3.2269396e-05,-0.0003544055,6.0852617e-05,0.36211866,-0.00032325275,5.8915466e-05,0.00058685616,5.1120296e-06,-0.0006907098,0.64451754,0.0008100569,0.00030096993,-0.00087558874,-9.444542e-05,0.18487388,0.4758396,-0.013719633,5.074404e-05,0.00097539043,-0.014439717,0.20288849,0.74512494,0.12694621,0.00937716,-0.0003186334,-0.014356222,0.10730565,0.82118493,0.212325,0.0153629705,0.00018286915,-0.007369587,-0.20045596,0.38628042,0.020779476,0.0010290742,-0.00022349507,0.013820935,-0.22416507,0.13275923,0.35262814,0.02495577,0.0005195248,0.017283563,-0.17717926,0.07220381,0.4331444,0.030273566,0.000663314,0.013796464
168,0.1005086,-0.10147272,-0.005346954,-0.00025786087,-0.00050698314,-0.0063763596,0.49557418,-0.1264273,0.048446003,0.0049869455,-1.504086e-05,-0.033858318,0.1734966,-0.5695398,-0.05020337,-0.002496724,-0.0006486749,-0.012427039,-0.09983076,-0.100633726,0.0045178756,0.0006092265,-0.0002258867,0.008378462,0.019795256,-0.4938727,0.060966488,0.004487902,-0.00014397001,-0.0015056655,0.088749245,-1.0311486,0.040447127,0.0021705604,-0.00018829666,-0.0060633533,0.0004630331,0.12090972,-0.00019215979,-3.60962e-05,4.024431e-05,-0.0002159588,9.189639e-05,0.36220902,-0.0003225021,-1.9114465e-05,0.0005994849,-2.1057203e-06,-0.000684917,0.64462006,0.0008496493,0.00039769895,-0.00083538634,-0.0001579579,0.18320693,0.47594702,-0.026643168,-0.00085903704,0.0010644491,-0.014158223,0.21124966,0.74525714,0.112620205,0.008489741,-0.00029916503,-0.014908927,0.1217741,0.82109696,0.20418411,0.0147796385,0.00011351169,-0.008282727,-0.19844562,0.38636234,0.034599945,0.0020089112,-0.00022549927,0.013539381,-0.19933003,0.1328422,0.3672074,0.025925094,0.00050523947,0.015344977,-0.14682594,0.07233291,0.44425353,0.030905364,0.000663694,0.011652432
169,0.10002345,-0.101455726,-0.012107588,-0.0008079633,-0.00041500572,-0.006315982,0.49774647,-0.12649043,0.014384561,0.0025179312,3.1191856e-05,-0.03382403,0.16972691,-0.5695986,-0.061836902,-0.0034102704,-0.000694401,-0.011963896,-0.099290825,-0.10066223,0.011318255,0.0012119357,-0.00015731156,0.0083785895,0.024096219,-0.4938833,0.059669077,0.0043627135,-0.00014382007,-0.0016920874,0.091331616,-1.0313501,0.03425449,0.0017417333,-0.00018336065,-0.0060144346,0.0005027498,0.12100613,-0.00024942774,-8.463487e-05,3.8394704e-05,-7.5083226e-05,0.00012787152,0.3622917,-0.00031720102,-0.00011251494,0.0006110966,2.9196963e-06,-0.0006604679,0.6447067,0.0008590333,0.00047509558,-0.0007753901,-0.00022206269,0.18066598,0.47604203,-0.039417606,-0.001765823,0.0011307676,-0.013787322,0.21855646,0.7453081,0.09780215,0.0075663175,-0.0002689287,-0.015381496,0.1356206,0.8209763,0.19508258,0.01413,4.6977075e-05,-0.009155491,-0.19548626,0.38643613,0.048193883,0.0029760264,-0.00021293899,0.013202455,-0.17357743,0.13296479,0.37995547,0.026763164,0.00048230658,0.01332931,-0.11585359,0.07250969,0.4531474,0.03140154,0.0006458517,0.009443268
170,0.099031374,-0.10140743,-0.018778544,-0.0013460219,-0.00030739792,-0.0062428135,0.4974529,-0.12657876,-0.019607991,2.9467046e-05,7.810444e-05,-0.03367564,0.16510433,-0.56963897,-0.07310732,-0.0043039676,-0.0007152179,-0.0114557855,-0.09825607,-0.10068266,0.018051146,0.0017894097,-8.63187e-05,0.008301945,0.028281711,-0.49383652,0.05812937,0.004245814,-0.00012732961,-0.0018541161,0.09345331,-1.0314693,0.027936358,0.001325973,-0.00018088147,-0.00595358,0.00052498933,0.12109119,-0.00030621234,-0.00013579614,2.6703812e-05,6.22198e-05,0.00016716775,0.3623619,-0.00030718558,-0.00021911412,0.000621859,1.8222257e-05,-0.00061936677,0.6447717,0.0008362457,0.00053073466,-0.0006964486,-0.0002845209,0.17727382,0.47611687,-0.051980305,-0.00266614,0.0011722376,-0.013336651,0.22478205,0.74527335,0.0825593,0.0066067134,-0.00022969395,-0.015775144,0.1487855,0.82082677,0.18507048,0.0134193115,-1.5504425e-05,-0.009987099,-0.19159882,0.38649595,0.061500993,0.0039257444,-0.0001855488,0.012818173,-0.14702539,0.1331212,0.3908244,0.027471786,0.00045114243,0.0112530505,-0.0844045,0.07272993,0.4598024,0.03176848,0.00061092153,0.007179778
171,0.097536564,-0.10132845,-0.025334252,-0.0018671118,-0.00018730294,-0.0061600357,0.49471188,-0.1266858,-0.05338743,-0.0024653338,0.00012574159,-0.03342389,0.15965354,-0.56965816,-0.08397128,-0.005170361,-0.000710369,-0.010912556,-0.096734054,-0.100694,0.024689056,0.002337167,-1.5813857e-05,0.008148919,0.03233484,-0.49373388,0.056347962,0.004137976,-9.4344025e-05,-0.001997238,0.09510787,-1.0315012,0.02152195,0.00092387793,-0.00018155947,-0.005888938,0.0005294718,0.12116107,-0.0003587962,-0.0001867842,5.2936375e-06,0.00019001588,0.00020790473,0.36241645,-0.0002925247,-0.0003361702,0.0006314963,4.1449443e-05,-0.00056397915,0.64481115,0.0007807128,0.00056324713,-0.0006000928,-0.00034292229,0.1730554,0.4761653,-0.064271376,-0.0035566501,0.0011877301,-0.012816727,0.2299048,0.74515384,0.06695735,0.0056113126,-0.0001833681,-0.016092084,0.16121367,0.8206552,0.1741994,0.012652721,-7.291394e-05,-0.0107771065,-0.18680683,0.38653708,0.074465364,0.0048538297,-0.00014382042,0.012394156,-0.11979114,0.13330354,0.39977694,0.028053178,0.00041206274,0.009132957,-0.052616403,0.07298641,0.46420678,0.03201197,0.0005606059,0.0048732944
172,0.09554647,-0.10122055,-0.031750865,-0.0023668222,-5.83129e-05,-0.006069783,0.48955297,-0.12680382,-0.08681946,-0.0049530007,0.00017382577,-0.03307712,0.15340382,-0.5696542,-0.09439149,-0.006002334,-0.00068025186,-0.010343086,-0.09473518,-0.10069539,0.031205928,0.0028518513,5.1084906e-05,0.007921847,0.036240116,-0.49358076,0.054323733,0.004038768,-4.54915e-05,-0.0021274667,0.0962923,-1.0314459,0.015037978,0.0005350952,-0.00018560514,-0.005827386,0.00051699625,0.12121299,-0.00040354393,-0.00023463368,-2.5565736e-05,0.0003027767,0.00024806894,0.36245376,-0.00027351826,-0.00046022795,0.0006393865,6.989762e-05,-0.00049688295,0.6448238,0.00069351867,0.00057234056,-0.0004885092,-0.0003946554,0.16803722,0.47618356,-0.07623415,-0.0044340286,0.0011770907,-0.012238722,0.23390818,0.74495584,0.051060196,0.0045811404,-0.00013184547,-0.016335346,0.17285421,0.8204713,0.16252157,0.011834912,-0.00012435461,-0.011525368,-0.18113594,0.38655612,0.08703521,0.005756501,-8.895155e-05,0.01193735,-0.091991015,0.13350217,0.40678594,0.02850978,0.0003653625,0.0069858953,-0.020622771,0.07326907,0.46636003,0.032137036,0.0004971307,0.0025355555
173,0.093071625,-0.10108656,-0.038005818,-0.0028413646,7.552095e-05,-0.0059730206,0.48201635,-0.1269245,-0.11977819,-0.00741997,0.00022168271,-0.032640822,0.14638847,-0.56962615,-0.104335725,-0.0067933104,-0.0006265355,-0.009754838,-0.09227225,-0.100685954,0.03757694,0.0033310968,0.00011128932,0.0076251095,0.03998275,-0.49338531,0.052054055,0.0039464813,1.774903e-05,-0.0022507366,0.097006336,-1.0313102,0.0085089,0.0001583671,-0.00019284151,-0.0057741934,0.0004892964,0.12124498,-0.0004371307,-0.00027637556,-6.542262e-05,0.00039543584,0.0002857428,0.36247408,-0.00025077723,-0.0005873628,0.0006444864,0.00010082405,-0.00042088516,0.64481056,0.0005770959,0.00055872835,-0.0003644244,-0.0004372131,0.16224682,0.47617,-0.08781466,-0.0052948724,0.0011410802,-0.011613674,0.2367798,0.74469006,0.034930754,0.003518059,-7.700361e-05,-0.016508553,0.18365994,0.8202863,0.15009019,0.010970075,-0.00016898918,-0.01223187,-0.17461362,0.38655114,0.099162474,0.0066303276,-2.2673514e-05,0.011453729,-0.06374109,0.13370624,0.41183254,0.02884384,0.0003113607,0.004828114,0.011446506,0.07356575,0.4662707,0.032147497,0.0004230328,0.00017843395
174,0.0901254,-0.10093036,-0.044077463,-0.0032878332,0.00020991266,-0.0058696903,0.472151,-0.12703927,-0.15214442,-0.009852581,0.00026833452,-0.032117195,0.13864446,-0.5695741,-0.11377588,-0.0075372616,-0.0005518942,-0.009153616,-0.08936019,-0.10066505,0.04377829,0.0037736762,0.00016174093,0.007264849,0.043548916,-0.49315822,0.049535893,0.0038581174,9.308697e-05,-0.0023726039,0.09725201,-1.0311061,0.0019572806,-0.00020830787,-0.00020279922,-0.0057327216,0.00044891285,0.12125625,-0.0004567979,-0.00030923635,-0.00011366326,0.00046379864,0.00031912327,0.3624792,-0.00022510625,-0.00071313325,0.0006455742,0.00013141055,-0.00033870898,0.6447748,0.00043535978,0.0005240459,-0.00023105097,-0.00046810135,0.15571241,0.4761257,-0.098961696,-0.0061357226,0.0010814085,-0.010952488,0.23851119,0.7443714,0.018630927,0.0024247812,-2.0757318e-05,-0.016615583,0.19358712,0.82011336,0.13695881,0.010061979,-0.00020620204,-0.012896771,-0.1672692,0.38652197,0.11080222,0.007472243,5.2701216e-05,0.010948036,-0.03515792,0.1339043,0.4149057,0.029057227,0.0002505707,0.0026751766,0.043464012,0.073862426,0.46395522,0.03204573,0.00034105778,-0.0021861475
175,0.08672379,-0.100756705,-0.04994472,-0.003704071,0.0003403658,-0.0057584904,0.46001372,-0.12714,-0.18380328,-0.012237307,0.00031236187,-0.031505186,0.13021204,-0.5694992,-0.12268667,-0.008228884,-0.00046001317,-0.008543549,-0.08601587,-0.10063219,0.04978689,0.0041792654,0.00019972399,0.0068489304,0.04692466,-0.49291235,0.046766534,0.003769651,0.0001773684,-0.002497824,0.09703301,-1.03085,-0.0045956597,-0.00056758674,-0.00021469034,-0.0057045696,0.0003991127,0.121246934,-0.000460397,-0.00033072755,-0.00016944017,0.00050452724,0.00034670066,0.36247236,-0.00019763038,-0.00083279796,0.0006413199,0.00015908759,-0.00025307573,0.64472187,0.0002733469,0.00047069415,-9.1980415e-05,-0.0004851818,0.14846295,0.4760537,-0.109626174,-0.0069529954,0.0010005818,-0.01026522,0.23909774,0.74401766,0.0022228046,0.0013050092,3.4980476e-05,-0.016660325,0.20259485,0.8199654,0.1231819,0.0091139,-0.00023543905,-0.013520056,-0.15913376,0.38647,0.12191205,0.008279409,0.00013450766,0.010423679,-0.0063596955,0.13408484,0.41600075,0.029151365,0.00018366473,0.00054136384,0.07530324,0.07414438,0.45943692,0.031832684,0.00025408715,-0.0045462977
176,0.08288513,-0.10057101,-0.05558676,-0.004088916,0.0004623765,-0.0056371614,0.44566908,-0.12721941,-0.21464239,-0.014560856,0.00035204738,-0.030800518,0.1211346,-0.56940436,-0.13104457,-0.008863663,-0.00035524077,-0.007927006,-0.08225772,-0.100587085,0.055579998,0.0045485124,0.00022286549,0.006386474,0.05009626,-0.49266165,0.043744683,0.00367615,0.0002667223,-0.0026301239,0.096354544,-1.0305614,-0.011129379,-0.0009225494,-0.00022770278,-0.0056894533,0.00034359423,0.121218204,-0.00044656498,-0.00033894368,-0.00023165718,0.00051542,0.00036723353,0.36245763,-0.00016954355,-0.00094135664,0.0006304048,0.00018140022,-0.00016659126,0.6446583,9.7095966e-05,0.00040170178,4.8947084e-05,-0.0004866775,0.14052819,0.47595912,-0.11976099,-0.0077429432,0.00090184854,-0.009560987,0.2385386,0.7436479,-0.0142308045,0.00016324222,8.834712e-05,-0.016646443,0.2106452,0.81985515,0.108815245,0.008128665,-0.0002562923,-0.014101496,-0.15024062,0.38639835,0.1324514,0.009049203,0.00021970225,0.009882711,0.022532891,0.13423717,0.4151193,0.029127106,0.00011172565,-0.0015603937,0.10683749,0.074396804,0.45274535,0.031507626,0.00016498566,-0.0068902373
177,0.07863006,-0.10037927,-0.060982656,-0.004442092,0.0005716132,-0.005502438,0.429189,-0.1272716,-0.2445492,-0.016810264,0.0003854297,-0.029996075,0.11145865,-0.5692936,-0.1388266,-0.009437998,-0.00024252606,-0.0073046573,-0.078105696,-0.10052976,0.061134867,0.004882779,0.00022941455,0.0058876965,0.053049646,-0.49242008,0.040471274,0.0035720058,0.0003566778,-0.0027719904,0.09522267,-1.0302614,-0.017623331,-0.0012765089,-0.0002408307,-0.0056852773,0.0002863491,0.12117191,-0.00041477382,-0.0003326647,-0.0002989471,0.00049550086,0.0003798427,0.3624401,-0.00014220923,-0.0010338314,0.0006117523,0.00019639265,-8.167699e-05,0.6445917,-8.658692e-05,0.00032055192,0.00018774907,-0.00047139823,0.13193919,0.4758482,-0.12932065,-0.0085017495,0.0007890933,-0.008847542,0.2368368,0.74328226,-0.030665465,-0.0009951815,0.00013754703,-0.016576933,0.21770284,0.81979275,0.09391656,0.0071089007,-0.00026850286,-0.01464037,-0.14062542,0.38631147,0.14238136,0.00977914,0.00030507194,0.00932578,0.051395275,0.13435192,0.41226834,0.028984636,3.6161626e-05,-0.0036188588,0.13793816,0.074606106,0.44391587,0.031068237,7.666275e-05,-0.009206211
178,0.073981166,-0.10018772,-0.066111214,-0.0047641806,0.0006640665,-0.0053503383,0.41065228,-0.1272924,-0.27340934,-0.018973185,0.0004103575,-0.029082444,0.10123327,-0.56917244,-0.1460092,-0.009949205,-0.0001271189,-0.0066757128,-0.07358113,-0.100460485,0.06642845,0.0051840283,0.00021832064,0.0053634197,0.0557702,-0.49220115,0.036950506,0.0034513026,0.00044240442,-0.0029246043,0.09364415,-1.0299705,-0.024056304,-0.001632723,-0.00025312416,-0.0056885835,0.00023131818,0.12111065,-0.0003653299,-0.00031147152,-0.00036964845,0.00044499338,0.00038395263,0.36242485,-0.00011689216,-0.0011053886,0.00058459863,0.00020247232,-6.03497e-07,0.6445298,-0.00027057156,0.00023102947,0.00032045113,-0.00043877773,0.12272836,0.47572836,-0.13826129,-0.009225475,0.00066672405,-0.008131195,0.23399958,0.74293923,-0.0470144,-0.0021642363,0.0001808554,-0.016453873,0.223735,0.8197859,0.078545794,0.006056998,-0.0002719902,-0.015135219,-0.1303266,0.38621494,0.1516637,0.010466836,0.00038725324,0.008752219,0.080098666,0.13442174,0.4074608,0.028723514,-4.1231746e-05,-0.0056246426,0.1684738,0.07476051,0.43298906,0.03051068,-8.044764e-06,-0.011482526
179,0.06896302,-0.100002594,-0.07095086,-0.005056467,0.00073633064,-0.0051763225,0.39014515,-0.12727979,-0.30110496,-0.021037929,0.00042467937,-0.028048564,0.09051029,-0.5690475,-0.15256748,-0.010395726,-1.43171055e-05,-0.0060381275,-0.06870651,-0.10037997,0.07143721,0.0054546557,0.00018941984,0.0048247017,0.05824262,-0.4920165,0.033190213,0.0033081248,0.0005189319,-0.0030878112,0.09162624,-1.0297087,-0.030405879,-0.001994216,-0.00026358292,-0.005694473,0.00018224027,0.12103757,-0.00029933918,-0.00027583726,-0.00044178497,0.00036553293,0.00037932303,0.36241692,-9.481609e-05,-0.0011517126,0.0005486943,0.00019861851,7.4546784e-05,0.6444799,-0.00044762343,0.00013698265,0.00044321993,-0.00038901158,0.11293027,0.47560722,-0.14654021,-0.009910094,0.0005394486,-0.007416535,0.23003846,0.7426356,-0.06320785,-0.0033372855,0.00021668337,-0.016278336,0.22871187,0.8198385,0.06276616,0.0049753822,-0.00026680366,-0.015583644,-0.119385906,0.38611495,0.16026078,0.011109885,0.00046291668,0.008160241,0.108509235,0.13444196,0.40071496,0.028342746,-0.00011832849,-0.007570212,0.19830944,0.0748515,0.4200116,0.02982985,-8.6335465e-05,-0.013707545
180,0.06360206,-0.0998299,-0.075479604,-0.00532094,0.0007857261,-0.004975494,0.36776167,-0.1272339,-0.32751393,-0.022993607,0.00042635016,-0.026882648,0.07934422,-0.5689262,-0.1584745,-0.0107770385,9.071687e-05,-0.005388893,-0.0635055,-0.100289226,0.0761368,0.005697258,0.0001433976,0.004282376,0.060451187,-0.4918757,0.029202562,0.003136877,0.00058143085,-0.0032601282,0.08917683,-1.0294921,-0.036647942,-0.002363465,-0.00027125515,-0.0056971917,0.00014238246,0.12095614,-0.00021864101,-0.00022717379,-0.00051310565,0.00025999546,0.0003659986,0.36242092,-7.699989e-05,-0.0011691162,0.0005043633,0.00018443819,0.00014187396,0.64444816,-0.00061072037,4.2228028e-05,0.0005525779,-0.0003230516,0.102582,0.47549206,-0.15411629,-0.010551561,0.00041218894,-0.0067064464,0.22496986,0.7423849,-0.07917271,-0.004507276,0.00024367496,-0.016050007,0.23260638,0.8199505,0.046644367,0.0038665868,-0.0002532208,-0.015982138,-0.10784848,0.38601798,0.16813529,0.011705983,0.0005288478,0.007547103,0.13648815,0.13441071,0.39205536,0.027840907,-0.00019273139,-0.009449928,0.2273059,0.07487388,0.4050362,0.029019637,-0.00015545636,-0.015869506
181,0.05792659,-0.09967512,-0.07967532,-0.0055598654,0.0008104993,-0.0047429875,0.34360427,-0.12715696,-0.35251024,-0.024830228,0.00041364692,-0.025573198,0.0677917,-0.56881595,-0.16370167,-0.011093757,0.00018326077,-0.00472451,-0.058002926,-0.100189626,0.0805023,0.005914461,8.191541e-05,0.003746597,0.062379695,-0.4917851,0.025003932,0.0029328205,0.00062554295,-0.003439108,0.08630459,-1.029333,-0.042756636,-0.0027421773,-0.0002752263,-0.005690325,0.00011438085,0.12086995,-0.00012570526,-0.00016772747,-0.00058115274,0.00013244152,0.0003442727,0.36244035,-6.422214e-05,-0.0011549257,0.00045259297,0.00016011018,0.00019974262,0.644439,-0.0007534288,-4.974194e-05,0.0006454198,-0.00024263002,0.09172373,0.47538927,-0.16095032,-0.011145847,0.00028976658,-0.00600205,0.21881525,0.74219686,-0.09483251,-0.005666853,0.000260761,-0.01576731,0.23539501,0.82011724,0.030251376,0.0027333684,-0.00023169606,-0.016325949,-0.09576362,0.38593024,0.17525029,0.012252685,0.00058201095,0.0069093443,0.16389263,0.13432916,0.38151357,0.027216293,-0.0002618574,-0.01125989,0.25532085,0.0748266,0.388123,0.028073372,-0.00021270663,-0.017956622
182,0.051966686,-0.09954303,-0.08351575,-0.0057757087,0.0008099582,-0.0044740895,0.31778392,-0.12705344,-0.37596387,-0.026538853,0.00038527325,-0.02411,0.055911712,-0.56872433,-0.16821827,-0.011347553,0.00025911082,-0.0040412415,-0.0522246,-0.10008298,0.08450807,0.006108679,7.44313e-06,0.0032264348,0.06401204,-0.49174762,0.020615056,0.0026922598,0.0006475932,-0.0036213081,0.08301924,-1.0292382,-0.048704077,-0.0031311181,-0.00027458742,-0.005667162,0.00010001473,0.12078269,-2.34982e-05,-0.00010055117,-0.000643339,-1.1961907e-05,0.000314706,0.36247772,-5.6944788e-05,-0.0011077374,0.00039498135,0.00012639258,0.0002466943,0.64445424,-0.0008701533,-0.00013575144,0.0007193035,-0.00015020184,0.08039907,0.47530404,-0.16700535,-0.011688981,0.00017666444,-0.005302727,0.21160148,0.7420767,-0.11010725,-0.0068084663,0.00026717968,-0.01542723,0.23705783,0.82032955,0.013662562,0.0015789159,-0.00020290376,-0.016609015,-0.08318468,0.3858574,0.18156953,0.012747567,0.0006197053,0.0062431023,0.19057618,0.13420177,0.36912873,0.026467089,-0.00032316637,-0.012997741,0.28220877,0.074713096,0.36933944,0.02698425,-0.00025546737,-0.019957084
183,0.04575407,-0.099437475,-0.086978905,-0.0059707575,0.00078448746,-0.0041646548,0.29042026,-0.12692955,-0.3977428,-0.028111625,0.00034060888,-0.02248511,0.043764785,-0.5686576,-0.17199242,-0.011541127,0.0003149073,-0.0033355989,-0.046197332,-0.09997143,0.08812821,0.0062819906,-7.677823e-05,0.0027294941,0.06533248,-0.49176258,0.016060436,0.0024129972,0.000644887,-0.0038026813,0.07933186,-1.0292094,-0.054460716,-0.0035298173,-0.00026840903,-0.0056211064,0.00010016747,0.120697945,8.4566884e-05,-2.9269606e-05,-0.0006971117,-0.00016719848,0.00027807802,0.36253393,-5.5408105e-05,-0.0010275729,0.00033380836,8.458644e-05,0.00028159097,0.64449406,-0.0009564385,-0.00021315552,0.0007725444,-4.886277e-05,0.06865525,0.4752399,-0.17224728,-0.012177149,7.681595e-05,-0.0046063513,0.20336072,0.74202543,-0.12491447,-0.007924574,0.0002626609,-0.015025593,0.23757908,0.82057476,-0.0030424073,0.00040687248,-0.00016770628,-0.016824162,-0.07016915,0.385804,0.18705744,0.013188053,0.00063972874,0.005544409,0.21639109,0.13403566,0.35494822,0.025591746,-0.00037426362,-0.014662322,0.30782333,0.074540585,0.34876183,0.025746087,-0.00028122403,-0.021859046
184,0.039322082,-0.09936122,-0.09004356,-0.0061469823,0.0007356256,-0.0038113492,0.26164204,-0.12679267,-0.41771477,-0.029541817,0.00027986057,-0.02069401,0.031412862,-0.5686202,-0.17499198,-0.011678086,0.00034818344,-0.0026047714,-0.039948955,-0.09985745,0.091336876,0.0064359717,-0.00016698986,0.00226154,0.06632625,-0.49182606,0.011367859,0.0020945147,0.00061587826,-0.0039787535,0.07525548,-1.0292426,-0.059995588,-0.0039365743,-0.00025578588,-0.005545875,0.000114727765,0.12061903,0.00019478519,4.213117e-05,-0.0007400289,-0.00032662973,0.00023539178,0.36260843,-5.961582e-05,-0.0009161178,0.00027178228,3.639981e-05,0.0003036186,0.6445552,-0.0010091215,-0.00027992763,0.000804191,5.779229e-05,0.05654358,0.4751985,-0.17664547,-0.01260666,-6.7288056e-06,-0.003909413,0.19413063,0.7420396,-0.13916947,-0.009007719,0.00024736673,-0.014557213,0.23694775,0.8208372,-0.019779474,-0.00077849627,-0.0001271076,-0.016963163,-0.05677892,0.38577318,0.19168001,0.013571512,0.00064039417,0.004809551,0.2411897,0.13384032,0.33902892,0.024589164,-0.00041312724,-0.016253404,0.3320184,0.07431988,0.32647583,0.024353925,-0.0002876371,-0.023650926
185,0.032705393,-0.09931582,-0.09268946,-0.006305687,0.00066592544,-0.003411878,0.23158598,-0.12665127,-0.4357503,-0.030823775,0.00020409934,-0.018736195,0.018918611,-0.56861526,-0.17718537,-0.01176269,0.00035753602,-0.0018468909,-0.03350801,-0.09974381,0.094108865,0.006571606,-0.0002591461,0.0018263496,0.06698021,-0.49193078,0.00656761,0.0017380957,0.00056028564,-0.0041449293,0.07080532,-1.0293291,-0.06527695,-0.0043483763,-0.00023580901,-0.005435815,0.00014267303,0.12054907,0.00030328007,0.00010958873,-0.00077005476,-0.00048326328,0.00018787012,0.36269903,-6.936863e-05,-0.00077670254,0.00021197647,-1.6164966e-05,0.00031234138,0.6446332,-0.0010264143,-0.00033459626,0.00081423763,0.00016579591,0.044119,0.47518,-0.18017358,-0.0129740555,-7.198518e-05,-0.0032074302,0.18395391,0.7421124,-0.15278684,-0.010050691,0.00022198632,-0.014016366,0.2351577,0.8210995,-0.03646099,-0.00197234,-8.2329614e-05,-0.017017225,-0.043079533,0.38576648,0.19540533,0.013895262,0.000620672,0.004035447,0.26482737,0.13362718,0.3214368,0.023459015,-0.00043824525,-0.017771106,0.3546511,0.074064836,0.3025765,0.022804681,-0.00027270615,-0.02532135
186,0.025939953,-0.099301755,-0.094897926,-0.006447457,0.00057887565,-0.0029652733,0.20039718,-0.12651402,-0.45172504,-0.031953037,0.00011545792,-0.016615972,0.006345071,-0.5686431,-0.17854337,-0.011799666,0.0003426444,-0.0010613296,-0.02690403,-0.099633545,0.096420184,0.006689213,-0.00034916773,0.0014254991,0.06728333,-0.49206734,0.0016916296,0.0013468415,0.00047918165,-0.004296679,0.06599927,-1.0294558,-0.07027273,-0.0047608893,-0.00020757504,-0.0052860854,0.00018207636,0.120490775,0.0004060464,0.00016913563,-0.00078567956,-0.00063008815,0.00013687741,0.36280215,-8.43592e-05,-0.0006142659,0.00015760586,-7.0900656e-05,0.00030777045,0.64472044,-0.0010081008,-0.00037632696,0.0008035258,0.0002710279,0.03144035,0.47518283,-0.18280998,-0.013276154,-0.00011819415,-0.0024952553,0.17287841,0.74223393,-0.16568162,-0.0110465875,0.00018771738,-0.0133971125,0.2322087,0.82134384,-0.052996285,-0.0031690784,-3.469386e-05,-0.016977439,-0.029140292,0.385784,0.19820419,0.014156539,0.0005803094,0.003219979,0.2871644,0.13340862,0.3022484,0.022202061,-0.00044870144,-0.019215563,0.37558374,0.0737911,0.27716964,0.021097815,-0.00023481995,-0.026859622
187,0.01906247,-0.09931816,-0.096652254,-0.006572053,0.00047867652,-0.0024720412,0.16822742,-0.12638927,-0.46552345,-0.032925997,1.6994774e-05,-0.014342806,-0.006245069,-0.5687014,-0.17904018,-0.011793817,0.00030430977,-0.00024894997,-0.020167159,-0.09952986,0.098249,0.006788444,-0.0004332289,0.0010584258,0.06722738,-0.49222475,-0.0032272446,0.000925567,0.00037495664,-0.004429737,0.06085804,-1.0296077,-0.074951544,-0.005168632,-0.00017036684,-0.0050928127,0.00023028627,0.12044646,0.0004991358,0.00021727383,-0.0007861033,-0.0007604733,8.396432e-05,0.36291307,-0.00010421872,-0.00043524988,0.00011173636,-0.00012565963,0.00029041246,0.6448095,-0.0009552948,-0.00040481985,0.0007736371,0.00036941655,0.01856967,0.4752041,-0.18453865,-0.0135099795,-0.00014584186,-0.0017676204,0.16095652,0.7423926,-0.17777084,-0.011988933,0.00014628284,-0.012693908,0.22810641,0.82155377,-0.06929299,-0.004362475,1.4355639e-05,-0.016835274,-0.0150332665,0.3858241,0.20005119,0.014352646,0.0005198233,0.0023623388,0.30806914,0.133197,0.2815503,0.020820389,-0.00044434168,-0.020586329,0.39468673,0.07351478,0.25037062,0.01923599,-0.00017306954,-0.028255668
188,0.012110211,-0.09936325,-0.09793798,-0.0066783316,0.0003700517,-0.0019342275,0.13523427,-0.1262847,-0.47704154,-0.0337401,-8.7356195e-05,-0.011931022,-0.018789938,-0.5687858,-0.17865494,-0.011749803,0.00024441513,0.00058790296,-0.013328226,-0.09943603,0.09957607,0.00686837,-0.0005080886,0.00072254054,0.06680715,-0.4923914,-0.008156005,0.00048054382,0.0002511876,-0.0045400728,0.055405334,-1.0297686,-0.079283014,-0.0055651595,-0.00012351014,-0.004853161,0.00028415117,0.12041788,0.0005787667,0.00025108084,-0.0007713223,-0.00086835027,3.0809082e-05,0.36302608,-0.00012857094,-0.00024713948,7.707253e-05,-0.00017831661,0.0002613198,0.6448914,-0.00087046623,-0.00042032264,0.0007268535,0.0004571341,0.005571981,0.47524044,-0.18534909,-0.013672914,-0.00015662145,-0.00101953,0.1482447,0.7425762,-0.18897513,-0.012871652,9.985827e-05,-0.011902226,0.22286293,0.82171494,-0.08525788,-0.005545646,6.3357176e-05,-0.016583348,-0.00083287526,0.38588402,0.20092514,0.014480971,0.000440632,0.0014632791,0.32741952,0.13300446,0.25943905,0.019317674,-0.00042574154,-0.021882165,0.41184065,0.07325201,0.22230475,0.017225374,-8.7313354e-05,-0.029500544
189,0.0051205195,-0.09943422,-0.098743394,-0.006764494,0.0002579391,-0.0013555028,0.1015802,-0.12620665,-0.48618984,-0.034393474,-0.00019299984,-0.0093999645,-0.03122877,-0.56888974,-0.1773728,-0.011671575,0.00016580825,0.0014454089,-0.006418735,-0.09935543,0.10038583,0.0069275424,-0.00057119504,0.00041341223,0.066021025,-0.4925562,-0.013062041,1.9215047e-05,0.0001125515,-0.004624145,0.049667798,-1.0299231,-0.08323859,-0.005943391,-6.668456e-05,-0.0045653544,0.00034014508,0.12040636,0.00064144563,0.00026843883,-0.0007422548,-0.00094865635,-2.0846725e-05,0.36313534,-0.00015706196,-5.821325e-05,5.567819e-05,-0.0002269512,0.0002220422,0.6449586,-0.0007571988,-0.00042334944,0.0006659108,0.0005307626,-0.0074853925,0.47528806,-0.18523717,-0.013762534,-0.0001532603,-0.00024690852,0.13480338,0.74277276,-0.19922024,-0.013689133,5.095452e-05,-0.011019006,0.21649745,0.82181716,-0.10079873,-0.006711073,0.00011084438,-0.016215963,0.013385068,0.38595998,0.20081031,0.014539111,0.0003449265,0.0005254224,0.3451055,0.13284132,0.23602094,0.017699182,-0.00039422698,-0.023100462,0.42693862,0.07301705,0.1931066,0.015075995,2.1560118e-05,-0.030586444
190,-0.0018696822,-0.099527515,-0.09905964,-0.0068281777,0.00014728308,-0.00074107107,0.06743039,-0.1261599,-0.49289468,-0.0348848,-0.00029493868,-0.006772914,-0.043502502,-0.56900513,-0.17518577,-0.011562157,7.2226045e-05,0.0023184232,0.0005293898,-0.099291295,0.10066667,0.0069640875,-0.0006208718,0.00012511201,0.06487091,-0.49270922,-0.017913483,-0.0004502423,-3.549864e-05,-0.004678685,0.043674648,-1.0300578,-0.08679202,-0.0062958617,7.636845e-08,-0.00422862,0.00039462047,0.12041254,0.0006840909,0.000268111,-0.0007006591,-0.0009974577,-6.916374e-05,0.3632347,-0.00018931925,0.00012305565,4.884228e-05,-0.0002698796,0.00017464906,0.64500403,-0.00061993673,-0.0004147794,0.000593835,0.0005875211,-0.02053358,0.4753434,-0.18420443,-0.013776703,-0.0001391191,0.00055307895,0.1206961,0.7429717,-0.20843855,-0.014436261,2.361834e-06,-0.010043308,0.20903584,0.8218547,-0.11582551,-0.007850742,0.00015542214,-0.015729675,0.027544186,0.38604754,0.19969629,0.01452497,0.00023570331,-0.00044676103,0.36102983,0.13271596,0.21141088,0.015971856,-0.00035181106,-0.024237208,0.4398875,0.072821975,0.16291851,0.012801582,0.00015150383,-0.03150692
191,-0.008824203,-0.099638954,-0.098881006,-0.006866608,4.276447e-05,-9.7531825e-05,0.03295224,-0.1261474,-0.49710086,-0.03521331,-0.00038807467,-0.0040763877,-0.055553783,-0.56912273,-0.17209361,-0.0114233205,-3.1905947e-05,0.0032006875,0.007483701,-0.09924658,0.10041188,0.0069758557,-0.0006563924,-0.00014935434,0.06336233,-0.49284232,-0.022679511,-0.0009192452,-0.00018687674,-0.004700726,0.037457492,-1.0301632,-0.089919716,-0.0066151316,7.635355e-05,-0.0038433112,0.00044409,0.12043643,0.00070434436,0.00024979003,-0.00064905453,-0.0010122322,-0.000112368725,0.36331886,-0.0002249945,0.00028839894,5.6829304e-05,-0.00030556787,0.0001216121,0.6450232,-0.00046377257,-0.00039567612,0.00051368633,0.00062538125,-0.033502664,0.47540355,-0.18225817,-0.013713533,-0.000117949676,0.0013814531,0.105989635,0.74316436,-0.2165702,-0.015108288,-4.302524e-05,-0.0089766905,0.2005116,0.82182676,-0.13025162,-0.008956246,0.0001958313,-0.015123887,0.04156842,0.38614222,0.1975792,0.014436889,0.00011673244,-0.0014468674,0.37510955,0.13263413,0.18573207,0.014144433,-0.00030111033,-0.025286809,0.45060933,0.07267565,0.13189009,0.010419512,0.00029919297,-0.03225699
192,-0.015708113,-0.09976397,-0.09820499,-0.006876979,-5.1427633e-05,0.0005672835,-0.0016862582,-0.12617035,-0.49877176,-0.035378523,-0.0004676059,-0.0013389206,-0.067327134,-0.5692336,-0.16810378,-0.0112552745,-0.0001417168,0.0040852427,0.014411404,-0.09922391,0.09961966,0.0069606155,-0.0006779209,-0.0004175473,0.06150441,-0.4929496,-0.027330078,-0.0013793278,-0.0003352781,-0.0046874713,0.031049749,-1.0302336,-0.09260082,-0.006894219,0.00016117841,-0.0034105899,0.00048531778,0.1204772,0.0007004952,0.00021409616,-0.00059053116,-0.0009919219,-0.00014876667,0.3633833,-0.0002636332,0.00043044053,7.889792e-05,-0.0003327597,6.569177e-05,0.6450137,-0.0002941303,-0.00036718138,0.00042841866,0.0006431043,-0.046322547,0.47546634,-0.1794114,-0.0135714505,-9.339349e-05,0.0022372678,0.090753615,0.7433441,-0.22356437,-0.01570081,-8.2369894e-05,-0.007823518,0.19096527,0.8217375,-0.14399564,-0.010018865,0.00023100595,-0.014401114,0.05538273,0.38623947,0.1944616,0.014273759,-7.725786e-06,-0.0024666898,0.38727546,0.13259894,0.15911458,0.012227078,-0.00024510268,-0.02624212,0.45904186,0.07258364,0.1001766,0.007950202,0.00046002865,-0.032833263
193,-0.022488043,-0.0998978,-0.09703241,-0.0068566315,-0.00013179425,0.0012445711,-0.03631738,-0.12622806,-0.49788925,-0.03538009,-0.0005292762,0.0014102175,-0.07876883,-0.5693291,-0.16323145,-0.011056628,-0.00025206932,0.004964672,0.021279443,-0.09922536,0.09829351,0.0069160834,-0.00068647414,-0.00068720616,0.05930967,-0.49302775,-0.031835992,-0.001822345,-0.00047439116,-0.0046361852,0.024486149,-1.0302678,-0.09481734,-0.007126817,0.00025307573,-0.0029325532,0.00051556993,0.12053339,0.0006717867,0.00016249344,-0.00052853674,-0.00093701854,-0.00017677713,0.36342478,-0.00030467287,0.00054297596,0.00011328235,-0.0003503468,9.777024e-06,0.64497566,-0.00011663884,-0.00033052824,0.00034066875,0.00064039417,-0.058923665,0.47553083,-0.17568168,-0.01334914,-6.8632886e-05,0.0031172484,0.075060375,0.7435069,-0.22937988,-0.016209789,-0.00011302158,-0.006591078,0.1804446,0.82159567,-0.15698206,-0.011029752,0.00026013632,-0.013567155,0.068914026,0.3863352,0.19035284,0.014035087,-0.00013292441,-0.003496522,0.39747238,0.13261037,0.1316942,0.010231316,-0.00018712832,-0.027094629,0.46513867,0.072547734,0.06793756,0.0054164995,0.00062824786,-0.033233803
194,-0.029132454,-0.10003562,-0.095367365,-0.006803222,-0.00019568298,0.0019249134,-0.07077455,-0.12631829,-0.49445412,-0.03521789,-0.00056980737,0.0041421335,-0.08982712,-0.56940174,-0.15749931,-0.010824345,-0.0003578317,0.0058314204,0.028054602,-0.099252135,0.09644213,0.0068400726,-0.00068370625,-0.00096564554,0.056793533,-0.4930758,-0.036168784,-0.0022409242,-0.00059828546,-0.004544204,0.0178021,-1.030269,-0.09655394,-0.007307735,0.00035006367,-0.002412185,0.0005326825,0.12060261,0.0006183898,9.7291544e-05,-0.00046662148,-0.00084945187,-0.0001950441,0.36344123,-0.00034748763,0.0006214604,0.00015732646,-0.00035735127,-4.327111e-05,0.64491165,6.326288e-05,-0.00028704666,0.00025268065,0.00061776116,-0.071237676,0.47559628,-0.1710911,-0.013045771,-4.614098e-05,0.0040159486,0.05898491,0.7436503,-0.23398544,-0.01663144,-0.00013281219,-0.0052895136,0.16900438,0.8214133,-0.16914222,-0.0119801555,0.00028267666,-0.012630912,0.082091644,0.38642615,0.18526906,0.013721116,-0.00025393488,-0.0045255255,0.40565822,0.1326659,0.10361147,0.008169888,-0.00013053394,-0.02783478,0.46886894,0.07256646,0.03533577,0.002842905,0.0007970631,-0.033458304
195,-0.035611793,-0.10017279,-0.09321718,-0.0067149326,-0.00024139602,0.002598513,-0.10489289,-0.1264375,-0.4884839,-0.034891874,-0.00058698654,0.006829728,-0.10045172,-0.5694462,-0.15093674,-0.010553951,-0.00045415305,0.006678138,0.034703653,-0.09930478,0.09407918,0.006730601,-0.0006717406,-0.0012594387,0.053974472,-0.49309456,-0.040300336,-0.0026285574,-0.0007016371,-0.00440892,0.011033326,-1.0302436,-0.09779799,-0.007433058,0.00044971518,-0.0018531997,0.0005352064,0.12068193,0.0005414849,2.1403655e-05,-0.00040813163,-0.00073260814,-0.00020250492,0.3634324,-0.00039117038,0.00066324696,0.00020770356,-0.00035298336,-9.08114e-05,0.64482677,0.00024033338,-0.00023810007,0.0001662772,0.00057662465,-0.08319802,0.47566321,-0.16566554,-0.012661109,-2.7399044e-05,0.0049257204,0.04260477,0.743774,-0.23736039,-0.016962275,-0.00014006905,-0.0039315186,0.15670595,0.82120484,-0.18041512,-0.012861544,0.000298396,-0.011604307,0.09484794,0.38650945,0.17923306,0.01333284,-0.00036582816,-0.0055421405,0.41180322,0.13276082,0.075010136,0.006056331,-7.8624114e-05,-0.028452292,0.47021684,0.07263559,0.0025357027,0.00025457703,0.00095899776,-0.03350788
196,-0.04189863,-0.10030494,-0.090592384,-0.006590493,-0.00026825257,0.0032555633,-0.13850978,-0.12658104,-0.48001298,-0.034402147,-0.0005798768,0.009448452,-0.11059408,-0.569459,-0.14357921,-0.010239776,-0.0005366589,0.0074978992,0.041193537,-0.09938274,0.0912227,0.0065859705,-0.00065299496,-0.0015739258,0.05087316,-0.493087,-0.044203255,-0.0029798374,-0.0007800135,-0.0042278934,0.0042152368,-1.0302008,-0.09853919,-0.0075003076,0.00054925866,-0.001260085,0.0005224198,0.1207677,0.0004431978,-6.168336e-05,-0.00035595242,-0.00059103593,-0.00019841734,0.36339933,-0.00043476745,0.0006676782,0.00026063994,-0.00033674296,-0.00013065338,0.6447276,0.0004097484,-0.00018514693,8.2838145e-05,0.0005190689,-0.09474064,0.47573227,-0.15943426,-0.012195628,-1.2924429e-05,0.005837135,0.025999911,0.74387896,-0.23949388,-0.017199114,-0.00013387017,-0.0025319383,0.1436165,0.8209861,-0.19074738,-0.013665907,0.00030735345,-0.010501588,0.107118644,0.38658324,0.1722743,0.012872018,-0.000463936,-0.0065346994,0.41588905,0.13288829,0.046036087,0.0039048754,-3.4343684e-05,-0.028936725,0.46918085,0.07274817,-0.030297464,-0.002323566,0.0011063311,-0.03338512
197,-0.047967546,-0.100428134,-0.08750658,-0.006429177,-0.0002766205,0.0038865488,-0.17146493,-0.12674339,-0.46909106,-0.03374903,-0.00054881535,0.01197711,-0.12020717,-0.5694388,-0.13546781,-0.009875371,-0.000601641,0.008284189,0.047491454,-0.099484384,0.0878949,0.0064047948,-0.00062998384,-0.0019130129,0.047512624,-0.49305665,-0.04785088,-0.003290441,-0.0008300982,-0.00399906,-0.0026172623,-1.030151,-0.098769754,-0.0075085307,0.000645617,-0.0006381534,0.0004943479,0.12085584,0.00032650214,-0.00014810823,-0.00031234417,-0.00043040141,-0.00018249732,0.36334425,-0.0004770793,0.0006361604,0.00031226873,-0.00030832738,-0.00016114488,0.64462173,0.0005672164,-0.00012979843,3.3427787e-06,0.0004479196,-0.10580438,0.47580382,-0.15242961,-0.011650778,-2.2579916e-06,0.0067391843,0.009252589,0.74396634,-0.24038503,-0.017339248,-0.00011410937,-0.0011072122,0.12980881,0.82077277,-0.20009372,-0.0143859405,0.00030983402,-0.009338768,0.11884311,0.3866462,0.16442855,0.012341224,-0.00054404186,-0.007491883,0.41790798,0.13304009,0.016836585,0.0017300509,-1.5902333e-07,-0.029277874,0.46577358,0.072895356,-0.062998466,-0.0048676133,0.0012315102,-0.0330939
198,-0.053795107,-0.10053896,-0.08397634,-0.0062308125,-0.0002678102,0.0044825505,-0.20360103,-0.12691864,-0.45578125,-0.032933198,-0.00049542263,0.014398325,-0.12924567,-0.5693869,-0.1266481,-0.009454003,-0.00064631447,0.009031124,0.053565256,-0.099607006,0.08412119,0.006186072,-0.00060507655,-0.002278857,0.043917567,-0.4930082,-0.051217612,-0.0035572723,-0.0008497763,-0.0037209839,-0.009430144,-1.030105,-0.0984842,-0.007458321,0.0007357206,6.5499917e-06,0.00045176828,0.12094207,0.00019512372,-0.00023376569,-0.0002787644,-0.00025713444,-0.00015483424,0.3632704,-0.0005169101,0.0005718842,0.00035883486,-0.00026791822,-0.00018130429,0.64451706,0.0007090084,-7.3865056e-05,-7.146338e-05,0.00036648475,-0.11633153,0.4758786,-0.14468656,-0.01102916,5.7951547e-06,0.007619962,-0.007553087,0.7440377,-0.24004227,-0.017380584,-8.156337e-05,0.00032543764,0.115360074,0.8205791,-0.20841652,-0.01501531,0.0003063872,-0.008132851,0.12996452,0.38669783,0.15573752,0.011743747,-0.0006026267,-0.008403264,0.41786197,0.13320735,-0.012441218,-0.00045343488,2.2127526e-05,-0.029466368,0.46002045,0.07306742,-0.095403425,-0.007355543,0.001327619,-0.032639362
199,-0.0593596,-0.10063466,-0.08002092,-0.0059955902,-0.00024404097,0.0050355652,-0.23476383,-0.12710057,-0.4401597,-0.031955853,-0.0004224237,0.016698645,-0.13766609,-0.56930625,-0.11716978,-0.00896921,-0.00066877215,0.009733308,0.05938349,-0.09974691,0.07992956,0.0059292093,-0.00058043376,-0.0026718155,0.040114123,-0.49294645,-0.054279752,-0.0037782975,-0.0008382859,-0.0033931788,-0.016190343,-1.0300727,-0.097679645,-0.0073516625,0.00081649143,0.0006671846,0.00039613992,0.12102209,5.332986e-05,-0.00031448714,-0.00025581382,-7.825345e-05,-0.00011599995,0.363182,-0.0005529579,0.0004797168,0.00039708614,-0.00021620281,-0.00019087084,0.64442146,0.00083209947,-1.9302592e-05,-0.00014103923,0.00027849711,-0.12626813,0.47595617,-0.13624267,-0.010334564,1.2934208e-05,0.008467093,-0.024331741,0.74409455,-0.23848234,-0.01732181,-3.7860125e-05,0.0017486103,0.100350894,0.82041734,-0.21568534,-0.015549002,0.00029765326,-0.006900983,0.1404299,0.386738,0.14624831,0.011083495,-0.00063703535,-0.009259727,0.41576207,0.1333808,-0.041651018,-0.0026309527,3.153854e-05,-0.029494135,0.45195892,0.073253915,-0.12735015,-0.0097677745,0.0013888963,-0.032027826
200,-0.06464086,-0.10071313,-0.07566221,-0.0057240427,-0.00020824745,0.005538704,-0.2648028,-0.12728295,-0.4223146,-0.030818896,-0.0003334917,0.018868368,-0.14542702,-0.5692018,-0.10708596,-0.008415368,-0.0006682022,0.01038577,0.064915754,-0.099899486,0.07534996,0.0056340843,-0.00055782124,-0.0030903928,0.036129367,-0.49287575,-0.05701598,-0.0039526187,-0.0007962113,-0.0030164253,-0.022865899,-1.0300615,-0.096355975,-0.0071918643,0.0008850489,0.001336202,0.00032954523,0.12109175,-9.4208866e-05,-0.0003862735,-0.0002432689,9.888783e-05,-6.70217e-05,0.36308348,-0.0005840473,0.0003657434,0.0004244335,-0.00015445706,-0.00019039586,0.6443416,0.00093413517,3.1726435e-05,-0.00020492423,0.00018792413,-0.13556427,0.47603562,-0.12713812,-0.009572173,2.1040905e-05,0.009268381,-0.04099714,0.74413776,-0.23572986,-0.017162617,1.4541671e-05,0.003145542,0.0848647,0.8202967,-0.22187671,-0.015983427,0.00028438563,-0.005659608,0.15019038,0.38676718,0.13601317,0.010364942,-0.00064559886,-0.010053771,0.4116281,0.13355142,-0.070648134,-0.0047882255,2.7965289e-05,-0.029354934,0.44163895,0.0734448,-0.15867898,-0.012087528,0.0014111586,-0.03126658
201,0.14131178,-0.056595545,-0.023277521,0.051037095,-0.030139547,0.04673622,0.5138174,-0.31506267,-1.2770944,-0.114913136,-0.015371928,0.25079507,-0.17663628,-0.71306384,-0.665803,-0.021187143,0.033504054,0.11201883,-0.14475662,-0.03366013,0.06651157,0.010691173,0.028666928,-0.073171325,-0.3143344,-0.23629473,-1.2582382,-0.0026071128,0.02612401,0.0763236,0.19610488,-0.77520037,-0.6872413,-0.043300953,-0.0071743242,0.03488512,0.04422576,0.07451087,-0.03699722,0.029310612,0.019470416,0.003631059,-0.03030709,0.31240195,-0.027929524,-0.0023607668,-0.11816692,-0.003301368,0.00040525943,0.5723655,0.015185956,-0.07587004,-0.072108395,0.0060885083,0.23661627,0.38303006,0.028099004,0.03746529,0.0089709945,0.09959879,-0.34189138,0.37922883,0.4036461,-0.045140523,-0.0058140457,0.11781064,-0.38950264,0.40099794,0.7079363,-0.053664252,0.020110196,-0.010404842,-0.2493249,0.34217757,0.075522736,-0.03813303,-0.028751122,-0.06393722,0.30139557,0.41361552,0.45485058,-0.11698433,-0.01483265,-0.1437403,0.42808682,0.3984561,0.79037154,-0.09504325,-0.016457994,-0.096683875
202,0.13176371,-0.055254817,0.009640165,0.056023538,-0.031951424,0.054196514,0.4138455,-0.35952902,-1.1906948,-0.12827455,-0.021847041,0.28378195,-0.2148709,-0.7596292,-0.6366124,-0.02465594,0.03010338,0.13017517,-0.1351587,-0.031382404,0.033070326,0.017941702,0.02984554,-0.07040114,-0.39191744,-0.19171065,-1.3683511,-0.00467775,0.01800279,0.11166733,0.16554797,-0.71887195,-0.7110544,-0.05141958,-0.011929033,0.045288425,0.0509862,0.08015181,-0.036415093,0.035653327,0.026930187,0.0019976199,-0.019965567,0.3134476,-0.036750257,-0.012452152,-0.12150401,-0.0030285371,0.0027716607,0.57047474,0.015010517,-0.084649466,-0.065504014,-0.0011165328,0.21915185,0.36921328,0.11617024,0.03669489,0.002834896,0.101020895,-0.45199153,0.30267155,0.4940906,-0.027557902,-0.008955082,0.10194896,-0.5124804,0.3176425,0.7656031,-0.055552617,0.026975168,-0.024669295,-0.22696029,0.3518198,-0.0054060332,-0.040425766,-0.03033685,-0.07252565,0.21007022,0.4696896,0.3261112,-0.111836396,-0.024069045,-0.15326063,0.30976254,0.48328006,0.68931514,-0.09515751,-0.015917107,-0.119487494
203,0.124815226,-0.05724394,0.046697285,0.051486164,-0.029304188,0.053503953,0.3003301,-0.4037338,-1.0765005,-0.13216321,-0.019235877,0.2961121,-0.24300495,-0.81091803,-0.5858445,-0.025716685,0.029169327,0.14469054,-0.13075353,-0.042137112,-0.013237644,0.030711345,0.024655364,-0.07181034,-0.45571315,-0.15965956,-1.4370972,-0.013229199,0.0092732785,0.13512938,0.1304754,-0.66035235,-0.7230002,-0.05655546,-0.026155768,0.058317106,0.047078535,0.08332899,-0.04084988,0.031496063,0.034850053,0.0021987967,-0.017093452,0.3235665,-0.038342953,-0.014221174,-0.11395331,-0.016109433,0.009100106,0.5737051,0.014199562,-0.08397222,-0.062364224,-0.007681504,0.19984789,0.3618549,0.20232353,0.027377844,-0.0005289265,0.100838184,-0.54277086,0.23571655,0.57652724,-0.021831919,-0.0063769314,0.09269188,-0.62391114,0.24222031,0.804701,-0.054963633,0.031523716,-0.02826281,-0.20417047,0.37230405,-0.0812204,-0.036515888,-0.0374245,-0.07127962,0.12487111,0.5334201,0.1862518,-0.11181121,-0.02137432,-0.15308471,0.19314949,0.5784425,0.57423115,-0.10084823,-0.015172832,-0.13547024
204,0.1161634,-0.061595034,0.08558501,0.04354681,-0.026854549,0.052973986,0.18600383,-0.44450995,-0.95056367,-0.13066699,-0.013710799,0.29968765,-0.262491,-0.8657096,-0.528737,-0.024064146,0.029725773,0.1551041,-0.12599413,-0.05737487,-0.060467165,0.043053165,0.017158184,-0.07117213,-0.51007366,-0.1390259,-1.4841654,-0.023647886,0.0015504373,0.15118712,0.097795695,-0.61652124,-0.7280395,-0.06317197,-0.038737535,0.07101746,0.041400492,0.08702004,-0.045562346,0.02354782,0.04361016,0.003520403,-0.01376641,0.3406927,-0.03847964,-0.012268754,-0.10264829,-0.03484559,0.016016353,0.58623946,0.012289006,-0.0775577,-0.058526386,-0.011580423,0.17841741,0.3646087,0.28487667,0.017534448,-0.0018526954,0.09873809,-0.6236839,0.1847464,0.6492511,-0.019146055,-0.00074521266,0.0841745,-0.7314558,0.18321098,0.8306301,-0.05385466,0.0339572,-0.026629249,-0.17913961,0.39865294,-0.15711762,-0.029604346,-0.045546412,-0.066535175,0.0394154,0.5961149,0.046024635,-0.1077001,-0.01371971,-0.14667287,0.074358076,0.66830146,0.45203015,-0.105795875,-0.013443157,-0.14678435
205,0.10762584,-0.067060724,0.12476286,0.03727583,-0.025565162,0.054688033,0.074401304,-0.4746382,-0.8145927,-0.12613623,-0.008854603,0.29356676,-0.27331537,-0.90295076,-0.47004402,-0.022833476,0.030685449,0.16138673,-0.11782719,-0.07349394,-0.10452148,0.051725306,0.010634635,-0.06766553,-0.5520558,-0.12550354,-1.5105509,-0.032392327,-0.0059039644,0.16287357,0.06793186,-0.5766016,-0.721674,-0.0702674,-0.046646155,0.08006406,0.036074527,0.09381563,-0.046268668,0.015783787,0.05183125,0.00533453,-0.009987524,0.3542173,-0.038354866,-0.010441601,-0.090183474,-0.05121626,0.02110219,0.59125,0.008848432,-0.06950635,-0.05269019,-0.015614069,0.15450777,0.36589938,0.3606552,0.01100013,-0.0022720662,0.09564017,-0.6931414,0.14657438,0.7091559,-0.016356539,0.0037636608,0.07233132,-0.82929987,0.14024614,0.8415628,-0.052473083,0.03472977,-0.020381669,-0.14877348,0.4192274,-0.23035094,-0.021763265,-0.051128924,-0.059744336,-0.044806577,0.644127,-0.09052993,-0.09925672,-0.0075408174,-0.1376506,-0.046000496,0.73720855,0.324693,-0.10675843,-0.010366082,-0.15266344
206,0.10409351,-0.07257078,0.16453515,0.029091539,-0.022799741,0.05466812,-0.03278666,-0.49475622,-0.6768916,-0.11564344,-0.0017996747,0.27721325,-0.27406552,-0.925715,-0.4107436,-0.02051198,0.034322955,0.1663956,-0.11015648,-0.0938645,-0.14849193,0.0590078,0.0045704804,-0.06492411,-0.58034694,-0.12587887,-1.5165383,-0.040376566,-0.011211486,0.16592002,0.039404158,-0.5511062,-0.7093434,-0.07369382,-0.05379703,0.087155536,0.02744251,0.10308795,-0.04667799,0.0051083006,0.05702114,0.009743366,-0.0095213335,0.36983472,-0.0345198,-0.005658075,-0.07458688,-0.06786056,0.026787601,0.5952983,0.005509261,-0.055504374,-0.04767779,-0.018433925,0.13221338,0.37224752,0.42639107,0.004165549,-0.00056580687,0.0912416,-0.74718356,0.13016511,0.75835407,-0.0188541,0.009074409,0.06344949,-0.91528493,0.12031579,0.8405179,-0.049958482,0.033669665,-0.008892739,-0.118133344,0.4394145,-0.29520133,-0.010791738,-0.056371573,-0.048099715,-0.12004972,0.6785691,-0.21950881,-0.09227554,0.0012492416,-0.12529792,-0.15877509,0.78468335,0.19888511,-0.10803065,-0.008111343,-0.15157285
207,0.103295594,-0.07777026,0.20330401,0.019202495,-0.019233085,0.05405375,-0.13265176,-0.5077174,-0.54440546,-0.1011277,0.0061572045,0.25635132,-0.26839584,-0.9428196,-0.3542283,-0.016704181,0.040258963,0.1703825,-0.10248944,-0.11567551,-0.18934199,0.06467482,-0.00042380765,-0.061843738,-0.5993468,-0.13884798,-1.5098219,-0.04740812,-0.013585567,0.16182652,0.013296954,-0.54706526,-0.695465,-0.074091025,-0.059039287,0.09258811,0.017783446,0.114197984,-0.046733063,-0.007223787,0.05927208,0.0161812,-0.010173624,0.3893485,-0.028180897,0.0013486054,-0.05825756,-0.08483394,0.033267263,0.60574293,0.0028767772,-0.03705117,-0.043231606,-0.018405149,0.11188831,0.38748762,0.48243865,-0.0027488358,0.0032808739,0.08506586,-0.79055965,0.13494512,0.79879427,-0.024189588,0.015490163,0.058026426,-0.9924916,0.12228411,0.83210546,-0.047270015,0.030971302,0.004895741,-0.08927008,0.46171585,-0.353233,0.0020067617,-0.06102986,-0.033506665,-0.18797041,0.7030645,-0.3381456,-0.085349865,0.0124476105,-0.110152274,-0.26268303,0.8136227,0.07830587,-0.10936792,-0.0071117245,-0.14569232
208,0.10251315,-0.082761504,0.23859532,0.010454269,-0.015885748,0.05429352,-0.22372976,-0.51296973,-0.41806298,-0.08566408,0.012350909,0.23221715,-0.2600065,-0.9506784,-0.3016004,-0.013365945,0.046488445,0.17175895,-0.09281286,-0.135319,-0.22391167,0.06753362,-0.0033695176,-0.057190314,-0.6111111,-0.15744513,-1.4921821,-0.05217552,-0.014704729,0.15465209,-0.010056794,-0.55415285,-0.67764163,-0.07266776,-0.061032437,0.09520541,0.009295603,0.12672468,-0.044142812,-0.018255647,0.05950107,0.022676568,-0.0108019505,0.406406,-0.02116833,0.008021545,-0.04348896,-0.099242024,0.038813,0.6156397,0.0002958849,-0.019206945,-0.03825347,-0.01703773,0.09217009,0.40450457,0.5289633,-0.008125486,0.008107049,0.077603355,-0.8247001,0.15121455,0.82939136,-0.028590187,0.020882055,0.052611604,-1.0576872,0.13789496,0.8165609,-0.044978872,0.02695258,0.019295981,-0.06105638,0.4811388,-0.4046975,0.014067803,-0.06328379,-0.018219337,-0.24976759,0.7162056,-0.44471854,-0.07659902,0.0227288,-0.09400308,-0.35770023,0.8242675,-0.035369463,-0.10853449,-0.006256897,-0.1365551
209,0.10180764,-0.08746045,0.2692739,0.0023826323,-0.0120337745,0.05347187,-0.30631182,-0.511033,-0.29858086,-0.06888151,0.01753336,0.20399338,-0.24974972,-0.9493243,-0.25131527,-0.010518912,0.05279715,0.17062578,-0.082526505,-0.1533947,-0.2531607,0.068444446,-0.004804775,-0.052493222,-0.6156809,-0.17984387,-1.4621173,-0.054761052,-0.015159062,0.14454016,-0.031905375,-0.567661,-0.65550625,-0.06858614,-0.061751403,0.09577282,0.00085871667,0.13927259,-0.0401944,-0.028411917,0.0577192,0.02879775,-0.013103666,0.42046624,-0.0128931645,0.014884472,-0.029835392,-0.111670725,0.04329779,0.62291646,-0.0022069924,-0.0023288336,-0.033596653,-0.014814418,0.07371766,0.4213802,0.56543374,-0.013285179,0.013687609,0.069001295,-0.8478857,0.17531888,0.8502122,-0.033224043,0.025191903,0.047807932,-1.1075544,0.1631104,0.7942145,-0.04226721,0.021862218,0.033955984,-0.034731135,0.49771643,-0.4472076,0.02509775,-0.06376756,-0.0019193292,-0.30255172,0.7190506,-0.53834695,-0.067709945,0.03265812,-0.076974094,-0.44066453,0.8196893,-0.13973936,-0.10663175,-0.005575042,-0.12403183
210,0.10004571,-0.09185624,0.29443955,-0.0053520165,-0.007894901,0.051096454,-0.37990355,-0.5035213,-0.18800125,-0.051135615,0.022057148,0.17346543,-0.23892513,-0.94277817,-0.20339984,-0.007682536,0.058883492,0.16700086,-0.07231238,-0.16962725,-0.2767431,0.067749575,-0.005084552,-0.047900885,-0.61438674,-0.20488217,-1.4208621,-0.055226877,-0.014890031,0.13194925,-0.052352495,-0.58780867,-0.6300778,-0.06217863,-0.06158433,0.09486714,-0.0072432924,0.15082243,-0.03589223,-0.03783029,0.05430981,0.03412504,-0.016610088,0.43285972,-0.0038088225,0.0218791,-0.017699234,-0.12266485,0.046661474,0.6298696,-0.0045488216,0.013586348,-0.029478977,-0.011452517,0.0567872,0.43906456,0.5921811,-0.018717365,0.019719707,0.05931813,-0.8609052,0.20554522,0.86165535,-0.037916202,0.028836794,0.04404825,-1.1422704,0.19538939,0.766518,-0.038907476,0.016232364,0.047681034,-0.011326156,0.5127485,-0.48065588,0.03471176,-0.06298093,0.014762528,-0.34591842,0.7140672,-0.618101,-0.05868637,0.04273475,-0.059220456,-0.5104439,0.80362976,-0.23304623,-0.10392544,-0.005033545,-0.10907635
211,0.09580596,-0.09596557,0.31265485,-0.011364259,-0.004305263,0.048079744,-0.44288868,-0.49054456,-0.08803689,-0.034203086,0.024797935,0.1422953,-0.22882465,-0.929834,-0.15897009,-0.005485613,0.06354762,0.1601722,-0.06140074,-0.18220478,-0.2929787,0.0648051,-0.0039975755,-0.042584613,-0.60777694,-0.22917365,-1.3692611,-0.052947275,-0.014620033,0.11883662,-0.07054774,-0.60970044,-0.60021424,-0.054585204,-0.059501924,0.09190823,-0.013734952,0.16087379,-0.030545287,-0.04508699,0.04992838,0.037791703,-0.020049127,0.4411446,0.0046910606,0.02755991,-0.008066725,-0.13049535,0.04802499,0.63374543,-0.0071473867,0.026614217,-0.02519414,-0.007929916,0.0407892,0.45436427,0.609242,-0.023240069,0.025311332,0.04914404,-0.86414087,0.23731574,0.8624857,-0.04076707,0.031016301,0.039661728,-1.1604068,0.23035474,0.7334668,-0.035170954,0.010571158,0.059389412,0.009771173,0.52374184,-0.5051986,0.041913804,-0.060258944,0.030118875,-0.38027012,0.70101357,-0.682319,-0.048353054,0.05132241,-0.042036626,-0.56678134,0.7770742,-0.31396338,-0.09907157,-0.003974134,-0.09300667
212,0.08917026,-0.09953003,0.32325432,-0.015242346,-0.0013371604,0.044198368,-0.49448767,-0.472751,6.799959e-05,-0.018772999,0.025769211,0.11119617,-0.21955195,-0.9100052,-0.11835778,-0.004094016,0.06624974,0.15025094,-0.050098345,-0.1907475,-0.30196947,0.059816547,-0.001847621,-0.03691054,-0.59552413,-0.2507981,-1.3078668,-0.048058093,-0.014692997,0.1057582,-0.086205594,-0.6295614,-0.56570745,-0.04614633,-0.05592601,0.0868579,-0.018565958,0.16870089,-0.024521232,-0.049773756,0.044796254,0.039599415,-0.023375714,0.44433516,0.012141686,0.03156127,-0.0009381063,-0.13439839,0.04724256,0.6326668,-0.010033619,0.03635025,-0.02085443,-0.004981311,0.025849486,0.46518385,0.61661386,-0.026564052,0.02993735,0.038935386,-0.857405,0.26764292,0.85232866,-0.04171387,0.031450193,0.034325093,-1.1609933,0.26470703,0.69527674,-0.030831357,0.0052070245,0.06859114,0.028553013,0.5294849,-0.5202045,0.046470214,-0.055856716,0.04341536,-0.40466225,0.68046045,-0.73026717,-0.03709515,0.057766102,-0.026298583,-0.60856324,0.74208003,-0.3814215,-0.09186298,-0.0023311246,-0.0764211
213,0.08032374,-0.102326974,0.32596755,-0.017131027,0.0009362446,0.03928195,-0.5339486,-0.45156154,0.07490723,-0.005391266,0.025416363,0.0813936,-0.2110945,-0.8854505,-0.081933916,-0.0033068191,0.06672041,0.13749811,-0.03892465,-0.19522823,-0.30400363,0.05326868,0.0009489767,-0.031259604,-0.5777834,-0.2690518,-1.2374902,-0.041135922,-0.014937465,0.09257457,-0.09898556,-0.64686966,-0.5272839,-0.03733388,-0.051345065,0.07984711,-0.021724818,0.17367285,-0.01852281,-0.05196995,0.039126504,0.039503384,-0.026237587,0.44306892,0.018207297,0.033781357,0.003698457,-0.13430463,0.04457411,0.6275835,-0.012963124,0.043121286,-0.016770465,-0.0027367827,0.012363633,0.47152466,0.6144646,-0.02865806,0.033234835,0.029176857,-0.8409325,0.2955008,0.83141625,-0.0411368,0.030400816,0.028524116,-1.1442561,0.29666162,0.65285426,-0.025922213,0.0004924594,0.074844696,0.044489343,0.53029895,-0.5254911,0.048355553,-0.05034755,0.05401527,-0.4186566,0.6541391,-0.76131094,-0.02548833,0.062041376,-0.012626277,-0.63485354,0.701599,-0.434465,-0.08249389,-0.00027172267,-0.060104385
214,0.069494724,-0.104309365,0.32075757,-0.016748182,0.0022351323,0.033891577,-0.5599955,-0.42832974,0.13473529,0.0049031265,0.023655765,0.054191843,-0.20361492,-0.8576316,-0.050775584,-0.0032539656,0.06461221,0.12203128,-0.02802875,-0.19523117,-0.29901567,0.045395337,0.004179951,-0.02559076,-0.5552353,-0.28279072,-1.1598735,-0.03271937,-0.015365857,0.0795962,-0.108209245,-0.66036904,-0.48575938,-0.028985126,-0.04567028,0.07076788,-0.022816006,0.175555,-0.012624315,-0.05138069,0.03337309,0.037369143,-0.027944544,0.4371699,0.02230014,0.03376602,0.0056919158,-0.12977237,0.040134862,0.6187675,-0.01580485,0.046563186,-0.0129315,-0.0015188586,0.0005520227,0.4726909,0.60317165,-0.029012622,0.034808543,0.02057894,-0.81530106,0.31927717,0.8002216,-0.0389051,0.027931735,0.022251412,-1.110792,0.32424003,0.60738015,-0.021022273,-0.0033035947,0.07792781,0.057399057,0.52584773,-0.521414,0.047425825,-0.043889273,0.060958043,-0.42261815,0.6236134,-0.7746825,-0.013715936,0.06354123,-0.0018509552,-0.64537853,0.65818083,-0.4720879,-0.07085769,0.0021878555,-0.045003496
215,0.05751678,-0.10544968,0.30815747,-0.014160749,0.0025687115,0.028351001,-0.57154936,-0.40455332,0.1782357,0.011561707,0.020710241,0.030332264,-0.19685355,-0.8281631,-0.025746517,-0.0039652362,0.060016368,0.10432396,-0.017969554,-0.1909491,-0.28758618,0.036646508,0.0075253136,-0.020251302,-0.5286349,-0.29134384,-1.0770853,-0.0235902,-0.015967323,0.06669394,-0.11351115,-0.6690301,-0.44242102,-0.021630064,-0.03923823,0.059781145,-0.02191255,0.174311,-0.007079567,-0.048096072,0.027936248,0.033284534,-0.02835519,0.42688155,0.02426865,0.031511758,0.005310286,-0.1208735,0.03425989,0.6066098,-0.018358309,0.046623968,-0.009509178,-0.0014472231,-0.009063613,0.46831512,0.5832278,-0.027471373,0.03454795,0.013813874,-0.7809658,0.33775166,0.76003015,-0.035571635,0.024301324,0.015891582,-1.0616696,0.34594667,0.5604784,-0.01679925,-0.006067061,0.078007676,0.066815525,0.5162726,-0.5082817,0.04379883,-0.036816742,0.063731395,-0.41688478,0.59084934,-0.7700237,-0.002510773,0.06197418,0.0055047404,-0.64013237,0.614655,-0.49320826,-0.05747889,0.0047959946,-0.031742696
216,0.04544377,-0.10581119,0.2893444,-0.0099137835,0.0021047099,0.022882108,-0.5681706,-0.3819884,0.20464502,0.01456653,0.017087705,0.010283107,-0.19043207,-0.79978055,-0.007442455,-0.0052713156,0.05347064,0.08514709,-0.009506851,-0.18317726,-0.27079374,0.027644157,0.010610066,-0.015710039,-0.49918044,-0.2949174,-0.9917773,-0.014683101,-0.016589144,0.05341565,-0.114876024,-0.6733439,-0.3992011,-0.015590364,-0.03259363,0.047359,-0.019414673,0.17024626,-0.0022967989,-0.04268744,0.023153407,0.027559113,-0.027533429,0.4134621,0.02430354,0.027423155,0.003081154,-0.10845684,0.027520306,0.59275043,-0.020375755,0.043747477,-0.006765051,-0.0022544656,-0.01581682,0.45929733,0.5555223,-0.024306873,0.032623775,0.009388056,-0.73884606,0.35077322,0.7130519,-0.032117445,0.0200723,0.010253102,-0.99918824,0.3613341,0.5143093,-0.013982492,-0.007741506,0.07553014,0.07205786,0.5027801,-0.48685655,0.03788509,-0.029648257,0.06232471,-0.40220535,0.5585081,-0.7477827,0.0071963565,0.057669464,0.0093953945,-0.61988336,0.5742172,-0.49716017,-0.043394603,0.0071737766,-0.02078724
217,0.03422952,-0.105594784,0.26584515,-0.0045886636,0.0009980192,0.017902311,-0.55002505,-0.36207125,0.214108,0.014119092,0.013105892,-0.0057153394,-0.18397638,-0.7748011,0.0037645728,-0.0070308936,0.045651782,0.06534361,-0.0031509027,-0.17283203,-0.24979573,0.018869624,0.013178237,-0.012176437,-0.4682881,-0.2940453,-0.90690684,-0.006729305,-0.017171836,0.03959824,-0.11246116,-0.67406213,-0.35794246,-0.011088591,-0.026043305,0.034047753,-0.015754456,0.16403516,0.001597113,-0.035766646,0.019300263,0.020610232,-0.025557885,0.39818358,0.022658367,0.021958362,-0.00039888546,-0.09359263,0.020427842,0.5787811,-0.021753287,0.038364634,-0.004723545,-0.003630329,-0.019276567,0.4468265,0.5213422,-0.019861529,0.02933807,0.0076104626,-0.6902928,0.35852766,0.66183096,-0.029267173,0.015715163,0.0059132054,-0.92642856,0.37054577,0.47096333,-0.013280546,-0.008349803,0.071148366,0.07276152,0.48671347,-0.45847538,0.030251455,-0.022704516,0.05699403,-0.38003877,0.5289799,-0.7092506,0.014773564,0.051103946,0.01000857,-0.58654827,0.5393698,-0.48409244,-0.029677926,0.009075491,-0.012493953
218,0.024733182,-0.10504227,0.23946424,0.001151558,-0.00052100886,0.013736069,-0.5184505,-0.3457627,0.20828408,0.010842342,0.009042449,-0.017803606,-0.1770306,-0.7548271,0.008174776,-0.009051319,0.03731678,0.045904867,0.0008206945,-0.16104028,-0.22603968,0.010737427,0.015039783,-0.0097339135,-0.43720016,-0.2896948,-0.82525414,-0.00021527708,-0.017709441,0.025366908,-0.10677271,-0.6721177,-0.32012296,-0.008064302,-0.019889368,0.020532463,-0.011529071,0.15655954,0.0046109534,-0.028034505,0.016469354,0.013021413,-0.022704026,0.3823706,0.019745726,0.015731748,-0.004412692,-0.077569924,0.0134589635,0.5660571,-0.022491999,0.031103307,-0.0032852266,-0.005253855,-0.019355077,0.43235376,0.48238328,-0.014669962,0.025128782,0.008411363,-0.63703173,0.36167538,0.60903895,-0.027551826,0.011548247,0.0032173619,-0.84710026,0.37434897,0.43205282,-0.014986295,-0.008012382,0.06562649,0.06901248,0.46956092,-0.42488775,0.021664608,-0.016237862,0.048449837,-0.35231856,0.5040806,-0.6570417,0.019796748,0.0429936,0.00781842,-0.54310775,0.511711,-0.45552203,-0.0174099,0.010358881,-0.006913103
219,0.017455932,-0.10441969,0.21259381,0.006511992,-0.0021477537,0.010475554,-0.47776327,-0.33281794,0.19300283,0.0060845762,0.0052293856,-0.026568197,-0.16910613,-0.73978716,0.008039414,-0.011004013,0.029260399,0.028082415,0.0025812816,-0.14924864,-0.2016233,0.0036618654,0.016136833,-0.008278282,-0.40707508,-0.28430754,-0.748321,0.0047386587,-0.018171446,0.011419238,-0.09925363,-0.66994417,-0.28608656,-0.0061177253,-0.014459858,0.00780564,-0.007484842,0.1489571,0.006787593,-0.020342875,0.014504507,0.00561719,-0.019384282,0.36773205,0.016145017,0.009576075,-0.008184951,-0.06206861,0.0070851967,0.5558963,-0.022730406,0.023066891,-0.0022453882,-0.006816836,-0.016653424,0.41811877,0.44146317,-0.00948674,0.020597981,0.0110678375,-0.581648,0.3629052,0.5577654,-0.026958596,0.007755574,0.0021423697,-0.7661846,0.37588084,0.398197,-0.018543981,-0.0069270916,0.059868068,0.061728515,0.45312306,-0.3889575,0.013074454,-0.010492444,0.03823965,-0.32267314,0.48369482,-0.59689045,0.022302689,0.034472965,0.003921181,-0.4952081,0.4902767,-0.4164101,-0.007466929,0.011070034,-0.0035617407
220,0.013333168,-0.10400037,0.19019467,0.010888161,-0.0034941025,0.008355156,-0.43586618,-0.32681277,0.16755027,0.0018533207,0.0020019086,-0.033150084,-0.16225678,-0.73393416,0.0015018873,-0.012571025,0.022907207,0.014034167,0.0022941455,-0.13983683,-0.1806159,-0.0016778111,0.016426723,-0.0072359573,-0.3830329,-0.2772947,-0.6931092,0.0079492275,-0.018602125,0.00014549121,-0.09061789,-0.6665226,-0.26347867,-0.004754283,-0.01032546,-0.002208965,-0.004269639,0.14294502,0.008248174,-0.013899881,0.013627589,-0.00016501173,-0.01636937,0.35700536,0.012712121,0.0047526658,-0.011144578,-0.049677365,0.0020411424,0.5500009,-0.022601323,0.015902786,-0.0015699689,-0.008472649,-0.012151247,0.40666348,0.40579933,-0.0051649753,0.016970428,0.013695732,-0.5356612,0.359635,0.51673615,-0.02669065,0.005020965,0.0019137561,-0.69966245,0.3718878,0.37515384,-0.022050066,-0.0054493286,0.055051893,0.053143278,0.44115973,-0.35687917,0.0060169175,-0.0061653596,0.029587641,-0.29441798,0.4741376,-0.5394958,0.023702197,0.027166536,0.0006093541,-0.45013207,0.4813766,-0.37396094,0.00031055883,0.01152805,-0.001042597
221,0.011112075,-0.10387099,0.1721514,0.014085025,-0.0045985477,0.0069347583,-0.39755887,-0.32381302,0.14215486,-0.001383461,-0.00042227283,-0.037939228,-0.15593046,-0.7325402,-0.0061083864,-0.013517,0.017926248,0.003219843,0.00120911,-0.13253093,-0.16339338,-0.0055361893,0.016217247,-0.0065273177,-0.36334428,-0.2715156,-0.6508206,0.010159835,-0.018941892,-0.008799357,-0.08247759,-0.66448784,-0.24715622,-0.0037267846,-0.007265337,-0.009877717,-0.0018514469,0.13825683,0.009339701,-0.008924171,0.013153089,-0.004495591,-0.01391843,0.34928465,0.009792928,0.0011052638,-0.0131644495,-0.04014211,-0.0016553644,0.5473937,-0.022226263,0.009912407,-0.0011364601,-0.009561222,-0.0074627968,0.39820218,0.3758015,-0.0018867776,0.014142659,0.015881795,-0.49753553,0.35654423,0.48379615,-0.02671443,0.002969062,0.0019400716,-0.64544183,0.36809933,0.35814947,-0.025170237,-0.0040167654,0.051032588,0.04493157,0.432516,-0.32966268,0.0006461367,-0.0029196632,0.022422783,-0.2701527,0.4692184,-0.4894743,0.024225574,0.021351308,-0.0020386279,-0.41132325,0.4775734,-0.33511326,0.006054813,0.011743467,0.0006874241
222,0.009807821,-0.1039489,0.15681365,0.016337153,-0.005639646,0.0059518646,-0.36245492,-0.32156867,0.1212578,-0.004128076,-0.0023573935,-0.041056663,-0.14904529,-0.73252267,-0.01225718,-0.014073911,0.013676546,-0.0052924957,-8.406118e-06,-0.12664837,-0.1487691,-0.008449987,0.015664311,-0.0060153287,-0.34514898,-0.26763213,-0.6132225,0.011817053,-0.019223556,-0.015817985,-0.07509305,-0.66431427,-0.2326708,-0.00303184,-0.004884122,-0.015767459,-0.00010004453,0.13460575,0.010087529,-0.0048311204,0.012817578,-0.00787643,-0.011756545,0.343511,0.0072728433,-0.0017966405,-0.0144516975,-0.032398418,-0.004581185,0.54672027,-0.021725884,0.0049434155,-0.0007755414,-0.010312136,-0.0031690653,0.39190888,0.34963456,0.0006151879,0.0116067715,0.017869294,-0.4636726,0.3552531,0.45517924,-0.026780296,0.0011505075,0.0021152496,-0.5983457,0.36625525,0.34329978,-0.02783875,-0.0025768613,0.04741975,0.037290934,0.42577085,-0.3060367,-0.0035748668,-0.000402221,0.01620245,-0.2500625,0.46538803,-0.44547355,0.023950238,0.016540071,-0.004531903,-0.37869495,0.4747262,-0.30042568,0.010181593,0.01185061,0.0016396791
223,0.00903368,-0.10413514,0.14356299,0.017913,-0.0065112608,0.005290458,-0.32956916,-0.32052365,0.10359661,-0.0063886754,-0.0039081164,-0.04277909,-0.14174864,-0.73443645,-0.017444003,-0.014305312,0.009997872,-0.011907417,-0.0013180189,-0.121766716,-0.13613226,-0.010591289,0.014919523,-0.005551599,-0.32786453,-0.2645203,-0.5792816,0.013114036,-0.019398626,-0.021065244,-0.06809589,-0.6648687,-0.21960028,-0.0025454587,-0.002981009,-0.0201921,0.0011856668,0.13168171,0.010620808,-0.0014554299,0.012574296,-0.0105042495,-0.009779595,0.33922482,0.005034957,-0.0041096387,-0.015195064,-0.026017148,-0.0069167707,0.5476419,-0.021103323,0.0007851627,-0.0004609518,-0.010785591,0.0007488177,0.387219,0.32620856,0.002487447,0.009352542,0.019528862,-0.4330851,0.35428452,0.42957747,-0.02669549,-0.00044607744,0.002239097,-0.5565958,0.3646136,0.3298503,-0.029954437,-0.001156234,0.044008087,0.030165814,0.42065492,-0.28504786,-0.006896965,0.0015800935,0.01073882,-0.23297533,0.4634097,-0.4059787,0.023120696,0.01248547,-0.0068041175,-0.35051176,0.47390956,-0.26886076,0.013069871,0.011876723,0.0020323917
224,0.008528732,-0.10443902,0.13245155,0.018909497,-0.0072041703,0.004798729,-0.29989007,-0.3204428,0.08995193,-0.008033145,-0.0050264467,-0.04349562,-0.13429275,-0.73779213,-0.021285713,-0.014232475,0.0068365135,-0.016839648,-0.0024833325,-0.11783932,-0.12557988,-0.012039005,0.014066141,-0.0050913934,-0.31153634,-0.26206237,-0.54872924,0.0142109245,-0.019509153,-0.024604222,-0.061648704,-0.6658524,-0.20766883,-0.0021889093,-0.0015192498,-0.023270447,0.0020794058,0.1293897,0.011027016,0.0012085009,0.012390409,-0.012421589,-0.008040322,0.3362034,0.0031001717,-0.0058738953,-0.015502468,-0.020920284,-0.008698885,0.54971707,-0.020421885,-0.0025430247,-0.0002172582,-0.010999043,0.004053002,0.3838922,0.30576563,0.0037675668,0.007401941,0.020658538,-0.40617383,0.3535142,0.40694535,-0.026357114,-0.0018009134,0.002126649,-0.5204464,0.3631149,0.3173879,-0.0313275,0.00017528282,0.040791195,0.023923852,0.41697732,-0.26696262,-0.009349477,0.003080905,0.006180197,-0.21898133,0.46294692,-0.3718436,0.022041926,0.009209738,-0.008645251,-0.3270602,0.47473168,-0.24152124,0.015104962,0.011868891,0.0020749941
225,0.007946648,-0.10480195,0.12321861,0.019457107,-0.0077144913,0.004309319,-0.27429104,-0.32006016,0.08052761,-0.008984331,-0.005729733,-0.043748744,-0.12698369,-0.740809,-0.023435244,-0.013931546,0.0042319796,-0.02052886,-0.0032008942,-0.114637494,-0.11692953,-0.012924719,0.013175979,-0.0045105834,-0.29576522,-0.2610297,-0.5205634,0.015290208,-0.01948544,-0.026733672,-0.05588334,-0.6680505,-0.19634676,-0.0018447688,-0.0004487168,-0.025316514,0.002669001,0.1275799,0.011362123,0.0031684767,0.012176965,-0.013758592,-0.0065675518,0.3340531,0.0014593937,-0.0071786707,-0.015464574,-0.016927168,-0.009979913,0.5523802,-0.019772988,-0.0052034147,-1.3650599e-05,-0.010936386,0.0063903974,0.3818354,0.28807184,0.00453699,0.0058134883,0.021108001,-0.38278505,0.35429537,0.38649684,-0.02563814,-0.0028987415,0.0015997812,-0.48931068,0.36356056,0.30492127,-0.031837884,0.0013168319,0.037701316,0.01895491,0.4141923,-0.25149295,-0.011107679,0.004211712,0.002667144,-0.20747575,0.4619509,-0.34339285,0.02114486,0.006636086,-0.009754333,-0.3077674,0.47473514,-0.2192891,0.016751375,0.011848322,0.0020288825
226,0.007163722,-0.10518925,0.115267545,0.01971292,-0.008089318,0.0037563015,-0.25182918,-0.31896633,0.07435663,-0.009440027,-0.0061067007,-0.04375651,-0.11977396,-0.74287355,-0.02420152,-0.0135115,0.0020709303,-0.02338283,-0.0034778211,-0.111913085,-0.109623656,-0.013422118,0.012272373,-0.003794711,-0.28003508,-0.2613731,-0.4937541,0.016378565,-0.019353421,-0.027789874,-0.05055847,-0.6714438,-0.18524203,-0.0015136221,0.00033901352,-0.026629765,0.0030499077,0.12609038,0.011630842,0.0046012737,0.011939101,-0.014690556,-0.0053060306,0.33242673,2.4879351e-05,-0.008165375,-0.015191875,-0.0137381805,-0.010903584,0.55525506,-0.019186214,-0.00740783,0.00017107258,-0.010687754,0.007874787,0.38070205,0.27229536,0.0049337875,0.004497442,0.02100766,-0.36195874,0.35676876,0.36726528,-0.024576828,-0.0037991852,0.00071659684,-0.46167934,0.36618313,0.29197958,-0.031603616,0.0022947108,0.034666114,0.015057572,0.41186455,-0.23782316,-0.012389816,0.005094688,-3.1106174e-06,-0.197584,0.4597658,-0.31919402,0.020505399,0.0045659104,-0.010213129,-0.2913776,0.47319847,-0.20104994,0.018222962,0.01183776,0.0019503236
227,0.006167356,-0.105528176,0.10833965,0.019780135,-0.008381415,0.0031754961,-0.23187736,-0.31710187,0.07018347,-0.0095995255,-0.0063183997,-0.04362432,-0.112633444,-0.7437789,-0.024223298,-0.01306978,0.0003131671,-0.025687693,-0.0033844449,-0.109600276,-0.103272796,-0.013627294,0.011539523,-0.002945399,-0.26405293,-0.26292947,-0.46848732,0.01738719,-0.019204143,-0.02803625,-0.045445517,-0.676057,-0.1744764,-0.0012201857,0.00089802593,-0.027436785,0.0032896139,0.12490268,0.011830548,0.0056416243,0.0116902655,-0.015344694,-0.004290642,0.33120012,-0.0012031272,-0.008924637,-0.014767315,-0.011104523,-0.011634511,0.55812377,-0.018599045,-0.0091333045,0.0003896349,-0.010349901,0.008516859,0.38027722,0.25798118,0.005087289,0.003364026,0.020592786,-0.34339985,0.360852,0.34865564,-0.023311637,-0.0045228116,-0.00042495131,-0.4369672,0.37081033,0.27847937,-0.030794268,0.003116963,0.031717688,0.012157275,0.4098063,-0.22540045,-0.01334974,0.005776731,-0.0020384975,-0.18857403,0.45615014,-0.2982923,0.020123187,0.0029431856,-0.010357708,-0.27683467,0.46986198,-0.18593195,0.01962085,0.011889143,0.0018769316
228,0.005120065,-0.10584076,0.10199259,0.01974542,-0.008540174,0.0025440333,-0.21313089,-0.31477106,0.06790937,-0.009543065,-0.006339902,-0.04333792,-0.10534135,-0.74391425,-0.023475539,-0.012615899,-0.0011769332,-0.02752792,-0.0031960178,-0.10756482,-0.097591445,-0.013649271,0.010907926,-0.0021030474,-0.2480141,-0.2652014,-0.443669,0.018426398,-0.018999653,-0.027688807,-0.040544793,-0.68123424,-0.16365291,-0.0009432066,0.0012821034,-0.027831724,0.0033874311,0.12385666,0.011947755,0.0064522196,0.011442456,-0.015821535,-0.0034596259,0.33023435,-0.0023197457,-0.009561837,-0.0142866485,-0.008879189,-0.012273739,0.5608628,-0.01804778,-0.010593153,0.0006105413,-0.0099856835,0.008920379,0.3802317,0.24459912,0.0051213037,0.0023483452,0.020004507,-0.32586974,0.36579764,0.33068702,-0.021908585,-0.0051291324,-0.0016266964,-0.41381082,0.37660384,0.2648857,-0.029542524,0.0038677112,0.028858468,0.009588425,0.40793028,-0.21380784,-0.0140974745,0.0063566784,-0.0035633408,-0.18057919,0.45172167,-0.27915597,0.01980137,0.0016052919,-0.010234892,-0.2638837,0.46551037,-0.17240337,0.020853424,0.011978114,0.0018009916
229,0.004260294,-0.10611868,0.095990166,0.019686306,-0.008451976,0.001826603,-0.19498387,-0.31170014,0.06816524,-0.009271458,-0.0061950646,-0.042946547,-0.09779715,-0.7427774,-0.021604758,-0.012156681,-0.0024204138,-0.028933847,-0.0031900965,-0.10574795,-0.09245141,-0.013577258,0.0104164705,-0.0014009569,-0.2325816,-0.26843497,-0.41829634,0.019684032,-0.018680962,-0.026854428,-0.03619898,-0.6872227,-0.15233952,-0.0006321663,0.0015217941,-0.027858611,0.0032989415,0.12285626,0.011928244,0.007173772,0.011191832,-0.016184524,-0.002776782,0.32950145,-0.0033769384,-0.010142946,-0.013870209,-0.006977898,-0.01294336,0.56332815,-0.017595524,-0.011952278,0.0008181145,-0.009689631,0.0097475005,0.38048595,0.2320818,0.0051630344,0.0014286642,0.019351318,-0.3083228,0.3719207,0.3139472,-0.020337205,-0.0056761224,-0.0027047154,-0.39127535,0.38408017,0.25200507,-0.027890548,0.0046085413,0.026173057,0.006679454,0.40617824,-0.20297621,-0.014776862,0.006941426,-0.0044889227,-0.1743431,0.44608796,-0.2608806,0.01946856,0.0004222514,-0.0098393345,-0.25300255,0.4595732,-0.15945892,0.021866936,0.012104381,0.0018150024
230,0.0038068034,-0.10632634,0.090280965,0.019685965,-0.008351907,0.0011775829,-0.17636152,-0.30951476,0.06770244,-0.008928787,-0.006121697,-0.042354107,-0.09016083,-0.74235344,-0.020491356,-0.0118096145,-0.0034504817,-0.030093346,-0.0034708995,-0.10417287,-0.08758552,-0.0134667605,0.01019216,-0.00076948665,-0.21759781,-0.27093768,-0.39506,0.020872962,-0.018465163,-0.025788119,-0.031623222,-0.69235456,-0.14190678,-0.00029894186,0.0017050281,-0.027644604,0.0030392585,0.12205663,0.011804418,0.007880174,0.011068438,-0.016470334,-0.0022705793,0.32908592,-0.004273383,-0.010639911,-0.013586491,-0.00525459,-0.01370282,0.56550664,-0.017073816,-0.013155908,0.0011294552,-0.009538986,0.010946881,0.38070732,0.22019818,0.005171188,0.00051728217,0.018831909,-0.29155606,0.37670505,0.29830775,-0.018834956,-0.0061576385,-0.0035220273,-0.37012666,0.38991266,0.24043906,-0.026183657,0.005311204,0.023694906,0.0033922323,0.40486524,-0.19237235,-0.015342981,0.0074649765,-0.0051430725,-0.16857184,0.44175705,-0.24244322,0.019058218,-0.00056512235,-0.009541075,-0.24281234,0.4550755,-0.14563307,0.022565914,0.012300872,0.0018912181
231,0.003717035,-0.10652988,0.085013255,0.01970711,-0.008176325,0.0005691629,-0.15801963,-0.30852097,0.06852164,-0.008437358,-0.006074803,-0.041707017,-0.08240906,-0.74265593,-0.019183494,-0.011569762,-0.0044412804,-0.030810777,-0.003974164,-0.10286847,-0.08322713,-0.013364689,0.01011689,-0.00030588172,-0.20356128,-0.2723472,-0.3730269,0.022108622,-0.018355193,-0.024495473,-0.027351432,-0.6958635,-0.13170487,6.1018043e-05,0.0018176567,-0.027139127,0.0025951536,0.121424615,0.011611767,0.008657418,0.011107324,-0.01665237,-0.0017742785,0.3289623,-0.0050985664,-0.011083228,-0.013553806,-0.0038017621,-0.014564561,0.56720275,-0.0166103,-0.014257591,0.0015114036,-0.009655264,0.012599131,0.3807049,0.20926733,0.0052006003,-0.00033014035,0.01837511,-0.27540728,0.37950706,0.28443092,-0.017312769,-0.0065997504,-0.004065048,-0.3504616,0.39332628,0.23033282,-0.024554413,0.0060462747,0.021653669,-0.00029548188,0.40406102,-0.18262957,-0.015842991,0.007981986,-0.00540879,-0.16449264,0.4392768,-0.22463746,0.018543124,-0.0014151512,-0.009193627,-0.23475981,0.45267308,-0.13170183,0.023022957,0.012473994,0.0020206757
232,0.003431905,-0.10665263,0.080761135,0.019668676,-0.007818353,-5.0493516e-05,-0.14174427,-0.30687332,0.07261654,-0.007631894,-0.0060891267,-0.04130686,-0.0746464,-0.7410441,-0.01683741,-0.011349082,-0.005355338,-0.031113926,-0.0042430405,-0.101879865,-0.079757154,-0.013331874,0.010254774,7.96821e-05,-0.18989694,-0.2742625,-0.3525783,0.02343031,-0.018244326,-0.022820944,-0.023630798,-0.6994382,-0.12143235,0.00052315707,0.0018052328,-0.0263705,0.002089257,0.12092252,0.011322918,0.009443027,0.01122083,-0.01673304,-0.001274582,0.328916,-0.0058961287,-0.0114997355,-0.01368532,-0.002666396,-0.015502014,0.56806433,-0.01640768,-0.015072737,0.0019156102,-0.0101453895,0.013894042,0.3807001,0.20023717,0.00539081,-0.0009593298,0.01790349,-0.2613525,0.38292694,0.27227864,-0.015611975,-0.007014716,-0.004584443,-0.3339073,0.3975881,0.22075805,-0.022869013,0.0067722583,0.020302068,-0.0034750898,0.40324324,-0.17485875,-0.016500566,0.008540846,-0.0049915966,-0.1628527,0.43562242,-0.20974258,0.01813915,-0.002162946,-0.008512111,-0.23024873,0.448743,-0.12010468,0.023472508,0.012661765,0.0025057755
233,0.0027653165,-0.1066965,0.077049986,0.019343948,-0.0073668333,-0.00069311354,-0.12668976,-0.30469215,0.080507316,-0.0066446513,-0.0060498063,-0.040833384,-0.06634463,-0.73834157,-0.012763833,-0.011097518,-0.0062535987,-0.031044718,-0.004198147,-0.10116403,-0.07681914,-0.013259629,0.010387536,0.000419762,-0.17547572,-0.2766357,-0.3306687,0.024645748,-0.018088719,-0.020703724,-0.02042099,-0.70330536,-0.109937206,0.0011203686,0.0016868664,-0.025190365,0.001480869,0.120560676,0.010752748,0.010122685,0.011287719,-0.016620835,-0.00074144546,0.32894933,-0.0067275595,-0.011850067,-0.013652988,-0.0016753906,-0.016415818,0.5685872,-0.016349936,-0.015421308,0.0023821366,-0.0109574795,0.014714321,0.38085932,0.19185707,0.0056475336,-0.0015049367,0.017409138,-0.24766493,0.3870445,0.26014858,-0.0138076125,-0.0074112043,-0.005092988,-0.31799972,0.4025666,0.21034071,-0.020944001,0.007488559,0.019343093,-0.006247718,0.4023565,-0.1680311,-0.017153937,0.009022694,-0.004089093,-0.16294934,0.4310345,-0.19660415,0.017496563,-0.0028789695,-0.007588663,-0.22819619,0.44372815,-0.11036336,0.023692077,0.01292899,0.003182754
234,0.0018640347,-0.10665501,0.073144406,0.018878778,-0.0069022803,-0.0012190584,-0.11118027,-0.30386162,0.0871786,-0.0058709644,-0.005948266,-0.040045433,-0.058105484,-0.73782885,-0.00917739,-0.010788863,-0.0070979795,-0.03084793,-0.0040712673,-0.100484505,-0.073782995,-0.013158958,0.010372341,0.0007649604,-0.16050869,-0.27736676,-0.30905014,0.025588864,-0.017891482,-0.01842664,-0.016849175,-0.7050439,-0.09878729,0.0017263029,0.0016223853,-0.023770263,0.00087473355,0.12018256,0.010029279,0.010649122,0.011250628,-0.016399896,-0.00020966213,0.32881868,-0.007561337,-0.012266487,-0.013331037,-0.0007163407,-0.017147496,0.56922996,-0.016231343,-0.01553101,0.0028803914,-0.011806396,0.015277822,0.38076398,0.18294148,0.0058025047,-0.0021394747,0.017017217,-0.23402677,0.38862574,0.247129,-0.012231144,-0.007820532,-0.0056086257,-0.30170283,0.4042089,0.19937053,-0.01883201,0.008099507,0.018223874,-0.008804679,0.4016591,-0.16086437,-0.017585386,0.009371052,-0.0032373294,-0.16191904,0.42900786,-0.18304348,0.01657686,-0.0035416093,-0.0067589143,-0.2249986,0.442012,-0.10022751,0.023633078,0.013264515,0.0036630742
235,0.0008555539,-0.106739596,0.06920694,0.018649917,-0.006641047,-0.0016492978,-0.09556647,-0.30392957,0.08982128,-0.0054122396,-0.005740322,-0.039616283,-0.050593928,-0.7383739,-0.0076435683,-0.010498211,-0.007913538,-0.030939639,-0.00374653,-0.099910036,-0.07063392,-0.01301781,0.010307498,0.0010919739,-0.14533661,-0.27701947,-0.2909289,0.026293434,-0.01787885,-0.016537303,-0.01218567,-0.7051673,-0.08957839,0.002146727,0.0015993975,-0.022654396,0.00042956416,0.11981946,0.00948495,0.011058968,0.011229946,-0.016251795,0.00028320402,0.32844925,-0.008261152,-0.012645862,-0.0130727105,9.281468e-05,-0.01768334,0.56963634,-0.016101833,-0.015637446,0.0032636917,-0.012541632,0.015501601,0.38018137,0.17397323,0.005809417,-0.0028359038,0.016769605,-0.22221424,0.388631,0.23375219,-0.010962213,-0.008196814,-0.0062750056,-0.28698513,0.4039424,0.18831605,-0.01689983,0.008657967,0.017056037,-0.010717692,0.40097746,-0.15344797,-0.017935306,0.0096434,-0.0025911387,-0.15863815,0.42857307,-0.16942392,0.015967708,-0.0040629925,-0.005969061,-0.2196729,0.44239008,-0.08992552,0.02389143,0.013717007,0.003953155
236,0.00010003522,-0.10693968,0.06473589,0.018376302,-0.0063008196,-0.0020363387,-0.078676894,-0.30296153,0.09400915,-0.0049895756,-0.005432764,-0.038712017,-0.04228799,-0.73788047,-0.005227931,-0.010110749,-0.008752142,-0.03071476,-0.0034710485,-0.099194616,-0.06715432,-0.012863679,0.010216452,0.0012045857,-0.12922227,-0.27784577,-0.26948738,0.027082792,-0.017895661,-0.01466961,-0.007450722,-0.7066853,-0.07877965,0.0024035177,0.0015115831,-0.021412913,-3.4056604e-05,0.11938143,0.009068079,0.011482969,0.0111431675,-0.016056022,0.0008524433,0.32800835,-0.008960713,-0.013239441,-0.012836102,0.0008427808,-0.018106194,0.5703429,-0.015909418,-0.015852457,0.003630258,-0.01303808,0.016067699,0.379922,0.16408686,0.005739942,-0.0036812038,0.016610863,-0.2082842,0.39049637,0.2192378,-0.009772836,-0.0086423475,-0.006776521,-0.2700052,0.4060251,0.17604524,-0.015080715,0.009169978,0.0156229315,-0.01295125,0.40003213,-0.1454716,-0.018074533,0.009890759,-0.002200989,-0.15556397,0.42651033,-0.15468155,0.015073795,-0.0044740518,-0.0054834364,-0.21402662,0.44071054,-0.07903851,0.023942854,0.013947677,0.0038320944
237,-0.0003825538,-0.10713938,0.059834268,0.018053172,-0.0057813656,-0.0023272308,-0.060757183,-0.30159047,0.09872625,-0.0046147816,-0.005093975,-0.037395228,-0.033401832,-0.737215,-0.0024446521,-0.009700123,-0.009503643,-0.030157017,-0.003338134,-0.09829871,-0.06334533,-0.012710441,0.010220274,0.0011269096,-0.11237829,-0.27925688,-0.24588615,0.027955076,-0.01783072,-0.012980055,-0.0026453063,-0.7091155,-0.066950396,0.0025657765,0.0013405178,-0.020125542,-0.00047919247,0.118867084,0.008793859,0.011898721,0.010975919,-0.015823781,0.0014128126,0.32765383,-0.009634618,-0.014025051,-0.012651641,0.0015655095,-0.0184933,0.5714742,-0.015595052,-0.016168429,0.004027219,-0.01328911,0.016857529,0.38005492,0.15337712,0.0055896603,-0.0045575313,0.016522769,-0.19265261,0.39322895,0.20370932,-0.008773784,-0.009071745,-0.0070580766,-0.25123802,0.40924865,0.1628404,-0.013512781,0.009558648,0.013979427,-0.015416503,0.39914334,-0.1368705,-0.017994348,0.010145823,-0.0020121168,-0.15232362,0.42381305,-0.13888578,0.0139667075,-0.004748133,-0.0053798216,-0.20767269,0.43813753,-0.06754302,0.023736322,0.013902955,0.0033229776
238,-0.00066082925,-0.10727232,0.05497813,0.017717132,-0.005317471,-0.0024931487,-0.042808685,-0.29907703,0.103139676,-0.004284553,-0.0048619416,-0.03601596,-0.024217622,-0.7350258,0.00017355126,-0.0094117485,-0.010088912,-0.02949245,-0.0032073837,-0.097347826,-0.0593866,-0.012562895,0.010386668,0.0010885634,-0.09486543,-0.2819206,-0.22210151,0.028601209,-0.017738566,-0.01159301,0.0023221523,-0.7133596,-0.054935817,0.0026319376,0.0010758135,-0.019040382,-0.0008304361,0.118505746,0.008674683,0.012209392,0.010801684,-0.015603555,0.0018944093,0.32743943,-0.010168374,-0.014804944,-0.012485497,0.0022368627,-0.01889928,0.57267594,-0.015192594,-0.016413908,0.004501649,-0.013355016,0.017380008,0.3806901,0.14239214,0.005412873,-0.0053487956,0.01646296,-0.1767155,0.39802736,0.1874467,-0.007892079,-0.009407803,-0.0071736276,-0.23230562,0.41496366,0.14889458,-0.012323607,0.009809044,0.012403352,-0.017599827,0.39810106,-0.1278642,-0.017830588,0.010393366,-0.0020045936,-0.14866836,0.4189472,-0.12300928,0.01292471,-0.004843555,-0.005538238,-0.2007897,0.43285674,-0.05627784,0.023461476,0.013653178,0.002677966
239,-0.0007485226,-0.10741363,0.049965557,0.017295742,-0.0049722367,-0.0025676629,-0.024567802,-0.2971107,0.10664552,-0.0040178336,-0.0046716556,-0.034521896,-0.014808856,-0.7336173,0.0025844136,-0.009231124,-0.010674464,-0.02869273,-0.0030619763,-0.09635492,-0.055195887,-0.012348248,0.010326315,0.0011106785,-0.07681384,-0.2842699,-0.1978888,0.028956058,-0.017601186,-0.010491289,0.00741186,-0.71740127,-0.04287212,0.0026212875,0.000702817,-0.01809027,-0.0012003761,0.11833453,0.008640694,0.012467952,0.010646325,-0.015355116,0.0024856217,0.32739484,-0.010669198,-0.015514638,-0.012296852,0.0027729357,-0.019272242,0.57415533,-0.014715411,-0.016722566,0.0050054807,-0.01331986,0.01768383,0.3815084,0.13067612,0.005186254,-0.0060475827,0.016313242,-0.16010335,0.40225637,0.17029439,-0.0070342915,-0.0096819885,-0.0070810877,-0.21267623,0.4198377,0.13427803,-0.0114839785,0.010021769,0.010803184,-0.019633189,0.39733014,-0.11815636,-0.01757784,0.010579919,-0.0021979306,-0.14418234,0.41480854,-0.106555164,0.011861728,-0.0048678033,-0.0057258625,-0.19291466,0.42843688,-0.044773832,0.023121174,0.013157918,0.0019432232
240,-0.0009661317,-0.10754474,0.044861663,0.016902797,-0.004598463,-0.0027010366,-0.006268909,-0.2972235,0.10632548,-0.0040022023,-0.0043744277,-0.03327255,-0.006047055,-0.73513436,0.0033009313,-0.009177587,-0.011166654,-0.028124098,-0.0028844345,-0.09541996,-0.050899107,-0.012049569,0.010064475,0.0011235811,-0.058805212,-0.28454673,-0.17705457,0.02914804,-0.017397381,-0.00968132,0.013173103,-0.7187631,-0.032781836,0.0026104334,0.00027545635,-0.017327052,-0.0015569115,0.11812106,0.008603536,0.012668148,0.010496568,-0.015127609,0.0029769475,0.32742813,-0.0111314785,-0.01609795,-0.012093376,0.003185776,-0.01958351,0.57565093,-0.014188759,-0.017168734,0.005372368,-0.0132929515,0.017712949,0.38191375,0.11899766,0.00485532,-0.0066408217,0.016085563,-0.14496739,0.402902,0.1529991,-0.0064618876,-0.009881711,-0.0069186687,-0.19441599,0.42046428,0.12001393,-0.010719299,0.010210631,0.009192029,-0.02136046,0.39717504,-0.108139426,-0.01723022,0.010722598,-0.002273865,-0.13762058,0.4144306,-0.08996111,0.011007178,-0.004869827,-0.0058266204,-0.18314055,0.42858034,-0.03285946,0.022896748,0.012699125,0.0012393333
241,-0.0016084276,-0.10760839,0.039804157,0.016668249,-0.0040976307,-0.003060611,0.012213385,-0.29848546,0.10056375,-0.004377581,-0.003815202,-0.032629307,0.0014835075,-0.73859835,0.0013774063,-0.009197971,-0.01137418,-0.028231125,-0.0027988423,-0.09460421,-0.046612095,-0.011693442,0.009662028,0.0011692587,-0.04153702,-0.28329042,-0.1622671,0.029176272,-0.017052623,-0.008996643,0.019969955,-0.71776617,-0.026103247,0.002666742,-0.00010342337,-0.016811047,-0.001773729,0.11757399,0.008443419,0.012725079,0.010293065,-0.014983194,0.003099266,0.32730573,-0.011526618,-0.016425498,-0.011749286,0.0035061305,-0.01975074,0.5767484,-0.013748486,-0.017749805,0.0054393695,-0.0133165745,0.01773055,0.3817168,0.10816267,0.0044492893,-0.0071031516,0.015741244,-0.13278738,0.40080577,0.13648811,-0.0062647266,-0.009997541,-0.006897403,-0.17898622,0.41823745,0.107312195,-0.0095759295,0.010382088,0.0076024663,-0.022899805,0.3972747,-0.09826878,-0.01687555,0.01088359,-0.0019456968,-0.12857522,0.41672635,-0.0734061,0.010618678,-0.004945782,-0.005567113,-0.17130801,0.43210608,-0.020074664,0.022934645,0.0126010375,0.00080191717
242,-0.0022598803,-0.107636645,0.03472278,0.016702622,-0.003674251,-0.003434429,0.030608593,-0.29920056,0.09073892,-0.0048816986,-0.0031438433,-0.032411613,0.00800154,-0.74160725,-0.0024393888,-0.009250122,-0.011287556,-0.02871143,-0.0028693248,-0.09386256,-0.042278703,-0.011365214,0.009104226,0.001295181,-0.0252841,-0.28251246,-0.15098076,0.028910179,-0.016698511,-0.008586401,0.0273459,-0.71726835,-0.021721307,0.002732148,-0.0001945328,-0.0164179,-0.0018756213,0.11697355,0.008141803,0.012579374,0.010033953,-0.0148077905,0.003032186,0.32716984,-0.0117426235,-0.01660455,-0.011324037,0.0036959695,-0.019630153,0.57783866,-0.013273295,-0.018402517,0.005484225,-0.013251179,0.017862407,0.38169754,0.097571105,0.003941117,-0.0073653893,0.015334498,-0.122115836,0.3994835,0.120593816,-0.0061964085,-0.009964386,-0.006913556,-0.16491741,0.4170326,0.09567041,-0.008280203,0.010485998,0.0061199088,-0.024333358,0.3973214,-0.08818099,-0.016517093,0.011037815,-0.0014587361,-0.117802784,0.41854817,-0.056591563,0.010628417,-0.005010191,-0.004871571,-0.15790027,0.43503988,-0.0065524746,0.023027103,0.012751438,0.0005723871
243,-0.0026483648,-0.10781674,0.029262755,0.0167729,-0.003529518,-0.003419851,0.047574043,-0.30027357,0.07941623,-0.0055820867,-0.0027453508,-0.031737693,0.0138574615,-0.7450812,-0.0065627657,-0.009277076,-0.011367175,-0.028940832,-0.0027982108,-0.09331402,-0.037427496,-0.011037407,0.008661613,0.0014571398,-0.010019902,-0.28165114,-0.13834624,0.028322736,-0.016599795,-0.00795039,0.034007695,-0.717011,-0.017232131,0.0026178826,-8.727424e-05,-0.015922349,-0.0020282147,0.1166746,0.007975978,0.012433469,0.009826692,-0.01454908,0.0031549819,0.32712042,-0.011828296,-0.016858052,-0.010921668,0.0038859323,-0.019463934,0.5793761,-0.012754597,-0.018823888,0.0056514195,-0.013171415,0.017709557,0.3818303,0.08590186,0.0034547728,-0.007776055,0.01522588,-0.110244766,0.39832103,0.10406265,-0.006015382,-0.009978978,-0.006833229,-0.14908087,0.41548705,0.0835917,-0.0071458705,0.01051717,0.0046932176,-0.02530759,0.39754376,-0.07723321,-0.016117603,0.011149194,-0.00138589,-0.105731085,0.42071655,-0.03952036,0.010420188,-0.004985599,-0.0046725795,-0.14255384,0.43837297,0.0067662857,0.022901164,0.012845807,0.00012854487
244,-0.0031017922,-0.10822047,0.022888955,0.016775474,-0.003577617,-0.0029717125,0.062106736,-0.30334294,0.0645913,-0.0067695044,-0.0027584638,-0.030426528,0.018559717,-0.7509083,-0.011461417,-0.009323428,-0.0118244495,-0.028899295,-0.0024125334,-0.09299937,-0.031365205,-0.010800643,0.008662,0.0015510209,0.004504375,-0.2787406,-0.124377415,0.027756445,-0.01673873,-0.0067368373,0.039573923,-0.71458435,-0.012759753,0.0022867252,-1.322478e-06,-0.015375633,-0.002141172,0.11653343,0.008159058,0.012418118,0.009745273,-0.014353756,0.003394295,0.32708073,-0.011979669,-0.017194465,-0.010662176,0.0042524952,-0.019658297,0.58100426,-0.01238611,-0.018939598,0.0058503095,-0.013292786,0.016780922,0.38136178,0.072344735,0.0031823106,-0.008470209,0.015590314,-0.0967786,0.3942054,0.08575912,-0.0058340626,-0.01017645,-0.006624669,-0.13039191,0.41004008,0.070363574,-0.006344836,0.010506523,0.00341711,-0.025291886,0.3983125,-0.0645706,-0.015774526,0.011468878,-0.0017152913,-0.09035506,0.42581674,-0.021884495,0.009744674,-0.005039656,-0.0054807244,-0.12284204,0.4453516,0.019757938,0.02250265,0.012858706,-0.0007011555
245,-0.0035203062,-0.10861111,0.016707733,0.016572593,-0.003407864,-0.0025605885,0.07568076,-0.30516702,0.05249075,-0.0076029375,-0.0028342046,-0.028834753,0.023814462,-0.7544585,-0.014842912,-0.009298177,-0.012270837,-0.028157383,-0.0019297078,-0.092739806,-0.025351003,-0.01067416,0.008754801,0.0013775658,0.019881457,-0.27735078,-0.1084396,0.027440626,-0.016719464,-0.0054197926,0.044533044,-0.7142707,-0.006905321,0.001973074,-0.00012774579,-0.014564304,-0.0022786008,0.11650209,0.00829739,0.01241434,0.009631613,-0.01406616,0.003744144,0.32740158,-0.012201222,-0.017557548,-0.010586154,0.004520704,-0.019955734,0.58264196,-0.012087658,-0.01891227,0.006160997,-0.013540263,0.01557392,0.3815049,0.058895044,0.0030531595,-0.008896297,0.01588219,-0.08265344,0.3924405,0.06709404,-0.005434892,-0.010331368,-0.006161982,-0.11138977,0.4075926,0.055980593,-0.005920291,0.010466453,0.0026095398,-0.024946686,0.39916652,-0.052164122,-0.015530471,0.011912221,-0.0016999543,-0.07618123,0.4285223,-0.005047029,0.008774843,-0.0051596854,-0.006140085,-0.104517184,0.4490646,0.03133608,0.021753605,0.012606912,-0.0015100744
246,-0.004232604,-0.109043606,0.010655019,0.016214188,-0.0029902058,-0.002337411,0.087917015,-0.3072201,0.040625922,-0.008121125,-0.002730526,-0.027129494,0.028998971,-0.7578919,-0.017754637,-0.009168303,-0.012708721,-0.026941534,-0.0010767095,-0.09249048,-0.019487832,-0.0105343945,0.008638278,0.00085399486,0.03654012,-0.27609295,-0.09297957,0.027409345,-0.01652729,-0.004321443,0.0496153,-0.7140337,-0.0010452326,0.0016364582,-0.00051114894,-0.013631366,-0.0024984693,0.1164424,0.008413095,0.012401896,0.009435735,-0.013743803,0.004183788,0.32796836,-0.0125113055,-0.017924393,-0.010720603,0.004542128,-0.020168513,0.584346,-0.011800785,-0.019015688,0.006410204,-0.013754582,0.013556205,0.38184178,0.04569112,0.0029476136,-0.00898996,0.015997268,-0.06955569,0.3905266,0.047610458,-0.0049456945,-0.010403581,-0.005503703,-0.093575366,0.40525353,0.03988914,-0.0058428682,0.010449048,0.0020832177,-0.023688339,0.4003938,-0.040026367,-0.015323054,0.012346411,-0.0014003739,-0.0614442,0.43157768,0.010358465,0.0076621575,-0.0052831387,-0.0064124856,-0.08605819,0.4528817,0.040817276,0.02083699,0.012121163,-0.0022912938
247,-0.005765211,-0.10948373,0.004913006,0.015875513,-0.0025196327,-0.0022769682,0.096639425,-0.3098094,0.025843814,-0.00882132,-0.002312472,-0.025586892,0.03234995,-0.76248026,-0.021670401,-0.009044692,-0.013043817,-0.026003834,0.0004486721,-0.09228338,-0.014027711,-0.010273233,0.008268863,0.0001915656,0.052804258,-0.27427793,-0.08187473,0.027327504,-0.016214734,-0.003626274,0.054899983,-0.7126887,0.0024841279,0.0012273282,-0.0009716358,-0.012979144,-0.002687241,0.116160676,0.008611936,0.012265626,0.009161461,-0.013514809,0.0044049947,0.3283882,-0.012755539,-0.018102078,-0.010816947,0.004305267,-0.020140132,0.58600074,-0.011580322,-0.019300386,0.0063468474,-0.013683371,0.010155255,0.3819433,0.03357462,0.00268347,-0.008949439,0.015984155,-0.060112745,0.38737983,0.02800835,-0.004753881,-0.010382105,-0.0048392713,-0.079110414,0.40175402,0.023020055,-0.0057834163,0.010421155,0.0014977716,-0.020726124,0.4017715,-0.028682109,-0.014982415,0.012635663,-0.0011849143,-0.044180218,0.43607098,0.022445925,0.0067506675,-0.0052805375,-0.006572511,-0.06578784,0.4584278,0.04689099,0.020003637,0.011678703,-0.0030998401
248,-0.007839147,-0.109834194,-0.00043104216,0.015825104,-0.0024681585,-0.0024034427,0.10195698,-0.3114663,0.0051355595,-0.00983138,-0.0017889738,-0.025111474,0.033323266,-0.76590836,-0.028140396,-0.009236361,-0.013124346,-0.026147686,0.0024521407,-0.092330694,-0.008789118,-0.009881368,0.008009817,-0.00022070296,0.06753103,-0.2731709,-0.07692856,0.026631815,-0.01605734,-0.003447583,0.060557842,-0.7122216,0.0022509322,0.0008431092,-0.0010988675,-0.012914181,-0.0027278252,0.115850165,0.008745917,0.011788108,0.009038444,-0.013406299,0.0041494844,0.3287043,-0.0126162525,-0.017764218,-0.010772694,0.003878749,-0.019906333,0.58719456,-0.011379253,-0.019436944,0.0061333124,-0.01344013,0.005603645,0.3819815,0.022411224,0.0022287518,-0.008779526,0.015893921,-0.054728847,0.3855074,0.008999055,-0.004874603,-0.010093637,-0.0043391474,-0.068227485,0.39990306,0.0069291834,-0.0055586956,0.010358736,0.0011626836,-0.016324388,0.40273586,-0.01734337,-0.014665535,0.012812449,-0.0010083131,-0.023434523,0.4392062,0.03207717,0.0065978076,-0.0050988523,-0.006473567,-0.042701785,0.46240246,0.051116087,0.01959785,0.011697561,-0.0035583097
249,-0.01002764,-0.10997096,-0.0052313544,0.015824076,-0.0028703026,-0.0026843818,0.10466998,-0.31296915,-0.017818518,-0.010863185,-0.0013519321,-0.025192771,0.033041276,-0.7688572,-0.035473105,-0.009671687,-0.012927017,-0.026706241,0.0047979765,-0.092598006,-0.003993854,-0.009447191,0.007725302,-0.0004074499,0.08135622,-0.27232888,-0.074908055,0.025224183,-0.016094914,-0.0035882685,0.06617514,-0.71250975,0.00013747998,0.0005366808,-0.00075192936,-0.01289882,-0.0027210778,0.115819156,0.008522202,0.010968029,0.00905982,-0.013173956,0.003620145,0.32921636,-0.012099363,-0.017089859,-0.010567248,0.0031242622,-0.01938145,0.5884016,-0.0110623315,-0.019211281,0.00609483,-0.013117944,0.0001372624,0.3823542,0.0119899195,0.0015356746,-0.0083691925,0.01567385,-0.05185579,0.38422853,-0.009460312,-0.005056142,-0.009513741,-0.0037935227,-0.059701215,0.3984025,-0.008858958,-0.00526198,0.010138934,0.001112001,-0.010987708,0.40371946,-0.0060737673,-0.014278363,0.012806769,-0.00074388087,-0.0014399271,0.44194815,0.039586,0.0068373187,-0.0047208974,-0.006038746,-0.019129552,0.46566254,0.053617023,0.019177927,0.011986177,-0.0037650838
250,-0.012522947,-0.1098889,-0.0092478525,0.015638992,-0.0031276336,-0.0029013436,0.10558009,-0.31563243,-0.03680078,-0.011826176,-0.0008765813,-0.02464234,0.03284172,-0.77356344,-0.041215137,-0.009957681,-0.012561472,-0.026712585,0.0073565245,-0.09287043,-0.00016686693,-0.009097261,0.007369373,-0.00073061883,0.09524557,-0.27031714,-0.07277121,0.023845524,-0.015968727,-0.0035834182,0.071358055,-0.7113137,-0.001300212,0.0002659472,-0.00031494722,-0.012454981,-0.0027128272,0.1158489,0.008080818,0.010073809,0.008933053,-0.012813851,0.002961969,0.3297817,-0.01156638,-0.016512794,-0.010222942,0.0022605183,-0.018740356,0.58992004,-0.010703061,-0.018724939,0.0061116293,-0.012653891,-0.005831149,0.38278213,0.003077697,0.00078171305,-0.0079231225,0.015497405,-0.050542813,0.3809808,-0.027205897,-0.0053084595,-0.008944556,-0.0030841976,-0.053082317,0.39418882,-0.02506258,-0.004807044,0.009767744,0.0009877775,-0.0051198285,0.40515038,0.0034997389,-0.013673181,0.012639001,-0.00043488294,0.018443681,0.44688964,0.044262618,0.0066622766,-0.0042046923,-0.005815266,0.001494823,0.4714278,0.05331599,0.018226001,0.012251894,-0.0041499175
251,-0.0153359845,-0.10985933,-0.012772948,0.015252143,-0.0030026427,-0.003139887,0.10835888,-0.32022786,-0.05237003,-0.012503449,-0.00032914244,-0.023483016,0.03436216,-0.7803446,-0.046137206,-0.009900189,-0.012244285,-0.02607346,0.010008581,-0.0931585,0.0031221882,-0.00878638,0.0071271397,-0.0013388749,0.1121906,-0.26617137,-0.07081377,0.023009116,-0.015624016,-0.0029673055,0.07771262,-0.7070061,-0.0015441459,-2.0625419e-05,-0.00030649267,-0.011498053,-0.0027593328,0.115670994,0.007678014,0.009342704,0.008657685,-0.012556355,0.0023256945,0.33029318,-0.011191459,-0.016064841,-0.010022972,0.0014694287,-0.01822805,0.5910547,-0.010464307,-0.018252911,0.005896184,-0.0123146605,-0.012020499,0.38248628,-0.0047061294,0.00035928562,-0.007390546,0.015433665,-0.05042133,0.3741178,-0.045326594,-0.005295838,-0.008539546,-0.0023642443,-0.048503473,0.38569188,-0.04256184,-0.00418175,0.0094537875,0.0010099243,0.0007395742,0.4070103,0.011739742,-0.013264377,0.012502858,0.00021919236,0.03624081,0.45511714,0.04851292,0.0058495086,-0.0037490348,-0.005553571,0.019244509,0.48119473,0.052467883,0.016951429,0.012418121,-0.0043970924
252,-0.018641872,-0.109946035,-0.015799057,0.014643019,-0.002554574,-0.0034535183,0.113561675,-0.32640803,-0.065695226,-0.012862708,0.00023614988,-0.021778822,0.03793767,-0.7882036,-0.050833043,-0.009468705,-0.012026093,-0.024594907,0.012970993,-0.093495116,0.0060309805,-0.008501589,0.0070738792,-0.0021798108,0.1337907,-0.2602135,-0.06997898,0.022732174,-0.015092869,-0.0013532918,0.08597774,-0.70005834,-0.00078947097,-0.00039479544,-0.0007637944,-0.009817461,-0.0028369408,0.115323514,0.0072370865,0.008735905,0.008271147,-0.012413148,0.0017953138,0.33078867,-0.010964826,-0.015725726,-0.010039438,0.0007733032,-0.017856995,0.5915666,-0.010399908,-0.01767137,0.0054773614,-0.012264129,-0.018965796,0.38146108,-0.011475552,0.00036686938,-0.006641174,0.015415341,-0.052286386,0.36430174,-0.0647646,-0.004697087,-0.008275047,-0.0018016268,-0.04670342,0.373733,-0.06241564,-0.0032980964,0.009240268,0.0013324786,0.0070332866,0.4091849,0.018908702,-0.013235642,0.012460027,0.0014124662,0.052677322,0.46575883,0.052630745,0.0044356827,-0.0034855478,-0.0050437166,0.034627408,0.49389464,0.051089227,0.015462045,0.012514945,-0.004421495
253,-0.022461887,-0.11006313,-0.018256186,0.014052236,-0.002193435,-0.0037688175,0.119537845,-0.33282104,-0.0769817,-0.013318028,0.0007596463,-0.01970851,0.04285278,-0.79610103,-0.05528208,-0.008968075,-0.011840106,-0.022695014,0.01637958,-0.093742326,0.0085494295,-0.008323617,0.0069767796,-0.0028443933,0.15874454,-0.25387275,-0.07029313,0.022259636,-0.014410109,0.0008731093,0.09558542,-0.6925963,0.0005875863,-0.0009664487,-0.0013376717,-0.007916177,-0.0027401233,0.11499162,0.0068248617,0.008130773,0.007931461,-0.012380239,0.0012413338,0.33136716,-0.010760378,-0.015342322,-0.0099895485,0.00015212968,-0.017536044,0.5919068,-0.010433394,-0.016942691,0.0049795615,-0.0122264195,-0.026957225,0.38037923,-0.017197926,0.0005526375,-0.0058600297,0.015227541,-0.05628855,0.3539653,-0.085370556,-0.0037188223,-0.0080882255,-0.001254797,-0.04749918,0.36104468,-0.08428072,-0.0021614619,0.008996065,0.0017265212,0.014207891,0.4113513,0.025042143,-0.013315018,0.01245101,0.0024968907,0.06819861,0.47660094,0.055414952,0.0028534513,-0.0033404343,-0.004528561,0.048030317,0.50692993,0.048165575,0.013931281,0.012525762,-0.004413575
254,-0.025985595,-0.11020122,-0.020944832,0.014185179,-0.0020810785,-0.0037912093,0.12598194,-0.33602977,-0.089185506,-0.013928335,0.0011238223,-0.018275045,0.048208974,-0.8004264,-0.06058402,-0.008939195,-0.011580265,-0.02136669,0.019978208,-0.09376405,0.011461787,-0.008367572,0.006938752,-0.003154939,0.18486485,-0.25141865,-0.06984178,0.020931639,-0.013660196,0.0019506942,0.10604249,-0.6905688,0.00216317,-0.0017745275,-0.0016506612,-0.0070667095,-0.0025022868,0.11493613,0.006866791,0.007532811,0.007748826,-0.012549028,0.0007161619,0.33247688,-0.010273412,-0.014798083,-0.0098532885,-0.00014423393,-0.017236838,0.5930147,-0.010189701,-0.016548522,0.0045227464,-0.011732037,-0.03524447,0.3807846,-0.023512479,0.000667749,-0.0053029615,0.014961351,-0.059629112,0.3499561,-0.10731664,-0.00296894,-0.00783547,-0.00024122745,-0.047774386,0.35581315,-0.10741468,-0.0014457889,0.008624119,0.0023688655,0.021813931,0.41284835,0.031773448,-0.013396064,0.012439925,0.0027005319,0.0846148,0.48198473,0.058441907,0.0018511526,-0.0029801608,-0.0040882668,0.062365085,0.5131601,0.045322448,0.012772629,0.012396886,-0.0042304676
255,-0.02913148,-0.11009178,-0.023800869,0.014447514,-0.001980137,-0.0034545623,0.13223583,-0.3343572,-0.097038105,-0.014326815,0.0012605358,-0.017294928,0.05405368,-0.7991563,-0.063793495,-0.009202329,-0.01114367,-0.020303164,0.023585435,-0.093537584,0.014623981,-0.008594668,0.0067228414,-0.0030974317,0.2096663,-0.2538061,-0.06339016,0.018603401,-0.012792649,0.0017161695,0.11522797,-0.69440126,0.006254807,-0.0025396398,-0.0016998705,-0.006988732,-0.0023156386,0.11515762,0.0070477366,0.0068885814,0.007538819,-0.012605604,0.00045387074,0.33351463,-0.009612646,-0.014349602,-0.009135038,-0.00029116403,-0.016715545,0.59440875,-0.009858966,-0.016201852,0.0042512133,-0.010915028,-0.042812902,0.3827091,-0.030507911,0.0006009042,-0.0050098686,0.014690325,-0.059116412,0.35391474,-0.12948504,-0.0027163802,-0.007560728,0.0010623373,-0.04423173,0.35991663,-0.13069737,-0.0013360344,0.007956515,0.0032471064,0.028979816,0.41286817,0.0385351,-0.013125755,0.012208173,0.0020389669,0.0990367,0.47944072,0.061610132,0.0012237076,-0.0023700253,-0.0038571805,0.07519166,0.50983626,0.042471487,0.011671969,0.011987723,-0.0042181034
256,-0.03218152,-0.109758526,-0.026401471,0.014159141,-0.0019935062,-0.002873185,0.13546619,-0.32967386,-0.10136964,-0.014363948,0.0010334877,-0.01585785,0.059368923,-0.7943172,-0.06486638,-0.009450579,-0.0106057385,-0.018767953,0.027645592,-0.093694106,0.0177515,-0.008841813,0.0066136084,-0.0027896278,0.23281705,-0.25907734,-0.05272626,0.015261232,-0.012113399,0.0019055549,0.12250097,-0.7019584,0.01205547,-0.0031855362,-0.001312051,-0.0062355623,-0.0022756234,0.1159257,0.006767783,0.0059361877,0.0072588497,-0.012086034,0.00018799119,0.33441973,-0.008632133,-0.014051438,-0.00772395,-0.0005559521,-0.015978254,0.5960355,-0.009613764,-0.014919706,0.0042184293,-0.010215437,-0.050892077,0.38567698,-0.037396748,0.00033724494,-0.004943992,0.014509421,-0.05717967,0.36302972,-0.15168811,-0.0023036795,-0.0071950536,0.0022816397,-0.03863679,0.36953467,-0.15455571,-0.0008535087,0.0069488166,0.0043767802,0.03676661,0.41201562,0.0449819,-0.012528392,0.011480235,0.0013743248,0.11229665,0.47192535,0.06280626,0.000385141,-0.0014801098,-0.0039233137,0.08698458,0.5003862,0.037318166,0.010160587,0.011576282,-0.00432517
257,-0.03504537,-0.10946769,-0.029706541,0.013869155,-0.0018430343,-0.0025334135,0.13994989,-0.32324663,-0.10951284,-0.013817888,0.0013441378,-0.014711455,0.064531095,-0.78710604,-0.06699196,-0.009553509,-0.0099227,-0.017103719,0.03167656,-0.09413797,0.021418635,-0.008850617,0.0063848495,-0.002836207,0.2569849,-0.26688445,-0.040910535,0.011666469,-0.011431825,0.0023006592,0.130535,-0.7127329,0.017146796,-0.0036735837,-0.00082937256,-0.0047649117,-0.002506013,0.11675885,0.0058910446,0.004750939,0.0067953467,-0.011383746,-6.8111345e-05,0.33572692,-0.0073585566,-0.013482323,-0.006268434,-0.0009900862,-0.014849247,0.59818363,-0.009213224,-0.013410285,0.0039946595,-0.009599575,-0.05869593,0.38943365,-0.04582924,0.0001252871,-0.004561354,0.014092825,-0.053948354,0.37608635,-0.17538926,-0.0014178986,-0.0064790323,0.0035590008,-0.031077161,0.38393295,-0.17963657,0.00040508062,0.0060699815,0.0060183406,0.044264436,0.41098043,0.053255077,-0.012304744,0.010277297,0.0015949681,0.12815316,0.46198842,0.06633357,-0.0005271472,-0.0004098881,-0.002781548,0.10192746,0.4874915,0.034054574,0.008591013,0.011457864,-0.003721308
258,-0.037633475,-0.10947203,-0.03418236,0.01415755,-0.0011366606,-0.0021066237,0.14383577,-0.31575304,-0.12178626,-0.013174184,0.0019535068,-0.013992767,0.06755835,-0.77864206,-0.07017084,-0.00962805,-0.009638328,-0.015713014,0.034400925,-0.09431788,0.026406268,-0.008840352,0.006328121,-0.0029848274,0.2743468,-0.27524865,-0.028957639,0.00901014,-0.010515501,0.0029287348,0.13576984,-0.72380865,0.020723192,-0.004413013,-0.0011480842,-0.004058988,-0.0026727747,0.11692077,0.0055941055,0.003978081,0.006341658,-0.011117652,1.3064593e-05,0.3369323,-0.006754063,-0.012754311,-0.0052835643,-0.000570043,-0.01413859,0.59960425,-0.0088408515,-0.012702163,0.0034438146,-0.0091923345,-0.0638503,0.39257106,-0.055960897,0.0007596873,-0.0041469634,0.013675455,-0.046591092,0.3897311,-0.19620936,-0.0005021384,-0.0060154945,0.0045845583,-0.01905667,0.4001497,-0.19961488,0.0015652739,0.005753084,0.007999694,0.049660772,0.40957478,0.06258398,-0.012750626,0.009654848,0.0018407218,0.14493003,0.45063105,0.07324331,-0.0014001708,0.00014503486,-0.0013357296,0.12026279,0.47330433,0.034704927,0.007508409,0.01133107,-0.002731245
259,-0.03981573,-0.10982395,-0.03889493,0.014452118,-0.00028249435,-0.0014649872,0.14541666,-0.30894327,-0.1335248,-0.012664091,0.0024867374,-0.012423242,0.068654425,-0.7712621,-0.07258794,-0.009658145,-0.009884078,-0.01389106,0.036149763,-0.094402865,0.031783216,-0.008888889,0.006314259,-0.0030573178,0.28435773,-0.28249267,-0.017135687,0.0070253033,-0.009660719,0.004744632,0.13733435,-0.7334229,0.02374532,-0.0054349354,-0.002139559,-0.0034117084,-0.00276245,0.11688863,0.005719576,0.003672339,0.0058968454,-0.01093144,0.00052589364,0.33813435,-0.0068160407,-0.012095623,-0.0046728402,0.00058310945,-0.01381954,0.6005436,-0.008649267,-0.012351894,0.0027834035,-0.0091877915,-0.06703494,0.3950573,-0.06590219,0.0020508068,-0.0038853157,0.013223968,-0.03694421,0.40140176,-0.21248896,0.00083382707,-0.0059327222,0.005431939,-0.0050074086,0.41450584,-0.21393967,0.002821479,0.0058877217,0.009908741,0.053280905,0.40838033,0.071125105,-0.0135537945,0.009457035,0.0019793976,0.15953852,0.4404595,0.08049668,-0.0026858542,0.00013288553,-0.0002944176,0.13789196,0.46083027,0.03653421,0.0064654043,0.010948932,-0.0017388612
260,-0.040750947,-0.109797776,-0.041896388,0.01391069,-9.374041e-05,-0.0015020035,0.1462673,-0.3095762,-0.13496272,-0.01216384,0.0022768974,-0.010700216,0.07178481,-0.7716631,-0.069843106,-0.009730196,-0.010108062,-0.011288445,0.03815916,-0.09481241,0.035008408,-0.009045407,0.0055322386,-0.0032637212,0.29558116,-0.2840427,-0.0019245227,0.0041116104,-0.009458655,0.006456944,0.13860087,-0.73669076,0.029624201,-0.006824708,-0.0021381266,-0.001904943,-0.0029968387,0.117876604,0.005001831,0.0031893887,0.005816257,-0.010239102,0.0012447732,0.33988875,-0.0065053776,-0.011606572,-0.0043197535,-3.299024e-05,-0.012926865,0.6027769,-0.0081559755,-0.01136677,0.002846964,-0.009246357,-0.070828505,0.39726114,-0.0734244,0.0025669485,-0.0031944788,0.01232177,-0.028657576,0.4034788,-0.22627287,0.0032769619,-0.0054204892,0.006802667,0.0059239864,0.41595608,-0.22856882,0.0037111565,0.005576321,0.011936171,0.0566644,0.40986642,0.077671826,-0.01425747,0.008762496,0.002728194,0.16716902,0.4411427,0.08446847,-0.003875116,0.00040961057,0.0015330729,0.1465772,0.46028358,0.03505044,0.005156836,0.010315156,-0.0009981226
261,-0.043472048,-0.10901609,-0.044027895,0.013061101,-0.00010989513,-0.0019001346,0.14145294,-0.3131025,-0.13092498,-0.011394948,0.0017603431,-0.009981225,0.07593424,-0.7758263,-0.06355148,-0.010062275,-0.009665322,-0.009021714,0.042732537,-0.09543356,0.037409976,-0.009171916,0.004805997,-0.0035183374,0.3152249,-0.28386477,0.018074088,-5.1300973e-05,-0.00897895,0.006410866,0.14108437,-0.7390778,0.038503557,-0.008050231,-0.0016599633,-0.00078545883,-0.0032812003,0.1192826,0.0038171748,0.0022636931,0.005853334,-0.009402618,0.0012228405,0.34254736,-0.0054314677,-0.010340609,-0.0035996772,-0.001445381,-0.011847395,0.60652256,-0.0073468313,-0.009729293,0.0031376465,-0.008775319,-0.079321876,0.40040028,-0.08066492,0.0026418827,-0.002397166,0.011053719,-0.023428412,0.40292394,-0.24664961,0.005439518,-0.004247967,0.008700654,0.015172057,0.41327637,-0.2524693,0.004215464,0.0046723485,0.014515119,0.06460073,0.41282454,0.084256366,-0.014389132,0.0075611905,0.0036835,0.17669582,0.44602215,0.08202583,-0.004302513,0.0013204799,0.0039172694,0.15453063,0.46392435,0.024661144,0.0036625774,0.009709973,4.1987747e-05
262,-0.048097525,-0.10818156,-0.046736404,0.012891477,0.00053556357,-0.0015251674,0.13038245,-0.31450582,-0.12514164,-0.010468025,0.001978254,-0.008943827,0.0764814,-0.78021973,-0.056540255,-0.010310646,-0.008800379,-0.007864714,0.047053196,-0.09556413,0.040227376,-0.009283388,0.0049231723,-0.0034952927,0.32773086,-0.28316033,0.039879728,-0.0027552042,-0.007620955,0.005834126,0.13925852,-0.7396518,0.04755505,-0.008431934,-0.0022893585,-0.001034122,-0.0033628969,0.11922561,0.0036361013,0.0018018782,0.0054020816,-0.009016108,0.0005386211,0.34410286,-0.0049798153,-0.008939128,-0.0025127046,-0.0009605307,-0.011695883,0.60885775,-0.0071479343,-0.0089675225,0.0028705301,-0.007829292,-0.086490765,0.4024158,-0.08732878,0.0035250653,-0.002575844,0.010317657,-0.016112987,0.40179354,-0.26522025,0.0056864712,-0.0037017055,0.010327943,0.028270409,0.41120416,-0.27294952,0.0051546954,0.004043594,0.016379911,0.07244172,0.41435173,0.08946422,-0.013837893,0.006921713,0.003518952,0.18689723,0.4492544,0.07671579,-0.0048615597,0.0018051565,0.004467125,0.1647021,0.46716982,0.011787161,0.001935251,0.009146221,0.0010383129
263,-0.049947336,-0.10780412,-0.051386643,0.013210025,0.0015377691,-0.00023202598,0.1208552,-0.3111088,-0.124598615,-0.009710744,0.0025605718,-0.007924774,0.07226019,-0.7802972,-0.051926192,-0.010499388,-0.008304256,-0.008316912,0.047040068,-0.09557064,0.044866376,-0.009373955,0.0052781403,-0.0032180753,0.3187356,-0.2844152,0.06314526,-0.0040786956,-0.00634313,0.004936969,0.13021052,-0.7406566,0.05356542,-0.008035527,-0.0031102654,-0.0025931774,-0.003474569,0.118035555,0.0044581387,0.0018974952,0.004791335,-0.0087507665,4.786998e-05,0.34343654,-0.0053807236,-0.008218556,-0.001333002,0.00058721285,-0.01205113,0.6091474,-0.0076133832,-0.0092062205,0.0021729541,-0.0071599465,-0.08488422,0.402715,-0.096110985,0.0048412494,-0.0035558082,0.010879897,0.0023551392,0.4040805,-0.27201262,0.0041069025,-0.0039342064,0.011496384,0.05245453,0.41459662,-0.27590308,0.005912423,0.0040160595,0.01716276,0.07268184,0.41296816,0.09585714,-0.013317835,0.0068857367,0.001906896,0.19454503,0.44615048,0.079771675,-0.00590533,0.0016840175,0.0031032627,0.17828436,0.46475476,0.011474468,0.00042951293,0.008562632,0.0017389171
264,-0.04810435,-0.10801439,-0.055292074,0.013429526,0.0017864695,0.0008698469,0.11068207,-0.31062555,-0.122215636,-0.0093256235,0.0025880365,-0.0067288317,0.06575141,-0.78219897,-0.046089493,-0.010814899,-0.0088579105,-0.008358942,0.04459221,-0.09597336,0.048244484,-0.00963345,0.0047570765,-0.0029249974,0.29614085,-0.28453934,0.08365206,-0.0049004145,-0.00657981,0.0047074873,0.11696878,-0.74047613,0.057422753,-0.008152241,-0.0027183369,-0.0035063466,-0.0036841035,0.11815995,0.004964595,0.0023485087,0.0045788973,-0.008046735,0.0007327832,0.3427639,-0.0062412284,-0.008674926,-0.0010297112,0.001181352,-0.012023962,0.6099199,-0.0077497177,-0.009465139,0.0023683389,-0.00715149,-0.0791848,0.40261468,-0.10287146,0.0054643657,-0.004420284,0.011497904,0.022156965,0.4038915,-0.26716375,0.0036821766,-0.00425791,0.012554236,0.075520605,0.41441226,-0.26747757,0.0060833655,0.0042544687,0.017474981,0.06851507,0.41262984,0.100336954,-0.013683034,0.006710215,0.0003029704,0.19452843,0.44665486,0.08365232,-0.0070519373,0.0012063887,0.0019661486,0.18591028,0.46598208,0.014608508,-0.00045462325,0.008084241,0.0018326528
265,-0.044918254,-0.108407736,-0.057467632,0.0131191965,0.0009394856,0.00073407777,0.10296879,-0.31571844,-0.11544504,-0.008654162,0.0024006423,-0.0056236945,0.06290216,-0.78853565,-0.03774641,-0.011056261,-0.009676643,-0.007078573,0.0434272,-0.0970273,0.049372923,-0.009733619,0.002715245,-0.0030282736,0.28260395,-0.28412348,0.103370234,-0.007072039,-0.007973893,0.004593161,0.1079015,-0.74168277,0.062403753,-0.00892303,-0.00092407875,-0.0023482572,-0.004294507,0.120472625,0.0037527625,0.0025112014,0.004657303,-0.0067070685,0.0022313027,0.34459728,-0.006431982,-0.009031106,-0.0012339205,-0.0005101012,-0.0106818685,0.6138338,-0.0069191307,-0.008914888,0.0034820193,-0.0073710736,-0.0764285,0.40471143,-0.107696444,0.005087928,-0.0042299405,0.010792032,0.03614041,0.40185523,-0.26388627,0.0058260113,-0.0036504641,0.014495801,0.09074383,0.4102183,-0.2648624,0.006305214,0.0042517837,0.01844129,0.06570331,0.41570255,0.104145646,-0.014657986,0.005344411,0.0002552364,0.19111931,0.45440334,0.085072905,-0.007919263,0.0010913447,0.003640161,0.18669525,0.47328442,0.013815612,-0.0011762073,0.007877147,0.0023412816
266,-0.043621976,-0.10818698,-0.059919424,0.013037942,0.00037144218,0.00025669113,0.1014427,-0.32506573,-0.110509396,-0.008084584,0.0021158922,-0.0063750623,0.06502922,-0.79957706,-0.031042676,-0.011480145,-0.009645523,-0.0067652203,0.044323392,-0.09767628,0.051507264,-0.009968417,0.00084560737,-0.0033774786,0.28606442,-0.27920717,0.12486878,-0.010828517,-0.0084270295,0.0021708645,0.105927974,-0.7370194,0.06950492,-0.009704931,0.00073926337,-0.0025771493,-0.0048261173,0.12200482,0.0026476793,0.0022839066,0.00486727,-0.0059896857,0.0030517215,0.34661812,-0.005897645,-0.008432403,-0.0011617951,-0.0027159532,-0.009125473,0.6177703,-0.0059579574,-0.008571813,0.003931278,-0.0070491377,-0.07736877,0.40576726,-0.11468099,0.005055261,-0.003513789,0.010102,0.048381943,0.39243174,-0.2718139,0.007236068,-0.0026552845,0.017171811,0.10467184,0.3969823,-0.27419797,0.005682919,0.0038671705,0.02074482,0.06622128,0.419509,0.11021222,-0.015581118,0.00404618,0.00020373613,0.19325511,0.4692378,0.08828047,-0.00809673,0.0014455854,0.006232979,0.19049281,0.48911226,0.012898719,-0.001640575,0.007509742,0.0036638416
267,-0.047430072,-0.10670412,-0.062310975,0.01308482,0.0009186715,7.652119e-05,0.09980982,-0.3398713,-0.09839449,-0.0075662285,0.0018063579,-0.0066877147,0.07016147,-0.81838423,-0.022428406,-0.011787811,-0.008317224,-0.0065963753,0.04755586,-0.097044855,0.0543185,-0.010441782,0.00088404864,-0.0032710508,0.30262366,-0.2634804,0.14983998,-0.013974667,-0.0068567656,0.0005717501,0.10639221,-0.71711755,0.08168483,-0.010334233,0.00012564566,-0.004350353,-0.0045480523,0.12095103,0.0027754623,0.0023002215,0.004616964,-0.006328907,0.0025577191,0.34686399,-0.005614016,-0.0072462894,-0.00088103116,-0.0026317001,-0.008991864,0.61785984,-0.00576311,-0.0088124415,0.0033722147,-0.006120134,-0.08186151,0.4025251,-0.120905235,0.0067597013,-0.0031268278,0.009703763,0.058704983,0.3661242,-0.2895489,0.007482871,-0.0024258979,0.019286476,0.11843241,0.3647185,-0.29345036,0.005573597,0.0033366752,0.023759682,0.07088903,0.42308822,0.11503756,-0.015814854,0.00422831,-1.6469508e-05,0.19761436,0.49415955,0.088079125,-0.008449201,0.0013971124,0.0069885794,0.19425225,0.51917464,0.006479509,-0.0025775656,0.0067228805,0.0051861256
268,-0.051950283,-0.105568334,-0.06512174,0.012957873,0.0015810169,0.00054692663,0.09173495,-0.35269302,-0.084952615,-0.0071902573,0.0018295217,-0.005119698,0.07160949,-0.8366777,-0.012651481,-0.011817869,-0.0073020053,-0.006078236,0.049494915,-0.09676878,0.057744928,-0.010513023,0.0021444447,-0.0026744027,0.3080213,-0.24780649,0.17641695,-0.015110295,-0.0050354637,0.0016309973,0.10027019,-0.69782543,0.09381664,-0.010657034,-0.0018694717,-0.0057304148,-0.0038188826,0.1193331,0.00374398,0.0026710257,0.0040936153,-0.0065646246,0.0015428709,0.34676468,-0.006182505,-0.0058864634,-0.0006082393,-0.000266294,-0.010261963,0.6165769,-0.0062517636,-0.008629678,0.0025780087,-0.00561223,-0.08386483,0.3987251,-0.12678975,0.009256677,-0.0035692868,0.009679887,0.07248776,0.3407867,-0.30232558,0.007320304,-0.0030242056,0.02022592,0.13736394,0.33450413,-0.30505726,0.006572809,0.003476973,0.025725849,0.07410101,0.42609257,0.11945592,-0.015511766,0.005244062,-0.0005455129,0.20079632,0.51576334,0.08722667,-0.009672867,0.00052446406,0.00533784,0.19943099,0.5468293,-0.00017846376,-0.0039213262,0.006184822,0.006200742
269,-0.051010605,-0.10579795,-0.06875394,0.012501603,0.00160274,0.0011091176,0.08596542,-0.35610616,-0.08050262,-0.0067025237,0.002360355,-0.003696072,0.06946158,-0.84295714,-0.006065253,-0.01177643,-0.007357564,-0.005839616,0.047317598,-0.09787309,0.061643682,-0.009904474,0.0026735105,-0.002561599,0.29465654,-0.24462907,0.2011691,-0.015858743,-0.0046216846,0.002533177,0.089722246,-0.69522345,0.100599885,-0.010534081,-0.0027339756,-0.0058216024,-0.0038714446,0.1191514,0.004162695,0.002727827,0.003790074,-0.006019298,0.0010548104,0.3474909,-0.006531853,-0.004736351,-0.00033598393,0.0011343202,-0.011008994,0.61730194,-0.0066290013,-0.0077698324,0.002140831,-0.0058978554,-0.07867116,0.3983632,-0.1343994,0.010617433,-0.0040869387,0.010086246,0.09341751,0.33595675,-0.30227196,0.0072450694,-0.0031528752,0.02099425,0.16206765,0.32869583,-0.30060822,0.0073907636,0.004016214,0.026799507,0.07007626,0.42736182,0.12619872,-0.015639905,0.0052722017,-0.0010540262,0.20149429,0.52104217,0.09486875,-0.01134708,-8.302531e-05,0.004141737,0.20686993,0.5541448,0.004867466,-0.0051623425,0.006310845,0.006961189
270,-0.04959196,-0.10482833,-0.07210663,0.0116174165,0.002020725,0.00063583255,0.086519286,-0.37104303,-0.069074586,-0.0056156255,0.002656743,-0.0035394784,0.0709186,-0.8618378,0.0040144334,-0.011374182,-0.006527222,-0.0052097216,0.04564811,-0.098033756,0.06464498,-0.009492526,0.0021468513,-0.0027856212,0.28915498,-0.22977597,0.23137759,-0.017490447,-0.0040719844,0.0023999382,0.08280451,-0.67551386,0.11110109,-0.010579837,-0.0024922043,-0.005652555,-0.004120906,0.11847967,0.0034698262,0.0027353019,0.003240686,-0.0056820028,0.0011375593,0.34694362,-0.006092796,-0.0045256186,-0.0003112182,0.00044691376,-0.009949582,0.61753464,-0.0062118545,-0.007543193,0.0016690812,-0.005398156,-0.07381842,0.3945053,-0.14145274,0.011503995,-0.003433327,0.009673614,0.114946395,0.31045377,-0.30534956,0.008160193,-0.002809409,0.021798916,0.18559155,0.29730535,-0.30226082,0.0082181245,0.003912043,0.028263396,0.06582936,0.43102905,0.13235405,-0.01591431,0.0044886214,-0.0004279744,0.19836043,0.5463341,0.103325605,-0.012133608,-5.1835086e-05,0.0050716065,0.20887752,0.5849559,0.010098722,-0.0057041207,0.005972814,0.008117154
271,-0.04825616,-0.103073984,-0.075531214,0.010580422,0.0022825375,-0.00080273487,0.08915617,-0.3986977,-0.053230893,-0.004763413,0.0028005866,-0.0046804408,0.07488071,-0.8958397,0.016986828,-0.01077359,-0.005008226,-0.0045273956,0.04463689,-0.09745635,0.06778024,-0.009268809,0.0009627901,-0.0029978137,0.29094118,-0.20266765,0.267372,-0.019979447,-0.0031369487,0.0014340077,0.07782858,-0.6398078,0.12496327,-0.0109940125,-0.0017790254,-0.0059579904,-0.0038984139,0.11739227,0.0023335419,0.0025606565,0.0026745223,-0.005665466,0.0011442876,0.3464746,-0.005071413,-0.0043539274,-0.0005473383,-0.0013231076,-0.007651995,0.6180557,-0.0050521493,-0.007534785,0.0010483407,-0.004101917,-0.070210494,0.3876193,-0.14945574,0.012130759,-0.0019558207,0.008130953,0.13758369,0.26359904,-0.31309292,0.009711649,-0.0023350008,0.022571508,0.20989016,0.23955385,-0.31058168,0.008781739,0.0034280259,0.029889265,0.062744185,0.4382233,0.13944219,-0.016033256,0.003456024,0.0006689653,0.19481283,0.5927059,0.11176136,-0.011863271,0.0002562655,0.007172781,0.20935294,0.64111555,0.0135895815,-0.0051539224,0.005190324,0.009484392
272,-0.044864044,-0.10240126,-0.0776688,0.010419657,0.001008329,-0.0016420987,0.08692992,-0.4225259,-0.042663645,-0.005760912,0.0024958998,-0.005075111,0.07575454,-0.9260594,0.025818992,-0.010881897,-0.004336521,-0.004480485,0.042319875,-0.09768781,0.070453644,-0.009296745,0.0005968958,-0.0025183745,0.28351226,-0.18138194,0.29292068,-0.02234472,-0.0030048294,0.00097114686,0.07007788,-0.6155771,0.13373637,-0.01148905,-0.0011545643,-0.0067114052,-0.002831813,0.11780858,0.001976057,0.0021497626,0.0027867882,-0.005305182,0.00037875772,0.3485263,-0.0042899475,-0.0034719575,-0.0010820813,-0.0017758897,-0.0067119915,0.62061167,-0.0039677583,-0.0065490417,0.0011522572,-0.0032202117,-0.06546347,0.3838789,-0.15557246,0.012229503,-0.0017496613,0.007025264,0.15591383,0.22763455,-0.31266758,0.010497276,-0.0023413561,0.023660615,0.22943917,0.19409135,-0.3089553,0.008564103,0.0030155245,0.030676993,0.058606453,0.4459156,0.14545146,-0.015825791,0.0032452266,0.00042375922,0.19076633,0.63064146,0.117984824,-0.011813464,0.00026630494,0.0069380514,0.20969792,0.6870098,0.017373042,-0.004576599,0.004943989,0.009942196
273,-0.040112246,-0.102575906,-0.07882306,0.011327377,-0.00070228055,-0.0014583422,0.08171688,-0.43461454,-0.03803954,-0.0077762567,0.0021060817,-0.0050160466,0.07197982,-0.94247526,0.029571256,-0.011697693,-0.004472942,-0.0056832507,0.038457975,-0.09805545,0.07226461,-0.009691009,0.000561472,-0.0018398557,0.26300684,-0.17107795,0.30519742,-0.024013702,-0.0035538757,-0.00047843158,0.059820626,-0.6057726,0.13570471,-0.011697892,-0.00070381537,-0.008323984,-0.0017085895,0.11871298,0.0024108049,0.001973683,0.0032860525,-0.00493503,-0.00048476458,0.35060507,-0.0042038374,-0.002823418,-0.0016456358,-0.0012413422,-0.0071830507,0.62265193,-0.0035082586,-0.0059766546,0.0016371922,-0.0028418768,-0.057845473,0.38281125,-0.15827182,0.012042474,-0.0027134717,0.0073883086,0.16979532,0.21097642,-0.30112776,0.009393111,-0.0027549677,0.025308434,0.24353728,0.17230588,-0.2935998,0.0071298033,0.0028623731,0.031040294,0.051825725,0.4501656,0.1483775,-0.015385399,0.0036688591,-0.0014814958,0.18512711,0.6491561,0.122454114,-0.012005301,0.00016315258,0.0045643914,0.20903125,0.709749,0.02380082,-0.004470025,0.005136326,0.009423498
274,-0.03612365,-0.10316264,-0.0813421,0.011025893,-0.0019454798,-0.0011966759,0.0749708,-0.44575194,-0.032737963,-0.008415386,0.0016957186,-0.0036358153,0.06656228,-0.9589188,0.035243955,-0.011303889,-0.0047117453,-0.0060398653,0.034691308,-0.09905875,0.07592209,-0.009433474,0.00033996254,-0.0010994487,0.23828587,-0.16047832,0.32527173,-0.025315914,-0.004210693,0.00051857345,0.046245083,-0.59485435,0.13956475,-0.011318407,-0.00039708056,-0.008120652,-0.0013647703,0.11908068,0.0025815764,0.0019119941,0.0034086937,-0.0042035542,-0.0010977453,0.35168046,-0.0038224086,-0.0024604816,-0.0018311776,-0.00083380286,-0.0070502628,0.6242516,-0.0035436302,-0.0050173234,0.0014762727,-0.0029747505,-0.049173925,0.38106978,-0.16309671,0.011952647,-0.0035267295,0.0076006725,0.18988483,0.19418575,-0.290429,0.008920419,-0.0029796585,0.02544279,0.26555362,0.15061963,-0.27745625,0.0073491037,0.0027054076,0.030427555,0.044481914,0.45362464,0.15270132,-0.014573844,0.0034663272,-0.0027944706,0.18046412,0.66722685,0.12882832,-0.012649687,-5.7807658e-05,0.002763173,0.21137935,0.7323488,0.03188514,-0.004734543,0.005071033,0.009356264
275,-0.032988638,-0.10255383,-0.084667936,0.0102057755,-0.0016954178,-0.001144087,0.06935941,-0.45545983,-0.022757664,-0.007492233,0.001504967,-0.0040427633,0.061217107,-0.97239727,0.04487204,-0.01043202,-0.00415463,-0.0059217364,0.030965658,-0.09886786,0.08012241,-0.009168524,-0.0003286451,-0.0009720307,0.21345969,-0.14930733,0.35432896,-0.02660551,-0.003862678,-0.000383039,0.03170066,-0.5801897,0.14654765,-0.010858246,-0.00014021806,-0.008487007,-0.0014587557,0.11811766,0.0023913328,0.0020376537,0.0028808257,-0.004040193,-0.0008079093,0.3509825,-0.0032098014,-0.0026213024,-0.0017734244,-0.0008699717,-0.0056250654,0.6240078,-0.0033777095,-0.005018845,0.00088980584,-0.0024811756,-0.039294146,0.3776894,-0.16936287,0.012194406,-0.00324225,0.0073872246,0.21590072,0.17571558,-0.28163493,0.008365534,-0.002746854,0.024913821,0.29370657,0.12780109,-0.2637087,0.006785605,0.0024283857,0.030525813,0.03649816,0.45544612,0.15722212,-0.01393153,0.0027123806,-0.0036126766,0.17370811,0.68427336,0.13727954,-0.012374746,-0.00011757389,0.002910831,0.21273853,0.7538814,0.040808495,-0.0047370074,0.0042391494,0.009612251
276,-0.029542863,-0.10205832,-0.08721276,0.00972222,-0.0006805826,-0.001169228,0.06552686,-0.4543328,-0.016246006,-0.0059862435,0.002290547,-0.0044600014,0.05577922,-0.9704761,0.05292636,-0.010174615,-0.0037623309,-0.0049378946,0.026913822,-0.09834932,0.082430564,-0.0087878555,-0.0012447573,-0.0019838773,0.18853435,-0.1508392,0.37502632,-0.026925288,-0.0034119068,-0.0023747515,0.019312244,-0.58116674,0.14986435,-0.010800667,0.0001437217,-0.008613847,-0.00252603,0.11752312,0.00152705,0.0026929844,0.0019792244,-0.0040461123,0.000620557,0.35065895,-0.0035684388,-0.002843488,-0.0021116026,-0.00089746807,-0.004263554,0.6241157,-0.0031222366,-0.0062199477,0.0008489832,-0.0023024995,-0.028972184,0.37786415,-0.1733966,0.012890207,-0.002187118,0.0072172135,0.23720679,0.1772448,-0.26984003,0.008410132,-0.0021428093,0.025526889,0.31540325,0.13060409,-0.24830481,0.0058552995,0.0030490218,0.031768765,0.027858522,0.45507756,0.16010897,-0.0145191215,0.001946283,-0.0038223397,0.16535695,0.68324006,0.14610681,-0.012295982,-0.00055305567,0.0047567356,0.21175541,0.7519545,0.049937047,-0.0052707773,0.003677871,0.010012146
277,-0.024381582,-0.10165189,-0.08879812,0.009514209,-0.00029863883,-0.0006227046,0.061609544,-0.45227972,-0.012022744,-0.004928779,0.0022402424,-0.0046039345,0.050739467,-0.9666193,0.058296323,-0.010775514,-0.0037430064,-0.0042217094,0.02180053,-0.09886481,0.084258944,-0.008441601,-2.9705465e-05,-0.0023645163,0.16118656,-0.15358761,0.3911216,-0.027260907,-0.0033145593,-0.0029235166,0.0063712485,-0.585958,0.15168625,-0.010782562,-9.360351e-05,-0.008830543,-0.0032464005,0.117863,0.0014260975,0.002897501,0.001882337,-0.003942184,0.0011709919,0.35120672,-0.0035082027,-0.0026585124,-0.0025267042,0.000112093054,-0.004905209,0.6243714,-0.002916798,-0.006055359,0.0010881431,-0.0025318842,-0.018180715,0.37890807,-0.17619975,0.013913451,-0.0019451319,0.008090574,0.256869,0.18202429,-0.25463513,0.008590247,-0.0018685088,0.026457328,0.33445826,0.13651016,-0.22816727,0.005051542,0.003512582,0.03399317,0.018359981,0.4548863,0.16300859,-0.015392057,0.002221811,-0.0035157986,0.15607454,0.6787762,0.15597159,-0.013080647,-0.0007992694,0.004844575,0.21020976,0.74549127,0.06140078,-0.0061469693,0.0037157908,0.010752961
278,-0.017485838,-0.10131253,-0.08768992,0.01010411,-0.00089150947,0.00044449326,0.057516187,-0.44726405,-0.011228834,-0.0056046657,0.0012917928,-0.0037649637,0.045023456,-0.9594285,0.058439832,-0.012275446,-0.004224874,-0.0043870024,0.015859485,-0.09971696,0.08362231,-0.008583337,0.0022881776,-0.0020266902,0.13009422,-0.15964842,0.39059937,-0.027536988,-0.0037764506,-0.0030399095,-0.005530767,-0.59732616,0.14790222,-0.010746827,-0.0003638845,-0.009685629,-0.0032231156,0.11932014,0.0019635893,0.0028348975,0.0024898434,-0.003455449,0.0009779874,0.35262656,-0.0036459547,-0.0025256965,-0.0029546432,0.0016838359,-0.007349913,0.62527525,-0.0028237589,-0.005129194,0.0021705728,-0.0031798407,-0.0073872264,0.38189977,-0.17405921,0.014523834,-0.0027616518,0.009962134,0.2667506,0.19357286,-0.23164049,0.007955674,-0.0020707827,0.028144296,0.34156337,0.14970323,-0.19934386,0.0037031658,0.0035855465,0.035885267,0.008274844,0.45437792,0.1622425,-0.01593536,0.003581244,-0.0036903583,0.14454632,0.66790605,0.16215563,-0.014191037,-0.0009053763,0.0023494177,0.20442939,0.7310923,0.07295737,-0.0071937907,0.0043119844,0.010732312
279,-0.011954468,-0.10106501,-0.08500773,0.01097011,-0.0013483195,0.0007168092,0.051168486,-0.44802108,-0.008947444,-0.007026311,0.0012353444,-0.0034254054,0.037052684,-0.9612472,0.058641024,-0.012873957,-0.0045670574,-0.0055864565,0.0105762975,-0.09932418,0.08063376,-0.0090921,0.0023548417,-0.0026583653,0.09811956,-0.1592046,0.37962922,-0.02731755,-0.004172043,-0.005754495,-0.015798397,-0.59777415,0.14026041,-0.010613153,8.06218e-05,-0.010985268,-0.0027325358,0.119722515,0.002165907,0.0029584356,0.0025865324,-0.0031940304,0.00077082496,0.3527571,-0.0041151103,-0.0030468982,-0.0032688938,0.0017441576,-0.007982134,0.6256386,-0.00260574,-0.005269563,0.0027253765,-0.0032176431,0.0025134115,0.3824219,-0.16749401,0.014050946,-0.0032364347,0.011233553,0.26729423,0.19314046,-0.20454109,0.0057057356,-0.0021648798,0.030024447,0.3384427,0.14897399,-0.16904348,0.0014835298,0.0035578038,0.036250576,-0.0010056833,0.4548772,0.1565704,-0.015937116,0.003871799,-0.005078871,0.13148616,0.6686149,0.1606375,-0.014882674,-0.00082353235,0.0003063865,0.19425808,0.73206866,0.07902062,-0.0079901405,0.0048169345,0.009755898
280,-0.0081940405,-0.100153096,-0.08280562,0.011855258,-0.001062897,-2.6615337e-05,0.0437494,-0.46109453,-0.0049453573,-0.007467475,0.0018081395,-0.0065644775,0.026830763,-0.97990006,0.060650695,-0.011997485,-0.0039516455,-0.008885384,0.005674541,-0.097040504,0.077795744,-0.010300711,0.00044645742,-0.0041972883,0.06736646,-0.14305678,0.36992043,-0.027346775,-0.0033737486,-0.013055485,-0.025186308,-0.5735868,0.13225403,-0.009954406,0.00078405254,-0.01409216,-0.0014851661,0.1174413,0.0027298667,0.002700029,0.0018848674,-0.0038993508,0.00018356647,0.35035056,-0.0037220474,-0.003978989,-0.0030791163,6.704591e-06,-0.005960049,0.62361836,-0.0021857396,-0.0067532687,0.001644613,-0.0016798321,0.012044363,0.3765616,-0.16063415,0.012940684,-0.0027890767,0.011635691,0.26726,0.16561233,-0.17851435,0.0015801024,-0.0019237828,0.03156641,0.33500573,0.116030335,-0.14143673,-0.0023314618,0.0029074762,0.03627067,-0.0097542675,0.456751,0.149364,-0.015478496,0.002910132,-0.0072405823,0.11986316,0.6930573,0.15579253,-0.014275605,-2.0478386e-05,0.00073366985,0.18455611,0.7637228,0.08277201,-0.007980529,0.0043311194,0.009523641
281,-0.003537923,-0.100514725,-0.08182152,0.011966638,-0.0010593059,-0.00047249254,0.03966611,-0.46351826,-0.0047468645,-0.0076974593,0.002683403,-0.00742496,0.018156543,-0.98375607,0.061581425,-0.011435217,-0.0040237266,-0.010255691,6.938353e-06,-0.09638138,0.0762454,-0.0106409155,-0.0012539066,-0.0054383446,0.035648786,-0.13925414,0.36316064,-0.02727738,-0.0033215256,-0.016585957,-0.034899436,-0.5661948,0.12469503,-0.009449101,0.0010898514,-0.014975107,-0.0013660258,0.1162689,0.002572719,0.0027846135,0.00133844,-0.00421834,4.6019442e-05,0.34884065,-0.0038281605,-0.004186636,-0.0030040592,-0.0012982236,-0.004694015,0.6221132,-0.0025657155,-0.007660199,0.00115847,-0.001495352,0.02309495,0.37422138,-0.1560016,0.012336699,-0.0022892277,0.012040384,0.27202106,0.15877536,-0.15338844,-0.00053360965,-0.0017161779,0.032844387,0.33666986,0.10879694,-0.1128528,-0.0043834113,0.0030631898,0.036531787,-0.019958716,0.456625,0.14522862,-0.01564493,0.0021316796,-0.008525232,0.109028496,0.6988354,0.15768161,-0.014840921,2.2517052e-05,0.0014665686,0.177439,0.7715517,0.091960825,-0.008867199,0.0043812618,0.009284686
282,0.0025756136,-0.10153937,-0.08038846,0.011703711,-0.0021577831,0.0007265927,0.033449486,-0.45866612,0.000269101,-0.008727875,0.0019193748,-0.004684611,0.011054754,-0.9763117,0.063853264,-0.011980884,-0.0051140673,-0.009409545,-0.0058100093,-0.09790063,0.07551596,-0.010115661,0.0001138784,-0.004762279,-0.0013264753,-0.14429921,0.3626239,-0.027312469,-0.0048470283,-0.01422005,-0.04910408,-0.57492304,0.12108153,-0.00938001,0.00077338517,-0.01412404,-0.0018060971,0.11773595,0.0027255313,0.0035262015,0.0021122391,-0.004015498,0.0005373787,0.34929568,-0.0042808615,-0.0039509535,-0.0035070516,4.609395e-05,-0.0064851465,0.6215043,-0.003294289,-0.0067014527,0.002178068,-0.0031510163,0.03523033,0.3756207,-0.15159388,0.0127382465,-0.003309376,0.01363091,0.2815488,0.16878445,-0.12594496,-0.00070280395,-0.002224287,0.03322319,0.3435137,0.120852776,-0.07938902,-0.0050876886,0.0036508604,0.037080698,-0.03103381,0.45544648,0.14197433,-0.015829086,0.0029404224,-0.009656593,0.093058765,0.6884333,0.1619728,-0.016802697,-0.00082812086,-0.0016798591,0.16686891,0.75851023,0.10289339,-0.0103276,0.0052067973,0.007966775
283,0.010543529,-0.102104105,-0.07819006,0.01193152,-0.0029494837,0.0019887676,0.03328257,-0.4507237,0.0018825205,-0.010094825,0.0009525465,-0.0026872559,0.0058532916,-0.964168,0.062564805,-0.01298392,-0.0059110406,-0.008930078,-0.012819475,-0.09923279,0.07387572,-0.009832671,0.001926329,-0.004400624,-0.03637228,-0.15323284,0.3555537,-0.027233236,-0.00608069,-0.013269749,-0.06032303,-0.5887151,0.11512451,-0.009156455,0.00040611438,-0.014177896,-0.0022764076,0.11929433,0.0029024826,0.003924869,0.0029538814,-0.003745336,0.0008600727,0.35023457,-0.004461419,-0.0038804645,-0.0040409267,0.0011824677,-0.008642775,0.62141955,-0.0037754327,-0.0059493,0.0034604853,-0.0046745725,0.04854769,0.37837034,-0.14632319,0.012956321,-0.00422653,0.015846137,0.28929505,0.18483333,-0.09677871,-0.001542775,-0.0027581993,0.034508735,0.34614277,0.14009532,-0.043888368,-0.006709952,0.0041389065,0.03827674,-0.04358723,0.45366618,0.13834468,-0.016115354,0.0041561243,-0.010475505,0.07636904,0.67270875,0.16918476,-0.018585408,-0.0012874908,-0.0052169813,0.15521546,0.7383207,0.11830164,-0.011761297,0.0060033053,0.006765742
284,0.017891299,-0.10222295,-0.07749862,0.0121380985,-0.0025537712,0.001862878,0.033453867,-0.45252728,0.00060653966,-0.010148585,0.0011257688,-0.0023917472,-0.0012101457,-0.96806216,0.062309604,-0.012288507,-0.005534611,-0.008878894,-0.020037359,-0.09884505,0.07329387,-0.0098446235,0.0007960312,-0.0049987677,-0.07060699,-0.15317535,0.35143837,-0.02700156,-0.0056492807,-0.014865775,-0.07062418,-0.5889846,0.10776892,-0.009100996,0.0007378319,-0.014168512,-0.002010812,0.11879429,0.0025992775,0.00367764,0.0024097934,-0.0034078322,0.00089670345,0.35087907,-0.0043859817,-0.0038526068,-0.0038650408,0.00032166578,-0.0075851846,0.6234871,-0.0035818107,-0.006602414,0.0033954324,-0.0041463766,0.062230807,0.37958333,-0.1431328,0.01230065,-0.0035520103,0.01562656,0.29930758,0.18349011,-0.069988646,-0.002253308,-0.0023364779,0.034982666,0.35169047,0.13906075,-0.012173895,-0.007716093,0.003948073,0.03755173,-0.056116328,0.45533568,0.13562979,-0.015848402,0.0037838514,-0.0107804965,0.06335654,0.67623335,0.17665648,-0.018399907,-0.0012749829,-0.004161885,0.14795397,0.7423361,0.13287388,-0.012370216,0.0055571087,0.006538097
285,0.02500305,-0.10155442,-0.07659069,0.012804581,-0.0016681841,0.0016113305,0.033592902,-0.4576553,-0.0007414045,-0.009693824,0.0015784139,-0.0043794448,-0.009519018,-0.9769981,0.06166836,-0.011367912,-0.0043330826,-0.0100940205,-0.027499268,-0.09710859,0.07216565,-0.0103226025,-0.0011422187,-0.005738998,-0.10511624,-0.14810343,0.34556738,-0.026986405,-0.004094514,-0.020019459,-0.07992839,-0.5809274,0.09910722,-0.008674377,0.0013148328,-0.015829906,-0.0011405889,0.11702831,0.0026424285,0.0029063225,0.001341369,-0.0036172904,0.0005827453,0.35054892,-0.0038789324,-0.003948345,-0.0031702109,-0.001000532,-0.005501028,0.6248615,-0.0030977912,-0.008088554,0.0027612203,-0.0021792706,0.07612521,0.3788569,-0.1390556,0.011198562,-0.002467894,0.015100926,0.30808148,0.17362267,-0.04257717,-0.004389799,-0.0016930699,0.035276577,0.35566404,0.12763391,0.01945388,-0.010056216,0.0032411865,0.036600105,-0.068797186,0.45687497,0.13154164,-0.0150163155,0.0028682998,-0.0116882585,0.050480865,0.6868745,0.18249549,-0.017120352,-0.00065512024,-0.0019664299,0.14047895,0.75597626,0.14652714,-0.012585333,0.0045148022,0.006647479
286,0.032442797,-0.10149087,-0.07406986,0.012959152,-0.0018128781,0.0024714768,0.031621426,-0.4643454,0.005374925,-0.009503715,0.0010300986,-0.004791961,-0.015150938,-0.9860294,0.063299395,-0.011009115,-0.0040085344,-0.010764226,-0.034483485,-0.09729974,0.07060151,-0.009945236,-0.00010634586,-0.005656643,-0.13987342,-0.14199024,0.34341002,-0.026918799,-0.0039790003,-0.022154463,-0.091405414,-0.57491654,0.09423645,-0.008097868,0.000944376,-0.016693467,-0.0006570462,0.11738701,0.0032250779,0.0023328736,0.0016823355,-0.0038789026,0.00028059818,0.35169798,-0.0028834827,-0.003511753,-0.0030803643,-0.0005056476,-0.005580703,0.62607443,-0.002574619,-0.007268575,0.0023499501,-0.0016289074,0.08939911,0.37812984,-0.13366723,0.010909006,-0.0025958386,0.015962273,0.31711435,0.16400969,-0.013836495,-0.006276435,-0.0014797449,0.035034135,0.3597223,0.11486628,0.053024657,-0.012228457,0.002906283,0.03651943,-0.081315994,0.4588195,0.12653759,-0.014577718,0.0027113422,-0.012677316,0.03253624,0.6970038,0.186998,-0.0173158,-0.000119938515,-0.00329494,0.1273959,0.76868594,0.15916273,-0.012927923,0.0044714436,0.006460849
287,0.040274005,-0.10131058,-0.07143369,0.012268089,-0.0017201817,0.003469334,0.0314987,-0.46574983,0.015344494,-0.0093839355,0.00049315393,-0.003783484,-0.01897612,-0.9873107,0.06690264,-0.010903629,-0.0037919027,-0.0098378565,-0.041884206,-0.098109975,0.06853542,-0.009088326,0.0008475408,-0.005377082,-0.17482181,-0.14176163,0.34440163,-0.026731033,-0.0040088696,-0.022498747,-0.103404276,-0.5761627,0.09138331,-0.0077628694,0.00053046644,-0.016431462,-0.00063825026,0.118354425,0.003060638,0.002164431,0.0020244764,-0.0036280937,0.00043113343,0.35278577,-0.0024875905,-0.0031475183,-0.0028139688,4.317239e-05,-0.005851276,0.6271584,-0.002348259,-0.00614711,0.002491282,-0.0018720366,0.10361435,0.37898305,-0.12782225,0.010869408,-0.0026252223,0.01674146,0.32821238,0.16374886,0.015113166,-0.0073378896,-0.0015588626,0.034540266,0.36532816,0.11374499,0.086843,-0.01370823,0.002925159,0.03652139,-0.094642214,0.45976228,0.121390805,-0.013990071,0.0028013461,-0.0129838465,0.011192148,0.69790393,0.19332981,-0.017947277,-0.0001159322,-0.0052080452,0.111129895,0.76953864,0.17282869,-0.013690341,0.004539393,0.0055446103
288,0.04707956,-0.10125726,-0.068772845,0.011214178,-0.0013369005,0.0036742515,0.030767156,-0.46872246,0.022342276,-0.008941483,0.00053879246,-0.0028217277,-0.024010804,-0.99178314,0.06945419,-0.0101718325,-0.003458254,-0.009077957,-0.048741177,-0.098471224,0.06600003,-0.008501448,0.00059024617,-0.005743699,-0.20715022,-0.13989647,0.33983347,-0.026286967,-0.0036421036,-0.022947667,-0.11362194,-0.5743401,0.08588548,-0.0074168253,0.00028109178,-0.015694782,-0.0006096801,0.118435666,0.0025365958,0.0020091739,0.0017962176,-0.0032514334,0.00037287734,0.35331511,-0.0023267157,-0.0028474033,-0.0024428666,-0.00041384622,-0.0051262174,0.62844896,-0.0022803508,-0.0056185815,0.0021899824,-0.0018795636,0.11639094,0.37929845,-0.12099421,0.010394385,-0.0021686968,0.016633963,0.33463517,0.16002518,0.043270756,-0.008158253,-0.0015017502,0.03402967,0.36629164,0.10926968,0.11865715,-0.014545016,0.0028286295,0.035757154,-0.106700785,0.46150926,0.11525378,-0.0134800095,0.0024549863,-0.012781059,-0.0076452354,0.70276433,0.19718158,-0.018287024,-0.00018903194,-0.005285265,0.096106045,0.7751783,0.1842939,-0.014500516,0.0042329803,0.0050551593
289,0.053420182,-0.101259574,-0.0664753,0.010118168,-0.0007994529,0.00367821,0.029951142,-0.46970838,0.028267916,-0.008438848,0.00090278964,-0.001917907,-0.029427947,-0.994172,0.07171905,-0.009313707,-0.0029821014,-0.008097358,-0.055238433,-0.09853953,0.06352198,-0.00796679,-0.00066097453,-0.0061262995,-0.23808369,-0.14009506,0.33470997,-0.025617242,-0.0030416185,-0.02361484,-0.12310315,-0.57432103,0.0799412,-0.0070786937,0.00026813988,-0.014908087,-0.00065591745,0.11813602,0.0018149419,0.001966877,0.0012256308,-0.0027235746,0.00044783484,0.35350752,-0.0025129057,-0.0026592817,-0.001901418,-0.0011086836,-0.0039456133,0.6298878,-0.0023243688,-0.005721689,0.0019216498,-0.0017134156,0.12865134,0.38009223,-0.114303604,0.0096568,-0.0015929313,0.016012784,0.34037971,0.15917093,0.070034064,-0.008871273,-0.0014582463,0.033275634,0.36677828,0.108801514,0.14842263,-0.015223866,0.0027496293,0.034456626,-0.11799154,0.46282014,0.10910094,-0.012610035,0.0019508819,-0.012568106,-0.02511638,0.7050866,0.2004368,-0.018192383,-0.00045922142,-0.00469948,0.08228296,0.7777031,0.19459316,-0.015138069,0.003643997,0.0042926185
290,0.059490126,-0.10119082,-0.063663885,0.009262223,-0.0008407729,0.0044011986,0.026462259,-0.4735778,0.036046844,-0.0080700405,0.0005185213,-0.0009354027,-0.034626767,-0.9999869,0.07420244,-0.008674165,-0.0026452974,-0.0073900446,-0.060966104,-0.09889123,0.061309654,-0.007406311,-0.00042296574,-0.0059157778,-0.26827857,-0.13717824,0.33107656,-0.025010582,-0.0028751055,-0.024183078,-0.1334579,-0.57223105,0.07542366,-0.0065399683,3.3393502e-05,-0.01462085,-0.00052575767,0.11865996,0.0017394209,0.001847757,0.001222495,-0.0024866946,0.0005293265,0.3546992,-0.002180718,-0.002274435,-0.001571808,-0.0007153107,-0.003629759,0.6316228,-0.002031099,-0.0049453247,0.0017204524,-0.0015674699,0.13959834,0.3805195,-0.10762659,0.009089319,-0.0016429895,0.015968975,0.34587902,0.15431023,0.09567597,-0.01002564,-0.0014540553,0.032269888,0.36760607,0.10214087,0.17731476,-0.016471317,0.0024662865,0.033416994,-0.12796004,0.4646517,0.102914244,-0.011530831,0.0017258315,-0.013004305,-0.04261643,0.71124834,0.20149271,-0.018108675,-0.00043764384,-0.005943793,0.0681047,0.78481144,0.2027419,-0.015521498,0.0032867137,0.0034124963
291,0.06553009,-0.101057395,-0.059372485,0.008451892,-0.000889848,0.0049409545,0.023504702,-0.4754912,0.04212846,-0.008094907,0.0001663398,-0.00046125893,-0.039820425,-1.0026317,0.07461754,-0.008315129,-0.0024821195,-0.007090399,-0.06663912,-0.09927866,0.05732524,-0.0068874396,-8.833036e-05,-0.005912544,-0.29756835,-0.1360404,0.31815657,-0.024350986,-0.0027711382,-0.025166793,-0.14182565,-0.5718007,0.0678208,-0.00611686,-7.2054565e-05,-0.014657248,-0.00040798262,0.11909118,0.001529607,0.0016639829,0.0013465206,-0.002305463,0.00052844547,0.35540307,-0.00196773,-0.0020422507,-0.0012776703,-0.00066969637,-0.0035051052,0.63271666,-0.0018621162,-0.004204834,0.0016782132,-0.0016443003,0.14971429,0.38093343,-0.09800553,0.008467523,-0.0016560946,0.016249586,0.34469876,0.15232596,0.12368736,-0.011349819,-0.0015192777,0.031452492,0.3602883,0.09926338,0.20764631,-0.01796186,0.0022836477,0.032556243,-0.13743262,0.4657814,0.094154924,-0.010776807,0.0016832775,-0.013296721,-0.06114155,0.7139377,0.2000803,-0.017945474,-0.0004757028,-0.0072160363,0.05123414,0.78785414,0.20973223,-0.015862316,0.003110949,0.0024278462
292,0.07116416,-0.10098177,-0.053866476,0.0076895095,-0.0008872431,0.0050972146,0.020502942,-0.47719967,0.045222085,-0.008199442,-3.0675903e-05,-0.00041832123,-0.0454289,-1.0050256,0.072697766,-0.007927717,-0.002347243,-0.0071194917,-0.0720355,-0.09957138,0.052007765,-0.006350009,0.00017315522,-0.006132463,-0.32525197,-0.13524397,0.29635295,-0.023469996,-0.0025802637,-0.0262349,-0.14825237,-0.5716869,0.05691334,-0.0057545467,-0.00014427677,-0.014721302,-0.0002576625,0.11923194,0.0012345994,0.0013398677,0.0013716267,-0.0021479465,0.00036697648,0.35596156,-0.0017767977,-0.0018135849,-0.0010923035,-0.0009826636,-0.0033390224,0.6337882,-0.0017109178,-0.003637379,0.0016537306,-0.0017050784,0.15857291,0.38138103,-0.08623296,0.007708473,-0.0014802618,0.016432773,0.33700794,0.15075874,0.15289778,-0.012505782,-0.0014431458,0.030600987,0.3455258,0.0972452,0.23827013,-0.019273493,0.0021290595,0.031429976,-0.14595214,0.4669881,0.083456814,-0.010311374,0.0016757692,-0.013317758,-0.07911892,0.71615624,0.19615152,-0.017564418,-0.00054849894,-0.007822985,0.03337562,0.790521,0.21509905,-0.016105173,0.0029508714,0.0016086362
293,0.07624544,-0.10092026,-0.04960051,0.006798245,-0.00079774205,0.005365992,0.016906144,-0.47908106,0.048737545,-0.007903248,-9.760074e-05,-0.0003132904,-0.050793294,-1.0081121,0.07202766,-0.0073791505,-0.001982289,-0.0068001635,-0.07689901,-0.099820584,0.04796573,-0.0057418477,2.5510788e-05,-0.006182974,-0.35096082,-0.13440107,0.28120622,-0.022422995,-0.002205019,-0.027283804,-0.15511024,-0.57149875,0.048326768,-0.005222199,-0.00015807338,-0.014596895,-0.0001552701,0.1193455,0.0009101005,0.001033295,0.0011987127,-0.0018630549,0.00032536872,0.35675615,-0.0015927143,-0.0015029823,-0.00071646646,-0.001088731,-0.0028433576,0.63530385,-0.0014934577,-0.0031622108,0.0015290452,-0.0015355032,0.1669224,0.3820919,-0.07679096,0.006858753,-0.0012361798,0.016203593,0.33323437,0.1489326,0.17807326,-0.013614046,-0.0012958236,0.029369254,0.3360117,0.094797894,0.26481107,-0.020445047,0.0018942273,0.030058363,-0.1536154,0.46832266,0.07484616,-0.009399647,0.0014553904,-0.013336523,-0.09480745,0.7191817,0.19331257,-0.016948687,-0.00061967503,-0.008202797,0.018628405,0.79402304,0.2197792,-0.016262792,0.0026030708,0.0007323772
294,0.08105433,-0.100805596,-0.04744903,0.0057410896,-0.00057250913,0.0059794327,0.013512215,-0.48005545,0.0541903,-0.007269848,-5.2927062e-05,-0.00013209414,-0.055268478,-1.0103354,0.073904976,-0.0068109487,-0.0013373488,-0.0059735775,-0.08142883,-0.10010898,0.04597738,-0.005064206,-0.00065137073,-0.0060021337,-0.37477493,-0.13453594,0.2783264,-0.021256827,-0.0016406077,-0.028664662,-0.16306555,-0.5722259,0.044211894,-0.0044836965,-4.3252483e-05,-0.014435977,-0.00013333838,0.11958137,0.0005240254,0.0008045696,0.0008627083,-0.0013783388,0.00049769226,0.35771662,-0.0014824793,-0.0011698687,-1.4401972e-05,-0.0008993624,-0.0019839257,0.63716495,-0.0012353994,-0.0027551632,0.0013518815,-0.0011705961,0.17547219,0.38325033,-0.07122564,0.0059131905,-0.0009757397,0.015717942,0.3374947,0.14846718,0.19781014,-0.014999974,-0.001188919,0.027842373,0.3363468,0.09379938,0.28622076,-0.021819405,0.0015981013,0.028693931,-0.160921,0.46938542,0.06975922,-0.007773837,0.0010266039,-0.0134672215,-0.10819392,0.72142977,0.19358495,-0.016195627,-0.0006764708,-0.008784885,0.007930784,0.7962943,0.22497115,-0.016398689,0.0020913351,-0.00046707503
295,0.085148826,-0.1007604,-0.043312393,0.0048519894,-0.00047130696,0.006344403,0.009396521,-0.48124298,0.057414565,-0.006867543,-0.00010832213,-0.00010156538,-0.060210947,-1.0125442,0.072973676,-0.0062506534,-0.0009962654,-0.0057292525,-0.08534209,-0.10036266,0.041964605,-0.00446748,-0.0008224137,-0.006012747,-0.39664498,-0.13410372,0.26305777,-0.019826401,-0.0013438567,-0.02978707,-0.16867927,-0.5723206,0.036158398,-0.003768466,-1.9846484e-06,-0.01435466,-8.925237e-05,0.11969733,0.0002599759,0.00057383813,0.00067530014,-0.0010977834,0.00052548945,0.35840327,-0.0013450291,-0.0009924592,0.00037708133,-0.0007936461,-0.0015248694,0.6384239,-0.0010288022,-0.0023490954,0.0012558287,-0.0010202173,0.18207389,0.38391265,-0.061929274,0.0049868356,-0.0008470579,0.015536489,0.332059,0.14739418,0.21987747,-0.016308885,-0.0010977294,0.02640967,0.3257665,0.09219985,0.3088353,-0.023070205,0.001348603,0.027210793,-0.1668454,0.47028023,0.061284106,-0.006628683,0.00077360636,-0.013543558,-0.12193386,0.7235861,0.18929452,-0.015530674,-0.0007116224,-0.009439904,-0.0055911224,0.7987318,0.2273306,-0.01647112,0.0018137787,-0.0014805254
296,0.0883231,-0.100778036,-0.03751538,0.004143197,-0.00058334786,0.0065689436,0.004331354,-0.4839866,0.058894083,-0.0065356605,-0.00030468777,-2.4401583e-05,-0.06535117,-1.0167923,0.069738835,-0.0055818595,-0.00092214334,-0.005970478,-0.0883741,-0.10053758,0.036486413,-0.0039246716,-0.0003998503,-0.0061112754,-0.4158361,-0.13191336,0.23799594,-0.018248688,-0.0012708559,-0.03056586,-0.17216092,-0.570799,0.025150677,-0.0030135256,-6.8835914e-05,-0.014271813,-8.540228e-06,0.119832054,0.00020028185,0.00034165382,0.00062437076,-0.0010622032,0.00046621822,0.3591978,-0.0010541566,-0.00084582716,0.00047617778,-0.0005181413,-0.0014249384,0.63953376,-0.00075096637,-0.0017813165,0.0011578777,-0.0009279419,0.18652135,0.38408282,-0.049782287,0.0041461885,-0.0008756723,0.01552506,0.31841117,0.14389683,0.24286278,-0.01748047,-0.00095411204,0.024946403,0.30631265,0.087468706,0.33146656,-0.024116246,0.0010651138,0.02550082,-0.17115021,0.47144488,0.050147604,-0.005898893,0.0005814838,-0.013698861,-0.13545984,0.72783273,0.18081862,-0.01490918,-0.00066157687,-0.0102011915,-0.021083208,0.80397683,0.22671553,-0.016463304,0.0017342605,-0.0021730885
297,0.09135194,-0.1007556,-0.031192012,0.0034867674,-0.00055534486,0.0065927734,0.00032530166,-0.48474303,0.059698816,-0.0063815266,-0.00031480007,-0.00027860235,-0.07012177,-1.0181042,0.06559858,-0.0050595077,-0.00083058735,-0.0061687008,-0.09139246,-0.10067108,0.030199993,-0.003361646,-0.0003323704,-0.0062402915,-0.4335813,-0.13160339,0.20916602,-0.016509008,-0.0011112328,-0.03130968,-0.1742782,-0.57091653,0.012976602,-0.002341934,-7.197447e-05,-0.014240192,6.730296e-05,0.11972028,3.8939528e-05,0.00012473948,0.00052842684,-0.0009891801,0.00033530872,0.3595736,-0.0009429902,-0.0007560458,0.00057277083,-0.0005507516,-0.001305189,0.6401864,-0.00064150244,-0.0015409961,0.0011222397,-0.0009009484,0.19066231,0.38441804,-0.03649998,0.0032298137,-0.0008200365,0.015435927,0.30202824,0.14321521,0.26616624,-0.018547095,-0.00088999234,0.023444265,0.2833788,0.08657406,0.3537715,-0.025067035,0.0009174254,0.02371042,-0.17511952,0.4719747,0.037995074,-0.005121086,0.0005144826,-0.013665659,-0.14922088,0.72893554,0.1716918,-0.014114263,-0.0007202551,-0.010692057,-0.037600137,0.80543184,0.22571722,-0.01629766,0.0015965607,-0.0030199364
298,0.09389098,-0.10072577,-0.024501752,0.0028668419,-0.0005237814,0.0065228194,-0.0035892874,-0.48551792,0.06000456,-0.006210208,-0.00026981346,-0.00055286754,-0.07459805,-1.0194108,0.060837388,-0.0045163576,-0.00075609644,-0.0063566137,-0.09398028,-0.10075694,0.023550345,-0.0027954075,-0.00030982122,-0.0063437,-0.449229,-0.13121572,0.1779758,-0.014668651,-0.0009384594,-0.031801656,-0.17530876,-0.57089865,0.00022168458,-0.0016649499,-9.152107e-05,-0.014125088,0.00014693756,0.11954562,-9.2321075e-05,-7.260032e-05,0.0004349891,-0.0009464361,0.00016954634,0.35993284,-0.00084815547,-0.00063644256,0.00062072277,-0.00060016755,-0.0012241602,0.64075565,-0.00055611134,-0.0013647694,0.0010563543,-0.00085576065,0.19389462,0.38469318,-0.022611339,0.0023177154,-0.0007566591,0.015232416,0.28330982,0.14239791,0.2886505,-0.019466177,-0.0008293297,0.0218384,0.25799492,0.08556798,0.37478936,-0.02582629,0.0007977858,0.02177059,-0.17824095,0.47246617,0.025279906,-0.0043333117,0.00047506532,-0.013560824,-0.16242029,0.7300916,0.1614558,-0.013233507,-0.00078363577,-0.011053111,-0.054326102,0.8069675,0.22358085,-0.016023947,0.00143517,-0.0038070232
299,0.09583183,-0.10066583,-0.01767416,0.0023097284,-0.0004464211,0.0064033875,-0.007625142,-0.4859905,0.05977787,-0.006027706,-0.00020707771,-0.00086762104,-0.07882477,-1.0202421,0.05562186,-0.003982558,-0.0006843695,-0.0065121707,-0.09600712,-0.100787565,0.016730564,-0.0022417922,-0.00031059608,-0.0064139385,-0.46248424,-0.13103154,0.1454392,-0.0126423985,-0.0007809169,-0.03205525,-0.17532527,-0.5710199,-0.012687288,-0.0009565655,-8.014776e-05,-0.013912732,0.0002165446,0.11932433,-0.00019100402,-0.00022533163,0.0003277827,-0.0009038672,7.4300915e-06,0.3602265,-0.00077586994,-0.00054697786,0.00060879067,-0.0006201966,-0.0011735223,0.6411495,-0.000493139,-0.0013061184,0.0010016372,-0.00080746785,0.19603424,0.3849669,-0.008489337,0.001398487,-0.0006846101,0.014946252,0.26277474,0.14191256,0.30963874,-0.02025297,-0.0007673949,0.020120278,0.23093855,0.08500157,0.39379236,-0.026415814,0.0007035951,0.019715687,-0.18031442,0.47278112,0.012352314,-0.0034981593,0.00045931106,-0.01336658,-0.17457572,0.7308364,0.15018392,-0.01225291,-0.0008349244,-0.01136394,-0.070675224,0.8079471,0.22007427,-0.015622584,0.0012738723,-0.0045823324
300,0.097125396,-0.10060191,-0.011606976,0.0017912388,-0.00038006436,0.0064719105,-0.011887979,-0.48610446,0.06012523,-0.0058091246,-0.00016219914,-0.0012041526,-0.08253809,-1.0206289,0.051196728,-0.0034855204,-0.0006226894,-0.0066666193,-0.09737584,-0.10078302,0.010705596,-0.0016978662,-0.00033688173,-0.0064129457,-0.47323534,-0.13109064,0.1171578,-0.010437544,-0.0006754502,-0.03257434,-0.17520854,-0.57135266,-0.023650978,-8.497608e-05,-3.5185367e-05,-0.013834665,0.0002449914,0.11920078,-0.00022299867,-0.0002559144,0.00021370966,-0.00086742267,-1.3881363e-05,0.36054212,-0.0007505156,-0.0004908927,0.00061834976,-0.00038364436,-0.0011393428,0.6414877,-0.0004185252,-0.0013015363,0.0009686907,-0.0007519815,0.19734083,0.38528883,0.004081629,0.0004518088,-0.00068393955,0.014733341,0.24423534,0.14186178,0.32727453,-0.021308165,-0.0007487796,0.018358156,0.20691192,0.08485749,0.40933082,-0.027290214,0.00060676644,0.017752051,-0.18144968,0.4728562,0.0008107051,-0.002452528,0.0004033423,-0.013347318,-0.1849966,0.7311639,0.13931204,-0.011271881,-0.0008406816,-0.01200739,-0.085043155,0.8083435,0.21572772,-0.015192822,0.0011539999,-0.005493462
301,0.09769161,-0.100505196,-0.005533684,0.001364708,-0.00035068113,0.0066438247,-0.01651612,-0.48649308,0.060331564,-0.005546037,-0.00014853105,-0.0015702667,-0.085968494,-1.0213767,0.04657062,-0.0029871305,-0.00062808965,-0.006933987,-0.0980554,-0.10069148,0.0047283247,-0.0011989549,-0.00021172315,-0.0063978657,-0.4814502,-0.13067521,0.08871932,-0.008099943,-0.00061548233,-0.03326305,-0.17429617,-0.5711286,-0.03422687,0.0009228556,1.8211082e-05,-0.013865659,0.0002634856,0.11911988,-0.00015638676,-0.00020528957,0.0001051873,-0.0009205006,2.5390647e-05,0.36086833,-0.00071079284,-0.00047633797,0.00056071207,6.546639e-05,-0.001195889,0.6417173,-0.00030201674,-0.0012947693,0.00094317435,-0.0006821025,0.1974411,0.38545695,0.01649926,-0.0004591979,-0.0007481086,0.014629288,0.22452375,0.14116898,0.34289664,-0.022529535,-0.00074178167,0.01659108,0.18219304,0.083799616,0.42252362,-0.028317738,0.00050128717,0.015815603,-0.1814592,0.47285095,-0.010650784,-0.0013907552,0.00032758294,-0.0134734,-0.1942376,0.73198307,0.12746903,-0.010311043,-0.0007732343,-0.012863508,-0.09873517,0.80935967,0.20993745,-0.01474666,0.0010877587,-0.006365305
302,0.09816626,-0.10030852,0.0012529679,0.00084245205,-0.00025500637,0.006567193,-0.020513395,-0.48763403,0.059546065,-0.005248133,-0.00011419132,-0.0018771915,-0.08891153,-1.0229086,0.040966388,-0.002448883,-0.0005853387,-0.00698841,-0.09860045,-0.10066831,-0.001964774,-0.0006613992,1.8563122e-05,-0.006481666,-0.48780635,-0.12974334,0.056286514,-0.005851742,-0.00046595477,-0.033373117,-0.1719971,-0.57045794,-0.0461129,0.0017906834,9.760726e-05,-0.013493658,0.00028401334,0.11904231,-0.000194625,-0.00030914694,2.2817403e-05,-0.00091645494,-8.5419044e-05,0.36131328,-0.0005604364,-0.00040182285,0.00045127794,0.00017320551,-0.0012045987,0.64207184,-0.00017560646,-0.0011285786,0.0008576212,-0.0005860124,0.19676103,0.3856463,0.0299864,-0.0013235267,-0.0006312276,0.01435942,0.20162947,0.1395826,0.35854188,-0.023330498,-0.0006496273,0.014771111,0.15362635,0.08157408,0.4352563,-0.028820947,0.00041472982,0.013636442,-0.18093576,0.47322747,-0.023076989,-0.00048685633,0.00028380705,-0.013203102,-0.20345005,0.7338743,0.114672266,-0.009259196,-0.0006835589,-0.0133122355,-0.11338298,0.8115215,0.20352894,-0.014250334,0.00094539486,-0.0070520416
303,0.09836818,-0.10008454,0.00831731,0.00029645488,-0.000106876716,0.006306383,-0.024155678,-0.48872784,0.058056824,-0.0049497895,-4.8885122e-05,-0.002150203,-0.09142877,-1.0242025,0.034833875,-0.0019203024,-0.00048682245,-0.0068269838,-0.098840564,-0.100679874,-0.008974683,-0.00010523386,0.0001819469,-0.006568527,-0.49212465,-0.12897335,0.02200152,-0.0035864897,-0.0002958394,-0.032935873,-0.16863191,-0.5699497,-0.05848814,0.0025389115,0.00020841323,-0.012801153,0.00029674591,0.118958995,-0.0002973983,-0.00047866628,-4.112348e-05,-0.0008475669,-0.00025716238,0.3617549,-0.00039203092,-0.0002950877,0.00032334402,5.2628107e-05,-0.0011662282,0.64238834,-8.7250024e-05,-0.00097150914,0.0007689332,-0.00048298016,0.19527161,0.38589898,0.04382944,-0.00217673,-0.0004054103,0.01389049,0.17687872,0.13819559,0.373274,-0.023752246,-0.00051818416,0.012862451,0.12300786,0.079636246,0.44659072,-0.028886613,0.00036703167,0.011270324,-0.17970093,0.47366405,-0.035808288,0.00040338747,0.00028247712,-0.012631682,-0.21201332,0.73564863,0.10122837,-0.008099606,-0.00060966006,-0.013438189,-0.12806827,0.8134165,0.19632192,-0.013638964,0.00075694546,-0.007698277
304,0.09774548,-0.099928685,0.0148117505,-0.0001321882,-3.710948e-05,0.006226263,-0.028112363,-0.48914093,0.057066552,-0.0047459565,-1.3770536e-05,-0.0024742214,-0.09343564,-1.0246722,0.029281564,-0.0014842581,-0.0004843435,-0.0068258457,-0.098251596,-0.10063453,-0.015396316,0.00043608993,0.00032537803,-0.0065872204,-0.49356455,-0.12875468,-0.009187946,-0.0011378117,-0.0002698145,-0.032863088,-0.16486621,-0.5699729,-0.06918156,0.0034123217,0.0003388906,-0.01236774,0.0002686223,0.11897281,-0.00029679295,-0.00047277287,-7.805601e-05,-0.0008248873,-0.00026137382,0.3621189,-0.00032292306,-0.00023969635,0.00018526241,0.00022301264,-0.0012270398,0.6425656,-9.629875e-06,-0.0009298641,0.000746954,-0.0004231371,0.19265175,0.38616994,0.056460835,-0.0030560922,-0.0003333469,0.013578381,0.15303609,0.1377729,0.38474932,-0.024501506,-0.00045542978,0.010980986,0.094311304,0.07887496,0.45440698,-0.029336497,0.00034746667,0.009031314,-0.17730017,0.4737609,-0.047503315,0.0014248677,0.00028234674,-0.012336671,-0.21884859,0.73636353,0.087602444,-0.0069738906,-0.0005348127,-0.013961205,-0.14106683,0.81406003,0.18780917,-0.012982784,0.0006852113,-0.008533984
305,0.09647933,-0.09981448,0.020961761,-0.0005046651,-1.2892298e-05,0.006275115,-0.032100864,-0.48904926,0.056325298,-0.004652269,-6.8359077e-07,-0.0028979266,-0.09491223,-1.0245116,0.024053328,-0.0011416869,-0.0005470201,-0.006999282,-0.097016506,-0.10057022,-0.021475352,0.0009750407,0.00047681108,-0.0066295285,-0.49238098,-0.12900494,-0.038551733,0.001435969,-0.0003445904,-0.033267587,-0.1605396,-0.5704673,-0.07872926,0.0043878355,0.00049346965,-0.01217842,0.00020882906,0.11905751,-0.00025250576,-0.00036561862,-8.996017e-05,-0.0008280724,-0.00017292239,0.36242223,-0.0003198199,-0.00022349507,4.117191e-05,0.0005348278,-0.0013535339,0.6426649,5.522743e-05,-0.00094920956,0.0007697332,-0.00040430948,0.18903166,0.3864886,0.06829363,-0.0039880387,-0.0003452194,0.013472619,0.12941639,0.13813011,0.39364684,-0.02564207,-0.00043675117,0.009198584,0.06652817,0.07908119,0.45936015,-0.030227395,0.00035866606,0.006910775,-0.17392741,0.47365358,-0.05852146,0.0025227182,0.000302603,-0.012257753,-0.22434206,0.7362563,0.07376092,-0.005900698,-0.00046264613,-0.014809758,-0.1529117,0.8137063,0.1782486,-0.012361186,0.00070005655,-0.009553643
306,0.09469049,-0.09970307,0.027252976,-0.0008401051,1.74148e-05,0.006280177,-0.03601782,-0.4889034,0.055064406,-0.0045688376,-3.9618462e-06,-0.0033242526,-0.09604943,-1.0242589,0.01839624,-0.0008155247,-0.0006215371,-0.007176833,-0.09526702,-0.10047774,-0.027698617,0.0014941525,0.00063762814,-0.0066609047,-0.48883688,-0.12928183,-0.069119416,0.0040326137,-0.0004377208,-0.03354518,-0.1552332,-0.5709323,-0.08838047,0.00534762,0.0006502047,-0.011932849,0.00014618644,0.11913514,-0.00018960051,-0.00024528615,-8.8468194e-05,-0.0008437075,-9.22475e-05,0.36266756,-0.0003127642,-0.00021393038,-0.00012369826,0.0008036513,-0.0014883187,0.64268935,0.00010346621,-0.0009999797,0.0007899839,-0.0003817603,0.18434937,0.38676402,0.08026104,-0.0049058553,-0.00034680124,0.013343928,0.10413324,0.13852091,0.40106076,-0.02670331,-0.0004143268,0.007413499,0.037234344,0.079366624,0.4624237,-0.031017024,0.00038675056,0.0047432575,-0.16960981,0.47351927,-0.06968412,0.0035900734,0.00034517935,-0.012126459,-0.22887467,0.73605466,0.059067115,-0.00480655,-0.0003835843,-0.015585192,-0.1644123,0.81322086,0.16756454,-0.011694828,0.0007173121,-0.010543324
307,0.09253533,-0.09957115,0.033726264,-0.0011809357,8.483138e-05,0.006175994,-0.039727487,-0.48912212,0.05295815,-0.004417155,-1.8162653e-05,-0.0037094718,-0.09691367,-1.0244259,0.012135967,-0.00045196898,-0.0006538088,-0.00723497,-0.093143605,-0.10036652,-0.034101803,0.001984235,0.000795722,-0.0066752955,-0.48323774,-0.12919025,-0.10131286,0.0065796897,-0.00048032322,-0.03348288,-0.14894381,-0.5709149,-0.09843667,0.0062436895,0.00079895183,-0.011486735,9.588804e-05,0.11918533,-0.00012756418,-0.00017584302,-8.831918e-05,-0.0008497499,-6.022677e-05,0.3628931,-0.00025361218,-0.00018648058,-0.0002953224,0.0009173406,-0.0015619993,0.6426883,0.00014556572,-0.0010387208,0.00077293324,-0.0003183894,0.17874609,0.38694286,0.09242474,-0.0057852454,-0.00026751356,0.013075698,0.077168286,0.13828617,0.4073029,-0.027493518,-0.00035877153,0.005584404,0.006239563,0.07889429,0.46397746,-0.031489592,0.0004156211,0.002462769,-0.1645103,0.47351655,-0.08102842,0.0046044774,0.00038585952,-0.011814084,-0.23251644,0.7364635,0.043680705,-0.0036576148,-0.0002793125,-0.016089413,-0.17561564,0.8134319,0.15606342,-0.010973796,0.0006722994,-0.011413502
308,0.08998583,-0.09944094,0.04021627,-0.0015250333,0.0001732083,0.0060064835,-0.04327516,-0.48958027,0.050229307,-0.0042174906,-4.6500936e-05,-0.004049734,-0.09745501,-1.0248653,0.005505832,-6.606337e-05,-0.00065831875,-0.0071909316,-0.090607315,-0.10024761,-0.0405165,0.0024481695,0.00093716756,-0.006663695,-0.47552082,-0.12885696,-0.13415247,0.009085914,-0.00049751357,-0.033168383,-0.14182422,-0.57055664,-0.10850215,0.007089156,0.0009346623,-0.010896557,5.1406212e-05,0.11923505,-6.201211e-05,-0.00012834743,-8.542463e-05,-0.0008430667,-4.6815723e-05,0.36309624,-0.00016629323,-0.00014860928,-0.00046416372,0.000925703,-0.0015853606,0.6426672,0.00018210709,-0.0010707788,0.00073131896,-0.0002321396,0.1722413,0.38704303,0.10446958,-0.0066317245,-0.00013978593,0.01269998,0.049153198,0.13763888,0.4120148,-0.028079607,-0.00028651953,0.0037261993,-0.025652232,0.07792068,0.4637043,-0.031732276,0.00044633402,0.00012013316,-0.15862134,0.47360566,-0.092274204,0.0055854693,0.00041867,-0.011377948,-0.23513213,0.73727876,0.027807629,-0.002477808,-0.00016030064,-0.016408587,-0.1862313,0.8141062,0.14377467,-0.010204634,0.0005856268,-0.012210533
309,0.08697033,-0.09934287,0.046543498,-0.0018609837,0.00025331322,0.005807438,-0.046695977,-0.4899728,0.0472806,-0.0040207393,-9.107217e-05,-0.004328967,-0.09755416,-1.0252279,-0.0011636883,0.0003095679,-0.00066884083,-0.0070926547,-0.087581106,-0.100135,-0.046767626,0.0028943717,0.0010459721,-0.006602641,-0.46548638,-0.12860207,-0.16647498,0.0115603795,-0.00053984404,-0.032641098,-0.134015,-0.57024026,-0.1180561,0.007884373,0.0010517761,-0.010223573,-1.4044344e-06,0.11931889,8.298084e-06,-5.7864934e-05,-6.760284e-05,-0.00082116947,-2.0839274e-05,0.36326498,-9.0714544e-05,-0.00011149421,-0.0006164126,0.00091075804,-0.0015962794,0.64263165,0.00020940974,-0.0011064205,0.00068710535,-0.00015321188,0.16481534,0.38711637,0.11606909,-0.007450735,-2.4433713e-05,0.012251552,0.020734925,0.13710903,0.41473448,-0.028512616,-0.00022349879,0.0018483736,-0.057573408,0.07710932,0.46116126,-0.03179776,0.0004814628,-0.002233224,-0.15190428,0.47369626,-0.10313137,0.006544087,0.0004489678,-0.010878256,-0.2366001,0.73798144,0.0116234515,-0.0012971405,-5.0883275e-05,-0.01665272,-0.19599544,0.81463736,0.13064437,-0.009372661,0.0005067475,-0.012981869
310,0.08346884,-0.09929675,0.05264147,-0.0021914057,0.0003086552,0.005591228,-0.04998251,-0.49013114,0.044324778,-0.0038513504,-0.0001550559,-0.004565115,-0.09713467,-1.0253209,-0.00770582,0.0006601028,-0.00069871347,-0.006982753,-0.08404101,-0.100049525,-0.052788753,0.0033358838,0.0011110082,-0.0064877067,-0.45304817,-0.12863207,-0.19776429,0.013988692,-0.000629983,-0.03196027,-0.1255801,-0.570225,-0.12686631,0.008623652,0.0011475869,-0.00951346,-7.018447e-05,0.11945453,7.854123e-05,4.6033412e-05,-2.8450973e-05,-0.00077689067,3.059581e-05,0.36339837,-4.0523708e-05,-7.3716044e-05,-0.0007402934,0.0008961307,-0.0016051941,0.6426091,0.00022615865,-0.0011413116,0.00064711994,-9.480305e-05,0.15646875,0.38721249,0.12709518,-0.008250242,5.5902172e-05,0.011758674,-0.0078048627,0.1370279,0.4152862,-0.028829012,-0.00017696619,-3.8716942e-05,-0.089166604,0.07687576,0.45616937,-0.03173445,0.0005236303,-0.0045601744,-0.14435634,0.47375602,-0.113487765,0.0074748695,0.0004816898,-0.0103448555,-0.23691678,0.73826855,-0.0047856206,-0.0001231432,3.2726675e-05,-0.016863143,-0.20484208,0.8146695,0.11666053,-0.008475982,0.0004584901,-0.01374796
311,0.0795401,-0.09929679,0.05850934,-0.0025303438,0.00034642033,0.005351083,-0.05307144,-0.49019334,0.0412441,-0.0036872588,-0.00022959895,-0.004763143,-0.09622657,-1.0253211,-0.014180622,0.0009972863,-0.0007320348,-0.006849179,-0.080050126,-0.09999448,-0.058582302,0.003764648,0.0011293627,-0.006331494,-0.43833593,-0.1287999,-0.2281464,0.016340286,-0.0007414102,-0.03114142,-0.11652807,-0.5703355,-0.13503514,0.009300092,0.0012164591,-0.008762749,-0.00014611753,0.11962709,0.00014285091,0.0001616329,2.3918226e-05,-0.00071101636,8.817017e-05,0.36350298,-1.8961728e-06,-3.0929223e-05,-0.00083315,0.00085161347,-0.0015923008,0.6426101,0.00023654476,-0.0011636429,0.00059684995,-4.5467168e-05,0.147275,0.3873022,0.13755742,-0.009025406,0.000120491255,0.011213321,-0.03643635,0.13715509,0.41378847,-0.029020775,-0.0001377333,-0.0019228924,-0.120453164,0.07692104,0.44888368,-0.031535026,0.0005669524,-0.0068549905,-0.13605301,0.47383186,-0.12334213,0.008365739,0.00050814217,-0.009766746,-0.2361078,0.7383813,-0.021330647,0.001040481,9.49502e-05,-0.016998172,-0.21276927,0.8144989,0.10196719,-0.007533895,0.00041960925,-0.014483847
312,0.075217366,-0.09933401,0.06415427,-0.0028774105,0.00037539192,0.005092558,-0.055919193,-0.49026734,0.037882585,-0.0035087876,-0.00031077303,-0.0049240952,-0.09487806,-1.0253791,-0.02068664,0.0013337918,-0.00075515814,-0.0066890344,-0.07565213,-0.09996213,-0.06415333,0.00416911,0.0011030734,-0.006138459,-0.42145225,-0.12897322,-0.2578325,0.018588888,-0.00084621937,-0.030210996,-0.10684765,-0.5704105,-0.14268911,0.00991234,0.0012577288,-0.007983927,-0.00021505915,0.119816124,0.00020645373,0.0002752971,7.913355e-05,-0.0006310344,0.00013681129,0.3635751,3.5826117e-05,1.6190112e-05,-0.00089592487,0.00076523144,-0.0015423037,0.64264,0.0002454333,-0.0011714548,0.0005241132,7.3816627e-06,0.1372786,0.38735524,0.14748512,-0.009765912,0.00018226122,0.010614179,-0.06520162,0.13727501,0.4103409,-0.029086627,-9.8509714e-05,-0.0037921816,-0.15151238,0.07698181,0.4394397,-0.031204244,0.0006041867,-0.009106161,-0.12703435,0.47395238,-0.13271652,0.00920419,0.0005227267,-0.009150188,-0.2341736,0.73852026,-0.037967987,0.0021903198,0.00013993238,-0.017031696,-0.21975894,0.81438136,0.08666701,-0.006564399,0.0003721416,-0.015164385
313,0.07053259,-0.09939751,0.06955895,-0.0032326058,0.00040454045,0.004816713,-0.05848948,-0.49043503,0.034139197,-0.0032979138,-0.00039641745,-0.0050408123,-0.09312384,-1.0256122,-0.027272107,0.0016844701,-0.000755241,-0.0064932685,-0.070885845,-0.09994507,-0.06948154,0.004541654,0.0010337122,-0.0059038103,-0.40249997,-0.12905459,-0.28685513,0.02071052,-0.00092043646,-0.029166246,-0.09656035,-0.57034045,-0.14988263,0.010458084,0.0012732241,-0.0071800957,-0.00026545953,0.12000564,0.00027312338,0.00037609972,0.000126875,-0.0005385764,0.00016849115,0.36361474,7.965416e-05,6.6652894e-05,-0.0009259656,0.0006325757,-0.0014419723,0.6427114,0.00025869533,-0.0011604838,0.00042472946,7.2730705e-05,0.12653136,0.38735676,0.15685448,-0.01046174,0.00025010342,0.009949744,-0.09402694,0.13723025,0.40499264,-0.029006068,-5.4061413e-05,-0.005644299,-0.18228337,0.07686354,0.42793036,-0.030725628,0.0006255058,-0.011307349,-0.11734628,0.47413924,-0.14158866,0.009980693,0.0005209609,-0.008494629,-0.2311052,0.73883545,-0.054614417,0.0033255517,0.00016975962,-0.0169385,-0.22575611,0.8145099,0.070868984,-0.0055768043,0.0003042724,-0.015765378
314,0.065517545,-0.0994855,0.074661285,-0.0036006905,0.000433187,0.0045169126,-0.06076231,-0.49067792,0.030089721,-0.0030484423,-0.00048295595,-0.0051080184,-0.090952605,-1.0259962,-0.033846058,0.0020531956,-0.000731713,-0.0062577464,-0.06578098,-0.09994958,-0.07450886,0.004883006,0.0009194389,-0.0056205243,-0.38157377,-0.12906234,-0.31486547,0.022693574,-0.000965736,-0.02797578,-0.08575202,-0.570158,-0.15650532,0.010931021,0.0012616133,-0.0063456716,-0.0002991017,0.120194614,0.0003365837,0.00046127848,0.00016673561,-0.00042820722,0.0001837872,0.36362386,0.00012587011,0.000117488205,-0.0009176992,0.00045897719,-0.0012930185,0.64282715,0.00027797,-0.0011258107,0.00030561423,0.00014464371,0.11510805,0.3873151,0.16555707,-0.011107409,0.00032017613,0.009209868,-0.12262059,0.13705665,0.39771852,-0.028752912,-6.1858445e-06,-0.0074843876,-0.2124463,0.076607965,0.4143703,-0.030070059,0.0006253382,-0.013448963,-0.10705682,0.47438458,-0.1498561,0.01068975,0.00050074,-0.0077914074,-0.22690745,0.73929083,-0.07112271,0.004443392,0.00018085702,-0.016711611,-0.23068236,0.8148473,0.054681927,-0.0045666955,0.00022178516,-0.016273856
315,0.06019922,-0.09959777,0.07939747,-0.0039830543,0.00045643747,0.0041891066,-0.0627216,-0.49094626,0.025836527,-0.00276329,-0.0005669389,-0.005122916,-0.08834844,-1.0264605,-0.040303096,0.0024358444,-0.0006903055,-0.005985165,-0.060363658,-0.09998049,-0.07917696,0.005193066,0.0007624328,-0.005284546,-0.35876128,-0.12904057,-0.34148908,0.024530292,-0.0009911481,-0.026613867,-0.074510016,-0.5699245,-0.16242823,0.011325587,0.0012218375,-0.005481016,-0.00031963922,0.12038334,0.00038962672,0.0005325712,0.00020120852,-0.00029885396,0.00018502772,0.36360127,0.00016763248,0.00016303919,-0.00087033585,0.00025567692,-0.0011057947,0.6429795,0.00030229613,-0.0010668505,0.00017692268,0.00021373108,0.10308392,0.38723987,0.17348395,-0.011698734,0.00038434705,0.008394413,-0.15068793,0.13683647,0.38849193,-0.028310899,4.04194e-05,-0.009313114,-0.2416709,0.07631458,0.39876878,-0.02921893,0.0006015517,-0.015517781,-0.096235044,0.47466722,-0.15741439,0.011323925,0.00046191597,-0.00703888,-0.22159258,0.73979586,-0.08734709,0.0055381674,0.00016942737,-0.01635808,-0.23446788,0.8152895,0.038208105,-0.0035306057,0.00013486296,-0.016682263
316,0.05460107,-0.09973437,0.08371268,-0.004376754,0.0004678592,0.003832181,-0.06435326,-0.49119958,0.021469355,-0.0024506412,-0.0006426051,-0.005088318,-0.08530165,-1.0269468,-0.04655189,0.0028251465,-0.0006393021,-0.005683873,-0.054658927,-0.10003883,-0.083436355,0.005470507,0.000566259,-0.00489565,-0.33415097,-0.1290228,-0.3664052,0.026213368,-0.0010040394,-0.025071869,-0.062910326,-0.5696858,-0.16754214,0.011637803,0.0011548344,-0.0045957225,-0.0003294684,0.120570675,0.0004275539,0.00059312955,0.00023179315,-0.00015410408,0.00017601624,0.36354613,0.00019802526,0.00019964576,-0.00078802183,3.6119483e-05,-0.0008927807,0.64315856,0.00032861158,-0.0009864587,4.7753594e-05,0.00027251244,0.09053309,0.38713682,0.18054321,-0.012232451,0.00043450156,0.007509932,-0.17797467,0.13663484,0.37730536,-0.027674649,8.106604e-05,-0.011125144,-0.26967162,0.07606326,0.38115114,-0.02816762,0.00055512576,-0.017499315,-0.084947005,0.47496668,-0.16417658,0.011874501,0.00040595513,-0.0062432364,-0.21517862,0.74027586,-0.103155166,0.006603539,0.00013247738,-0.015888155,-0.23706034,0.81575346,0.021543434,-0.0024676397,5.3104013e-05,-0.016985886
317,0.048747826,-0.09989259,0.087565795,-0.004775554,0.0004637381,0.0034470623,-0.06564748,-0.4914204,0.017044434,-0.0021140017,-0.0007041525,-0.005014451,-0.08181929,-1.0274253,-0.05252913,0.0032162908,-0.0005858395,-0.0053659566,-0.048695117,-0.10012138,-0.08725031,0.005712893,0.00033727288,-0.0044564605,-0.30785835,-0.12901485,-0.38938203,0.027739786,-0.0010070588,-0.023357363,-0.051021688,-0.56945205,-0.17177878,0.011869652,0.0010633329,-0.0037041316,-0.00032940693,0.12075098,0.0004494018,0.00064460933,0.00025803223,-1.3783574e-07,0.00015992671,0.36345708,0.00021224469,0.00022443011,-0.000677187,-0.00018735137,-0.0006650388,0.6433513,0.0003534034,-0.0008896794,-7.459542e-05,0.00031672046,0.07753288,0.3870061,0.186668,-0.01270495,0.00046635093,0.006565973,-0.2042752,0.13647082,0.3641907,-0.026848342,0.000112643465,-0.012912696,-0.29622313,0.07587734,0.36158502,-0.02692228,0.00048759114,-0.019379856,-0.07325939,0.47526565,-0.17008038,0.012334164,0.0003350582,-0.0054131,-0.20769042,0.7406986,-0.118429795,0.0076344553,6.980123e-05,-0.0153093,-0.23842396,0.8162075,0.0047860816,-0.0013794973,-1.6670674e-05,-0.017177235
318,0.042667132,-0.1000649,0.090934366,-0.00517077,0.00044423714,0.0030367747,-0.06659201,-0.49161202,0.012571833,-0.0017547347,-0.0007488262,-0.0049112206,-0.07792008,-1.0278938,-0.058211163,0.0036056843,-0.0005325371,-0.005041048,-0.042505324,-0.100220144,-0.09059654,0.005917251,8.594245e-05,-0.003970729,-0.2800134,-0.12900206,-0.41030636,0.029108541,-0.0009976561,-0.02148698,-0.038898088,-0.5692142,-0.17511983,0.012026029,0.0009520799,-0.0028207125,-0.00031763036,0.120915905,0.0004574107,0.000686666,0.00027842447,0.00015541539,0.00013697706,0.36333615,0.00020891055,0.00023558736,-0.00054593384,-0.00040434767,-0.00043253042,0.6435486,0.0003755428,-0.00078276545,-0.00018332686,0.0003459733,0.064157344,0.3868487,0.19182262,-0.013112741,0.00048017083,0.00557277,-0.22945166,0.13632706,0.34921587,-0.025841866,0.00013434514,-0.014665626,-0.32118434,0.07573588,0.34017602,-0.02549709,0.00039997906,-0.021150062,-0.06123589,0.47555456,-0.17509097,0.012699164,0.00025371322,-0.004558509,-0.19915943,0.74106675,-0.13307424,0.008627985,-1.6043428e-05,-0.014630321,-0.23854192,0.8166593,-0.0119660515,-0.00027200766,-7.258728e-05,-0.017251004
319,0.036387008,-0.10024334,0.09380427,-0.005553402,0.0004101172,0.0026045367,-0.067179196,-0.4917782,0.008058418,-0.0013752803,-0.0007751286,-0.0047878306,-0.07362387,-1.0283505,-0.063580185,0.0039890613,-0.000481184,-0.004717,-0.03612218,-0.100327075,-0.09345938,0.0060817488,-0.00017688423,-0.0034435354,-0.2507505,-0.12897429,-0.42909586,0.030319791,-0.00097387016,-0.019478029,-0.026590303,-0.56897175,-0.17755848,0.012112021,0.000826722,-0.0019570785,-0.0002928488,0.12105869,0.00045383908,0.0007187221,0.00029195938,0.0003053397,0.000107200816,0.3631884,0.0001876466,0.00023247302,-0.0004023686,-0.0006052116,-0.00020526163,0.6437439,0.0003941916,-0.0006715171,-0.00027188563,0.00036088005,0.05047787,0.3866695,0.19598445,-0.01345305,0.00047722412,0.0045408458,-0.25339085,0.13619119,0.33246174,-0.02466727,0.00014583021,-0.01637294,-0.34444353,0.07562328,0.31703937,-0.023907978,0.00029434473,-0.022802802,-0.048937432,0.475826,-0.17918509,0.012968671,0.0001672185,-0.0036885943,-0.18962437,0.74138266,-0.14700446,0.0095815,-0.00012157019,-0.013861658,-0.23741148,0.8171119,-0.028623825,0.00084848003,-0.000113368034,-0.017204935
320,0.029935304,-0.10042023,0.09616728,-0.0059148483,0.00036234222,0.0021535903,-0.06740855,-0.49192408,0.0035147294,-0.0009785965,-0.0007820595,-0.0046530487,-0.068952814,-1.028794,-0.06861881,0.0043624025,-0.00043381227,-0.0043995064,-0.029577369,-0.100435704,-0.09582853,0.0062054843,-0.00044102594,-0.002881037,-0.22021103,-0.12892397,-0.44568157,0.031373944,-0.0009346969,-0.017346865,-0.014150374,-0.56872684,-0.17909276,0.012132823,0.00069308653,-0.0011215117,-0.00025456306,0.12117499,0.00044042477,0.0007402599,0.00029750261,0.00044320896,7.143617e-05,0.3630206,0.00014891848,0.0002153907,-0.00025391206,-0.00078131724,7.757917e-06,0.6439326,0.00040807948,-0.0005601756,-0.00033486375,0.00036232919,0.03656472,0.38647482,0.19913907,-0.0137234125,0.00045916205,0.0034807883,-0.27599323,0.13605392,0.31401935,-0.023337286,0.00014676899,-0.018023517,-0.36590475,0.07552567,0.29229748,-0.02217047,0.00017394358,-0.024331795,-0.036423106,0.47607353,-0.18234846,0.01314367,8.0260914e-05,-0.0028109998,-0.17913094,0.74165016,-0.16014734,0.010491729,-0.00024217693,-0.013013845,-0.23504186,0.8175678,-0.04510615,0.0019759717,-0.00013744459,-0.017038617
321,0.02334078,-0.10058811,0.09801805,-0.0062470734,0.00030356646,0.0016864259,-0.067284204,-0.49204913,-0.0010471642,-0.0005677454,-0.0007704776,-0.0045135124,-0.063933454,-1.0292155,-0.0733093,0.004721774,-0.0003919698,-0.0040921364,-0.02290264,-0.10053952,-0.09769605,0.0062880516,-0.0006964095,-0.0022902712,-0.18854795,-0.12885073,-0.46000162,0.032272298,-0.0008801046,-0.015106162,-0.0016343296,-0.56848943,-0.17972341,0.012093912,0.00055691507,-0.00031777844,-0.00020364858,0.12126103,0.00041848747,0.0007511955,0.00029432308,0.0005637109,3.1149015e-05,0.3628387,9.3672425e-05,0.00018392876,-0.00010715425,-0.0009259051,0.00019866228,0.6441097,0.00041498616,-0.00045335852,-0.00036768822,0.00035140105,0.022489164,0.38627285,0.2012778,-0.01392203,0.0004282617,0.002402816,-0.29716468,0.13591558,0.29399046,-0.021864437,0.00013625994,-0.019605821,-0.38547832,0.075441375,0.26608276,-0.020298481,4.2364467e-05,-0.025731867,-0.023753311,0.47628978,-0.18457179,0.013226703,-2.5238842e-06,-0.0019311011,-0.16772991,0.7418652,-0.17243561,0.011354358,-0.0003724699,-0.012097321,-0.23144825,0.8180163,-0.06133347,0.0031040208,-0.00014382228,-0.016753457
322,0.01663334,-0.1007403,0.0993548,-0.0065428056,0.00023733638,0.0012051975,-0.06681288,-0.49215195,-0.0056135515,-0.00014599413,-0.0007423423,-0.0043740636,-0.0585949,-1.0296043,-0.07763462,0.0050633047,-0.00035667175,-0.003796326,-0.016129741,-0.10063262,-0.09905729,0.006329719,-0.00093388185,-0.0016790461,-0.15592267,-0.12875818,-0.47200468,0.03301675,-0.00081066333,-0.012767656,0.010899879,-0.56827295,-0.17945544,0.012000637,0.00042334944,0.00045362115,-0.00014189538,0.12131423,0.00038919924,0.000751799,0.00028220564,0.0006627925,-1.1989847e-05,0.36264938,2.3473054e-05,0.00013801455,3.20822e-05,-0.0010342905,0.00036082044,0.64427173,0.00041239336,-0.00035569817,-0.00036733385,0.00032959878,0.008322799,0.38607275,0.20239858,-0.014047807,0.00038730865,0.0013165511,-0.31681925,0.13578086,0.27248704,-0.020261772,0.0001134295,-0.021107774,-0.403086,0.07537384,0.23853606,-0.018305955,-9.62161e-05,-0.02699891,-0.010988879,0.47646856,-0.18585199,0.01322202,-7.6726545e-05,-0.0010527335,-0.1554782,0.7420221,-0.18380909,0.01216457,-0.00050655846,-0.011122268,-0.22665462,0.81844187,-0.07722849,0.00422578,-0.00013254955,-0.01635309
323,0.009843532,-0.100870796,0.10018037,-0.0067950822,0.00016697869,0.0007127896,-0.0660046,-0.492237,-0.010170792,0.0002826266,-0.0006993115,-0.004239331,-0.05296789,-1.0299573,-0.08158066,0.005383484,-0.00032841542,-0.0035117604,-0.009290628,-0.10071054,-0.09991184,0.006331682,-0.001145687,-0.0010559242,-0.12250303,-0.12864622,-0.48165533,0.03360928,-0.0007271945,-0.010345692,0.023394087,-0.56808484,-0.1782998,0.011857836,0.0002968805,0.0011934023,-7.1209855e-05,0.12133421,0.00035444554,0.0007422529,0.00026112795,0.00073707476,-5.6387857e-05,0.36246067,-5.896762e-05,7.911399e-05,0.00015833601,-0.0011033164,0.0004890263,0.644416,0.00039854273,-0.00027033314,-0.00033303557,0.00029920973,-0.0058632893,0.38588253,0.20250534,-0.014099866,0.00033883797,0.00023137033,-0.3348823,0.13564725,0.2496293,-0.01854426,7.812865e-05,-0.02251714,-0.41866395,0.075316384,0.20980555,-0.016208626,-0.00023655058,-0.028129535,0.0018105905,0.47660682,-0.18619269,0.013135478,-0.00013877451,-0.00017989427,-0.14243846,0.74212617,-0.19421583,0.012917535,-0.0006379299,-0.010098904,-0.2206946,0.81884086,-0.09271765,0.005334864,-0.00010444969,-0.015843896
324,0.003003154,-0.100974925,0.10050015,-0.0069982633,9.591598e-05,0.0002121795,-0.0648694,-0.4923095,-0.014701241,0.0007137768,-0.0006430689,-0.0041124076,-0.04708456,-1.0302726,-0.08513288,0.005679751,-0.00030757894,-0.0032366477,-0.0024178084,-0.10077086,-0.100262344,0.0062961727,-0.0013259128,-0.00042995997,-0.08846559,-0.12851565,-0.48892415,0.034051724,-0.0006315663,-0.007854547,0.035787493,-0.5679311,-0.17626987,0.0116699105,0.00018107519,0.0019049384,5.7909638e-06,0.12132202,0.0003160294,0.00072295405,0.00023111328,0.0007844828,-0.00010025874,0.36228,-0.00015026331,9.249896e-06,0.00026739016,-0.0011318056,0.00057990104,0.64454126,0.00037176535,-0.00019918196,-0.00026647255,0.00026260503,-0.019996198,0.38570902,0.20160583,-0.014077475,0.0002849386,-0.0008434877,-0.35128266,0.13551268,0.22554646,-0.016727243,3.069453e-05,-0.023822125,-0.43215394,0.075261906,0.18004817,-0.014021715,-0.00037259725,-0.029120805,0.0145839015,0.4767027,-0.18560249,0.012973465,-0.0001863162,0.0006840583,-0.1286802,0.7421848,-0.20360793,0.013607496,-0.0007600668,-0.009036883,-0.21361001,0.81921124,-0.10772652,0.0064250226,-6.056577e-05,-0.015233869
325,-0.0038568676,-0.10104914,0.10032046,-0.0071463324,2.7306378e-05,-0.00029330328,-0.063420355,-0.4923732,-0.019191056,0.0011411458,-0.00057589076,-0.00399651,-0.04097716,-1.0305452,-0.08827958,0.005947981,-0.00029339117,-0.0029691216,0.0044577215,-0.10081059,-0.10011199,0.0062252283,-0.0014695562,0.00018974207,-0.053982645,-0.12837046,-0.49379364,0.0343474,-0.00052580156,-0.0053129103,0.048021752,-0.567821,-0.17338207,0.011439996,7.8969635e-05,0.0025901683,8.7074935e-05,0.12128024,0.00027667824,0.0006946176,0.00019369926,0.0008033477,-0.00014278665,0.36211556,-0.00024696253,-6.9215894e-05,0.00035459548,-0.0011196891,0.00063046627,0.6446463,0.00033199787,-0.00014493056,-0.0001701249,0.00022256933,-0.034008317,0.3855593,0.1997114,-0.013981154,0.00022779545,-0.0018993616,-0.3659597,0.13537869,0.20036519,-0.014828873,-2.8114766e-05,-0.025010595,-0.4435097,0.07520951,0.14941624,-0.011764599,-0.00049818517,-0.02997096,0.027274381,0.47675648,-0.18409163,0.012743864,-0.00021638256,0.0015350543,-0.11427126,0.7422025,-0.21194677,0.014230827,-0.0008670776,-0.007947001,-0.2054442,0.819546,-0.12218837,0.00749034,-3.343448e-06,-0.014534814
326,-0.010704808,-0.10109114,0.09965035,-0.007235311,-3.5329722e-05,-0.0008004159,-0.061671883,-0.49243185,-0.023622502,0.0015591308,-0.0004999712,-0.0038930029,-0.03467969,-1.0307728,-0.09100884,0.0061854683,-0.0002846209,-0.0027057715,0.011304866,-0.100829095,-0.099467695,0.0061217137,-0.0015737079,0.0007941779,-0.019232854,-0.1282146,-0.4962562,0.034498967,-0.00041243725,-0.0027387775,0.060036615,-0.56776077,-0.16965641,0.0111709405,-7.4449927e-06,0.0032533193,0.00016987883,0.12121251,0.00023864489,0.00065788254,0.00015037134,0.0007936917,-0.00018312037,0.361974,-0.00034494326,-0.00015377253,0.00041724741,-0.0010690438,0.000640437,0.64473057,0.00027944148,-0.00010866299,-4.878288e-05,0.0001817774,-0.047831733,0.38543877,0.19683875,-0.013811579,0.00016941922,-0.002928298,-0.37885934,0.13524586,0.17421989,-0.0128669785,-9.691715e-05,-0.02607161,-0.452694,0.07515664,0.1180686,-0.009455241,-0.0006074386,-0.030678043,0.039825223,0.47676963,-0.18167642,0.012454525,-0.00022781594,0.0023700558,-0.099285506,0.74218726,-0.21920072,0.014783064,-0.0009534338,-0.0068384856,-0.19624858,0.8198415,-0.1360381,0.008524748,6.457418e-05,-0.013758715
327,-0.01750851,-0.10109985,0.09850003,-0.0072626323,-8.851476e-05,-0.0013058223,-0.059638888,-0.49248925,-0.027976234,0.0019622035,-0.00041749142,-0.003801806,-0.028226897,-1.0309535,-0.0933093,0.0063901413,-0.0002794027,-0.002442453,0.018092807,-0.100826904,-0.098338395,0.005988732,-0.0016369969,0.001374824,0.015602976,-0.12805241,-0.49631324,0.034508757,-0.00029428594,-0.00015077367,0.0717715,-0.5677545,-0.16511588,0.0108649405,-7.6934695e-05,0.0038991906,0.0002511572,0.121123314,0.00020398106,0.000613451,0.00010294281,0.00075669214,-0.00022066571,0.36186075,-0.00043994188,-0.00024191663,0.0004537739,-0.0009834999,0.00061143935,0.6447947,0.00021519884,-9.078905e-05,9.126475e-05,0.00014293194,-0.061399713,0.3853515,0.19300863,-0.013569804,0.00011161482,-0.0039230734,-0.3899333,0.13511512,0.14724876,-0.010859371,-0.00017384812,-0.026995117,-0.4596778,0.075101435,0.08616681,-0.0071113,-0.0006950202,-0.031240119,0.052180476,0.47674507,-0.17837721,0.012113079,-0.00022046221,0.0031863824,-0.083800115,0.74214756,-0.22534451,0.015259853,-0.0010145043,-0.005719512,-0.18607967,0.8200949,-0.149213,0.009521971,0.00014013797,-0.01291807
328,-0.024235709,-0.10107526,0.09688154,-0.00722735,-0.00012903474,-0.0018063076,-0.057336994,-0.4925484,-0.032231256,0.00234491,-0.0003305003,-0.0037215305,-0.021653386,-1.0310868,-0.09517036,0.006560445,-0.00027533656,-0.002174314,0.024791144,-0.10080594,-0.0967354,0.005829692,-0.0016596355,0.0019240323,0.050344605,-0.1278882,-0.4939772,0.03437892,-0.00017433532,0.0024323752,0.08316653,-0.5678041,-0.15978685,0.010523446,-0.0001291167,0.0045327693,0.0003278423,0.1210178,0.00017430447,0.00056188554,5.3597614e-05,0.00069471076,-0.00025532022,0.3617803,-0.00052758865,-0.0003309287,0.00046391413,-0.0008681314,0.0005468372,0.64483917,0.00014116988,-9.0615824e-05,0.00024251526,0.00010849722,-0.0746476,0.38529995,0.18824644,-0.013257388,5.6223478e-05,-0.0048773885,-0.3991413,0.1349869,0.11959243,-0.008823554,-0.00025643967,-0.027772702,-0.46444196,0.07504211,0.053873368,-0.0047499686,-0.00075645535,-0.0316554,0.06428577,0.47668675,-0.17421825,0.011726905,-0.00019529881,0.003981836,-0.067894965,0.74209285,-0.23036037,0.015657362,-0.001046743,-0.004597391,-0.17499918,0.82030517,-0.1616542,0.010475774,0.00022004731,-0.012025502
329,-0.030854268,-0.10101844,0.09480776,-0.0071301796,-0.0001540836,-0.0022987593,-0.054781236,-0.4926115,-0.036364477,0.0027018823,-0.00024097413,-0.0036495198,-0.014992811,-1.0311725,-0.09658164,0.0066954847,-0.00026967784,-0.0018961523,0.031369854,-0.10076909,-0.09467183,0.005648017,-0.0016434342,0.0024353843,0.08481443,-0.12772635,-0.48926938,0.03411126,-5.5614044e-05,0.00499224,0.094162986,-0.56790906,-0.15369801,0.010147322,-0.00016415678,0.005158948,0.0003968319,0.12090157,0.00015073642,0.0005036667,4.763715e-06,0.00061102584,-0.00028719567,0.36173517,-0.000603728,-0.00041814893,0.00044865906,-0.00072930474,0.00045163743,0.6448655,6.004423e-05,-0.00010656379,0.00039672738,8.0632046e-05,-0.087513015,0.38528496,0.18258107,-0.012876602,5.1972456e-06,-0.005786095,-0.40644935,0.13486202,0.09139226,-0.0067760283,-0.00034172088,-0.028397707,-0.46697602,0.074977726,0.02135026,-0.002387479,-0.0007882959,-0.03192228,0.076088004,0.4765997,-0.16922674,0.011302542,-0.00015421119,0.0047545545,-0.051652238,0.74203235,-0.23423629,0.015972333,-0.0010480508,-0.0034783063,-0.16307299,0.82047176,-0.17330591,0.011379896,0.00030098855,-0.011093261
330,-0.03733238,-0.10093172,0.092291996,-0.0069732927,-0.0001616748,-0.002780147,-0.051986337,-0.4926788,-0.04035106,0.0030279458,-0.00015082955,-0.0035819253,-0.008277558,-1.0312096,-0.09753295,0.0067947228,-0.00025973783,-0.001602836,0.03779973,-0.10072009,-0.09216204,0.005447034,-0.0015912913,0.0029039122,0.11883927,-0.12757231,-0.4822174,0.03370729,5.8672274e-05,0.0075113154,0.10470389,-0.5680685,-0.14687929,0.009736808,-0.00018267706,0.005782027,0.00045524817,0.12078066,0.00013373327,0.00043935888,-4.0952116e-05,0.0005096197,-0.000316564,0.36172682,-0.0006647669,-0.00050097797,0.00041009113,-0.0005739061,0.0003318712,0.64487493,-2.4877489e-05,-0.00013627484,0.00054550986,6.0969964e-05,-0.09993629,0.3853063,0.17604394,-0.012430141,-3.945129e-05,-0.006644957,-0.41182864,0.13474353,0.06278848,-0.004731723,-0.0004264135,-0.028865356,-0.46727577,0.0749109,-0.011243112,-3.8634986e-05,-0.0007882572,-0.032039106,0.08753572,0.47648934,-0.16343166,0.010845419,-0.000100006815,0.005503144,-0.03515474,0.7419729,-0.23696543,0.016202087,-0.0010179011,-0.0023673708,-0.15036939,0.82059264,-0.18411578,0.012228122,0.00038006343,-0.0101325065
331,-0.043638818,-0.10081841,0.08934823,-0.0067600645,-0.00015063584,-0.0032474715,-0.048966594,-0.49274975,-0.04416522,0.003318768,-6.182864e-05,-0.0035135867,-0.0015387498,-1.0311987,-0.098015256,0.006858265,-0.000243015,-0.0012891609,0.04405232,-0.100663096,-0.08922164,0.00522976,-0.001507137,0.0033265185,0.15225196,-0.12743095,-0.4728572,0.03316822,0.00016564957,0.009973429,0.114734754,-0.56827974,-0.13936235,0.009291861,-0.00018578023,0.0064055473,0.0005005002,0.12066108,0.0001230957,0.00036942586,-8.1012025e-05,0.0003951192,-0.00034369715,0.3617553,-0.0007077232,-0.0005769748,0.00035132095,-0.00040899124,0.00019462779,0.6448699,-0.000109728426,-0.00017672218,0.0006808599,5.066581e-05,-0.11186101,0.3853625,0.16866942,-0.011921233,-7.5804535e-05,-0.007451061,-0.4152571,0.1346344,0.033919394,-0.0027034665,-0.00050710887,-0.029172845,-0.4653448,0.07484434,-0.043750696,0.0022835806,-0.00075552403,-0.03200449,0.09857941,0.47636187,-0.15686412,0.010359816,-3.6279205e-05,0.006226398,-0.018485531,0.7419208,-0.23854628,0.016344609,-0.00095722126,-0.0012684613,-0.1369585,0.8206666,-0.19403584,0.013014219,0.0004546456,-0.009152785
332,-0.04974299,-0.10068249,0.08599113,-0.006494608,-0.00012052618,-0.0036975238,-0.045736566,-0.4928238,-0.0477807,0.003570933,2.4328008e-05,-0.0034386786,0.005193215,-1.0311422,-0.09802124,0.0068869684,-0.00021710887,-0.00095003657,0.050099667,-0.10060209,-0.08586751,0.004998464,-0.0013954565,0.0037020463,0.18488988,-0.12730503,-0.4612331,0.032495156,0.00026284053,0.01236337,0.12420336,-0.56853515,-0.13118094,0.008812241,-0.0001746472,0.0070317015,0.00053057354,0.12054832,0.00011818251,0.00029430166,-0.00011323113,0.00027234852,-0.0003687963,0.36181915,-0.0007303059,-0.0006440459,0.00027630106,-0.00024143327,4.77843e-05,0.6448529,-0.00019006804,-0.00022441335,0.0007957199,5.053915e-05,-0.12323334,0.38545087,0.16049407,-0.011353413,-0.00010198122,-0.008202665,-0.41671807,0.13453528,0.004922148,-0.0007019667,-0.0005804263,-0.029319525,-0.46119356,0.07477833,-0.07601866,0.004567709,-0.00069091073,-0.031817168,0.1091711,0.47622398,-0.14955755,0.009848956,3.288267e-05,0.006923221,-0.0017281077,0.741883,-0.23898207,0.01639884,-0.0008683796,-0.000184251,-0.12291233,0.8206965,-0.20302184,0.013732226,0.0005224608,-0.008162111
333,-0.05561509,-0.100528605,0.08223601,-0.0061816946,-7.176772e-05,-0.0041271895,-0.04231067,-0.4929,-0.051169958,0.003782034,0.000106045976,-0.0033510122,0.011889271,-1.0310444,-0.097544566,0.0068821628,-0.00018023595,-0.00058091804,0.055914335,-0.10054092,-0.08211787,0.004754819,-0.0012612231,0.0040312298,0.21659598,-0.12719606,-0.4473965,0.031689093,0.00034813106,0.01466753,0.13306001,-0.5688244,-0.12237018,0.008297412,-0.00015073456,0.007661121,0.0005440563,0.12044723,0.000117902644,0.00021437742,-0.00013573375,0.0001462102,-0.00039181672,0.3619157,-0.00073117204,-0.0007004794,0.00018953905,-7.7870674e-05,-0.00010047853,0.6448262,-0.00026124343,-0.00027551502,0.0008842617,6.0891733e-05,-0.13400215,0.3855675,0.15155716,-0.010730606,-0.000116259325,-0.0088991225,-0.41620064,0.13444564,-0.024067488,0.0012642862,-0.0006431695,-0.02930668,-0.4548398,0.07471199,-0.10789586,0.0068041123,-0.0005967,-0.031476125,0.119264066,0.47608224,-0.1415474,0.009314891,0.00010300474,0.0075926892,0.015033468,0.74186593,-0.23828013,0.016364528,-0.00075501204,0.00088347215,-0.10830477,0.8206861,-0.21103343,0.014376527,0.0005817693,-0.007166814
334,-0.06122749,-0.100362,0.07809967,-0.005827345,-6.2547624e-06,-0.0045337044,-0.038704403,-0.4929775,-0.054304067,0.003950376,0.00018143281,-0.003244521,0.018522479,-1.0309101,-0.09658011,0.0068451334,-0.00013177271,-0.00017868727,0.06147135,-0.10048352,-0.07799178,0.0045003854,-0.0011101663,0.0043170396,0.24722505,-0.12710392,-0.43140784,0.030750493,0.0004194983,0.016874705,0.1412597,-0.56913376,-0.1129663,0.007746804,-0.00011636317,0.008292204,0.00054023694,0.12036215,0.00012083165,0.00013065524,-0.00014660973,2.1424145e-05,-0.00041240454,0.36204088,-0.00070987083,-0.0007440224,9.5941126e-05,7.541757e-05,-0.00024235621,0.64479136,-0.0003192909,-0.00032610632,0.0009415613,8.1272796e-05,-0.144122,0.38570735,0.14190125,-0.010057373,-0.00011711242,-0.009541344,-0.41370383,0.13436317,-0.05291894,0.0031891475,-0.0006925799,-0.029137686,-0.4463122,0.0746429,-0.1392382,0.008984383,-0.000476429,-0.030981002,0.1288153,0.47594318,-0.13287166,0.008758891,0.00016951514,0.008233704,0.031716846,0.7418749,-0.2364553,0.016242607,-0.0006220294,0.0019332822,-0.093211666,0.8206421,-0.21803802,0.014942836,0.00063102506,-0.006171223
335,-0.06655578,-0.100188255,0.073599935,-0.005438283,7.2801486e-05,-0.004914064,-0.034936316,-0.49305308,-0.057152633,0.00407492,0.00024782494,-0.0031135352,0.025067806,-1.030744,-0.095123224,0.006776793,-7.2547584e-05,0.00025830418,0.066748604,-0.10043344,-0.07350871,0.004236169,-0.0009484105,0.0045645256,0.27664444,-0.12702954,-0.4133338,0.029678911,0.00047515228,0.018975778,0.14876163,-0.56945,-0.103005275,0.007159577,-7.422082e-05,0.008920979,0.00051932037,0.120296955,0.0001252694,4.4591725e-05,-0.00014420785,-9.766221e-05,-0.000429824,0.36219007,-0.00066715106,-0.00077237,7.4878335e-07,0.0002127951,-0.0003708303,0.6447487,-0.00036108494,-0.0003723111,0.0009641757,0.00011034869,-0.1535544,0.3858655,0.13157119,-0.009338843,-0.000103125814,-0.010131307,-0.40923575,0.13428812,-0.081509314,0.0050684,-0.00072652847,-0.02881759,-0.43564835,0.074571654,-0.16991138,0.011101041,-0.00033492665,-0.03033174,0.13778663,0.47581232,-0.12356982,0.00818174,0.00022815587,0.008844666,0.048242837,0.7419102,-0.2335299,0.016035238,-0.00047545135,0.0029637245,-0.07770893,0.82056755,-0.22401288,0.015427725,0.0006690249,-0.0051780753
336,-0.07157685,-0.10001321,0.068754956,-0.005021196,0.00016163755,-0.005265139,-0.031026516,-0.4931232,-0.059686255,0.004156094,0.00030253455,-0.002952653,0.031500302,-1.0305513,-0.09317118,0.006678365,-4.1493913e-06,0.000730861,0.071725,-0.10039331,-0.06868851,0.0039623193,-0.00078207254,0.004779948,0.30472752,-0.12697357,-0.39324492,0.02847398,0.0005138413,0.020962993,0.15552786,-0.56976056,-0.09252362,0.0065349224,-2.6771799e-05,0.009542253,0.0004824465,0.1202548,0.00012918003,-4.2216852e-05,-0.0001277253,-0.00020692497,-0.00044296868,0.36235815,-0.00060485303,-0.0007839091,-9.058416e-05,0.0003298046,-0.00047941878,0.64470017,-0.00038388744,-0.00041062757,0.00095070316,0.00014642067,-0.1622638,0.3860379,0.12061295,-0.00858002,-7.3579606e-05,-0.010671757,-0.4028098,0.13422152,-0.10971918,0.006899776,-0.00074360333,-0.028352436,-0.42289075,0.07449971,-0.19978619,0.013148021,-0.00017797551,-0.029528992,0.14614138,0.47569486,-0.11368285,0.0075836815,0.0002747844,0.009423699,0.06453388,0.7419705,-0.22952907,0.015745243,-0.0003217114,0.0039740372,-0.061871752,0.82046634,-0.22894028,0.015828384,0.00069509447,-0.0041890275
337,-0.0762631,-0.09984343,0.06358394,-0.0045813657,0.00025678426,-0.0055853873,-0.026986782,-0.4931853,-0.06188142,0.0041963644,0.00034334324,-0.0027563768,0.037792034,-1.0303389,-0.09072861,0.006552199,7.2040246e-05,0.0012380518,0.07637498,-0.10036448,-0.06355272,0.0036780387,-0.000614956,0.004969256,0.33133617,-0.1269336,-0.37122804,0.027136333,0.0005344254,0.022831302,0.16152248,-0.5700486,-0.08156584,0.005872009,2.3069791e-05,0.010150153,0.00043045916,0.12023611,0.00013074419,-0.00012786314,-9.7235665e-05,-0.0003032945,-0.00045106746,0.36253762,-0.0005252678,-0.00077917613,-0.00017369911,0.00042273756,-0.00056253,0.6446459,-0.00038564578,-0.00043950044,0.0009017482,0.00018787384,-0.17020631,0.38621762,0.109078616,-0.0077852644,-2.9195566e-05,-0.011164501,-0.39444217,0.13416037,-0.13741244,0.008683666,-0.00074349344,-0.027747918,-0.40808967,0.07442494,-0.22871497,0.015122797,-1.2237346e-05,-0.02857394,0.15383351,0.47559494,-0.10325581,0.0069625787,0.0003061085,0.009969626,0.08050459,0.7420551,-0.22447152,0.015374944,-0.00016718544,0.0049647093,-0.04578004,0.82034445,-0.23279008,0.01614184,0.0007096231,-0.003203638
338,-0.080588624,-0.09968552,0.05810694,-0.00412374,0.00035398453,-0.0058735088,-0.022828411,-0.49323806,-0.063717544,0.004198663,0.00036851503,-0.00252074,0.043915823,-1.0301154,-0.08780342,0.0064004622,0.00015354122,0.0017768629,0.08067377,-0.10034737,-0.05812328,0.0033819731,-0.00045083836,0.0051386915,0.35633975,-0.12690559,-0.3473762,0.02566742,0.0005360254,0.024576563,0.16671398,-0.5702965,-0.07017782,0.005170138,7.259287e-05,0.010737043,0.00036505982,0.120240405,0.00012840936,-0.00021012127,-5.356688e-05,-0.00038467348,-0.00045288913,0.3627205,-0.0004318338,-0.00075923465,-0.0002449639,0.0004893122,-0.0006159451,0.64458644,-0.00036511198,-0.00045805052,0.00081976946,0.0002326332,-0.17734087,0.3863976,0.09702098,-0.0069587305,2.833968e-05,-0.01161129,-0.38415584,0.13410011,-0.16445637,0.010421116,-0.00072674826,-0.027010722,-0.3913015,0.07434344,-0.2565549,0.01702318,0.00015548826,-0.027469562,0.16081786,0.475516,-0.09233467,0.0063158944,0.00031965366,0.010480583,0.09607169,0.74216336,-0.21837705,0.014927296,-1.8262304e-05,0.005936101,-0.029512685,0.82021034,-0.23553565,0.016366258,0.000713516,-0.002221318
339,-0.084530875,-0.09954584,0.052344795,-0.0036534853,0.0004482204,-0.0061282106,-0.018565046,-0.49328053,-0.06517727,0.004166413,0.00037668087,-0.002243719,0.04984554,-1.0298911,-0.08440568,0.0062246863,0.00023673067,0.002342172,0.08459898,-0.10034168,-0.05242199,0.0030725226,-0.0002938211,0.0052946713,0.37962008,-0.1268851,-0.32178682,0.024069328,0.0005181589,0.026195034,0.17107609,-0.57048887,-0.058405835,0.004429107,0.000119234435,0.01129348,0.00028894749,0.12026681,0.000120878685,-0.0002863463,1.8645078e-06,-0.00044989586,-0.00044675823,0.3628993,-0.00032909028,-0.000725192,-0.00030131266,0.0005285023,-0.0006370805,0.6445224,-0.00032220036,-0.00046610273,0.00070865895,0.0002780035,-0.18363225,0.38657147,0.084492624,-0.006104579,9.674532e-05,-0.012014125,-0.37198263,0.13403606,-0.190727,0.012113023,-0.0006945841,-0.026148243,-0.3725897,0.07425122,-0.28317404,0.018846285,0.00031857588,-0.026220703,0.16705355,0.4754608,-0.08096559,0.0056414157,0.00031383336,0.010953788,0.111157596,0.74229354,-0.21126933,0.014406074,0.00011890195,0.0068882275,-0.013145418,0.82007384,-0.23715848,0.01650118,0.0007076524,-0.0012414269
340,-0.08806956,-0.09943032,0.0463191,-0.003175769,0.00053421315,-0.0063487664,-0.014210149,-0.493315,-0.06624888,0.004103832,0.00036725216,-0.0019248594,0.055555597,-1.0296811,-0.08054914,0.006026324,0.00031736132,0.0029267631,0.08812971,-0.10034655,-0.046470758,0.0027481094,-0.00014826655,0.0054429136,0.40106887,-0.12686527,-0.2945628,0.02234516,0.00048080727,0.027683541,0.17458734,-0.5706094,-0.04629794,0.0036494746,0.00016067177,0.011809172,0.00020519085,0.12031339,0.00010712538,-0.00035365857,6.6850334e-05,-0.00049849227,-0.0004306808,0.36306697,-0.00022227317,-0.0006782524,-0.00034057721,0.00054044183,-0.00062453374,0.64445543,-0.0002577491,-0.00046460517,0.00057332753,0.00032115914,-0.18904896,0.38673285,0.07154581,-0.005226614,0.00017322553,-0.012375068,-0.3579615,0.13395986,-0.21610613,0.013760181,-0.00064873695,-0.02516825,-0.35202336,0.07413991,-0.30844754,0.020589042,0.00047083967,-0.024834467,0.1725022,0.47543204,-0.069194704,0.0049371794,0.00028796727,0.011385951,0.1256899,0.7424481,-0.20317297,0.013815632,0.0002387464,0.007821361,0.003249593,0.81995016,-0.23764434,0.016547358,0.00069278665,-0.00026314333
341,-0.09118566,-0.099344134,0.040053237,-0.0026954897,0.00060693454,-0.006534742,-0.009777989,-0.4933442,-0.066926815,0.004015889,0.00033999793,-0.0015653921,0.061019838,-1.0295007,-0.076252125,0.0058063157,0.00039108715,0.0035216808,0.09124576,-0.10036069,-0.040292133,0.0024071857,-1.7862767e-05,0.0055882838,0.42058393,-0.12683983,-0.2658175,0.020498764,0.0004243859,0.029039338,0.17723078,-0.5706464,-0.03390642,0.002832552,0.00019485317,0.012273295,0.00011709612,0.120377705,8.6574815e-05,-0.0004092194,0.00013868231,-0.0005308315,-0.00040295348,0.36321712,-0.00011696108,-0.0006202115,-0.0003614053,0.000526187,-0.00057850406,0.6443876,-0.00017366931,-0.00045520812,0.00041967796,0.0003592167,-0.19356243,0.38687646,0.058234904,-0.004328279,0.00025454676,-0.012695491,-0.34214166,0.13386413,-0.24047765,0.015362557,-0.0005914904,-0.024078213,-0.32968175,0.07400263,-0.33225477,0.022247966,0.0006066554,-0.02331928,0.17712742,0.47543147,-0.057069786,0.004201621,0.00024244329,0.0117734,0.1395995,0.742628,-0.19411483,0.013160439,0.00033675693,0.008735342,0.019601906,0.8198546,-0.23698285,0.016506182,0.00066949986,0.00071437284
342,-0.093861684,-0.09929118,0.03357352,-0.002216842,0.0006620288,-0.006685734,-0.00528563,-0.4933675,-0.067211434,0.0039076917,0.0002945792,-0.0011684736,0.066211216,-1.0293593,-0.07153865,0.005564453,0.00045370765,0.0041166395,0.093928434,-0.10038255,-0.033910286,0.0020479672,9.522587e-05,0.005734347,0.43806916,-0.12680668,-0.23568074,0.018534116,0.00034985587,0.03025986,0.1789945,-0.5705962,-0.021289598,0.001980038,0.0002203118,0.01267444,2.8262846e-05,0.12045705,5.91306e-05,-0.000450477,0.00021451339,-0.0005480349,-0.00036263838,0.3633445,-1.8719584e-05,-0.0005535707,-0.00036322698,0.00048806053,-0.0005013943,0.6443206,-7.305294e-05,-0.00043970346,0.00025452187,0.00038943067,-0.19714846,0.3869988,0.04461928,-0.0034127422,0.00033708801,-0.012975536,-0.3245869,0.13374847,-0.26372617,0.016918756,-0.00052573346,-0.022884594,-0.30565995,0.07384075,-0.35447857,0.02381868,0.0007208951,-0.02168353,0.18089667,0.4754589,-0.044642754,0.0034337603,0.00017891591,0.01211207,0.15281995,0.74282724,-0.1841281,0.012445083,0.00040968554,0.009628763,0.035840757,0.8197933,-0.23517114,0.016379394,0.0006384328,0.0016920194
343,-0.09608154,-0.09927403,0.026908796,-0.0017433688,0.00069609005,-0.006801592,-0.00075175613,-0.49338236,-0.0671089,0.0037845783,0.00023104809,-0.00073935,0.07110206,-1.0292628,-0.0664377,0.0052996892,0.0005013953,0.004700277,0.0961602,-0.100410506,-0.027351033,0.0016687028,0.00018993765,0.0058831265,0.45343515,-0.12676659,-0.20429595,0.01645597,0.0002588787,0.03134218,0.17987132,-0.5704622,-0.008511078,0.0010945589,0.00023608655,0.013001332,-5.791057e-05,0.12054846,2.5239307e-05,-0.00047538988,0.00029145274,-0.0005519353,-0.0003095884,0.3634445,6.7161396e-05,-0.00048152078,-0.00034626946,0.0004293779,-0.0003973879,0.6442559,4.018098e-05,-0.00042003952,8.501092e-05,0.00040944107,-0.1997861,0.38709807,0.030761832,-0.0024828594,0.0004169126,-0.013214059,-0.30537406,0.1336174,-0.28573737,0.018425629,-0.00045475736,-0.021593053,-0.2800665,0.07366138,-0.37500575,0.025295746,0.00080927205,-0.01993583,0.18378086,0.47551236,-0.0319687,0.0026333444,0.00010008458,0.0123977065,0.1652877,0.74303544,-0.1732503,0.011673985,0.0004556682,0.010499361,0.051895916,0.81976664,-0.23221153,0.016169026,0.0006001685,0.002670519
344,-0.097830325,-0.09929372,0.020090431,-0.0012778714,0.00070675556,-0.0068826824,0.003804328,-0.49338558,-0.066631086,0.0036518648,0.00015017577,-0.0002852315,0.07566438,-1.0292125,-0.06098314,0.0050104875,0.00053094013,0.005260274,0.097924836,-0.10044283,-0.020642031,0.0012680031,0.00026619062,0.006034773,0.4665985,-0.12672219,-0.17182067,0.014270332,0.0001537957,0.032282747,0.17985883,-0.5702534,0.004359938,0.00017975981,0.00024177134,0.013243144,-0.00013821991,0.120648384,-1.4152378e-05,-0.0004824195,0.00036649872,-0.000544928,-0.00024443492,0.363514,0.00013592094,-0.0004076492,-0.0003116876,0.00035422575,-0.00027223304,0.64419484,0.00016138703,-0.00039833784,-8.161107e-05,0.00041738525,-0.20145757,0.3871732,0.016729023,-0.0015412476,0.0004900419,-0.013408724,-0.2845921,0.13347839,-0.30639762,0.019878116,-0.00038206205,-0.020208403,-0.25302354,0.07347517,-0.39372632,0.026672814,0.0008685051,-0.01808521,0.18575437,0.47558826,-0.019106105,0.0018009469,9.701122e-06,0.012626097,0.17694232,0.7432397,-0.16152269,0.010851355,0.0004741801,0.01134412,0.067697376,0.81977093,-0.22811106,0.015877504,0.00055533275,0.0036503337
345,-0.09909348,-0.099350005,0.013151601,-0.0008226074,0.00069307256,-0.006930422,0.0083650965,-0.49337432,-0.06579515,0.0035148524,5.3878874e-05,0.00018495787,0.07986995,-1.0292089,-0.055212934,0.0046953876,0.00054013135,0.005783513,0.09920637,-0.10047768,-0.01381268,0.0008449536,0.0003245026,0.0061873207,0.47747967,-0.12667641,-0.13842349,0.011985157,3.7598307e-05,0.033077143,0.17895803,-0.56998146,0.017249348,-0.0007592052,0.00023744442,0.01339018,-0.0002101874,0.120752335,-5.770009e-05,-0.00047073513,0.00043662824,-0.00052967295,-0.00016859267,0.36355042,0.00018355995,-0.0003360007,-0.00026145205,0.0002670912,-0.00013245642,0.6441387,0.00028575957,-0.00037709624,-0.00023845138,0.00041212328,-0.20214579,0.38722354,0.0025894158,-0.0005903505,0.00055248244,-0.013556056,-0.26233873,0.13333905,-0.32559204,0.021269092,-0.00031118654,-0.018734768,-0.22466281,0.07329313,-0.41053137,0.027942877,0.0008965789,-0.016141733,0.18679278,0.475682,-0.0061158165,0.0009379294,-8.782558e-05,0.012793496,0.18772522,0.7434278,-0.14898759,0.009980946,0.00046607107,0.012159834,0.08317559,0.81980264,-0.22287703,0.015507428,0.0005043708,0.0046316795
346,-0.099861555,-0.099440716,0.006127842,-0.0003798902,0.0006547468,-0.006946534,0.01290858,-0.4933488,-0.06462665,0.0033784285,-5.4514036e-05,0.0006610672,0.08369308,-1.029254,-0.049169086,0.004352674,0.0005275478,0.0062581934,0.09999414,-0.10051392,-0.006894041,0.00040009804,0.00036498532,0.0063375514,0.48602253,-0.12663224,-0.10428439,0.009609574,-8.563057e-05,0.03372112,0.17717823,-0.56966233,0.030080097,-0.0017157797,0.00022359006,0.013435084,-0.0002714726,0.12085636,-0.0001042611,-0.00044091977,0.00049870275,-0.0005087331,-8.4517524e-05,0.3635546,0.00020757131,-0.00026899576,-0.00019797683,0.00017280038,1.5091151e-05,0.6440902,0.00040837005,-0.0003577266,-0.00037997236,0.00039349124,-0.20184512,0.3872503,-0.011588123,0.0003672447,0.00060163485,-0.013653241,-0.23872918,0.13320626,-0.3432224,0.02259073,-0.00024476275,-0.017176652,-0.1951313,0.07312403,-0.42533436,0.02909841,0.0008929337,-0.014115816,0.18688412,0.47578925,0.0069405604,4.7149137e-05,-0.00018831668,0.01289681,0.19759095,0.7435926,-0.1356968,0.009066939,0.00043343706,0.0129433535,0.0982682,0.81986094,-0.21653163,0.015062426,0.0004473999,0.0056144707
347,-0.100125715,-0.099562414,-0.00094401464,4.8924237e-05,0.0005930029,-0.0069336314,0.017413931,-0.49330837,-0.06315295,0.0032469928,-0.00017101318,0.0011319467,0.08710801,-1.029345,-0.042895697,0.003981095,0.00049294543,0.006672729,0.10027821,-0.100550175,8.101761e-05,-6.556697e-05,0.00038844347,0.0064806743,0.49217388,-0.1265937,-0.06959157,0.0071549825,-0.00021147274,0.03420937,0.17453083,-0.56931365,0.042772144,-0.0026822356,0.00020129234,0.01337206,-0.00032057893,0.120955616,-0.00015241746,-0.00039427727,0.0005499562,-0.00048468634,4.691072e-06,0.3635279,0.00020635873,-0.00020960346,-0.00012424216,7.603597e-05,0.00016340427,0.6440513,0.0005245805,-0.0003418643,-0.0005011584,0.00036216527,-0.20055035,0.387255,-0.025732454,0.0013288343,0.00063505163,-0.013696402,-0.21388492,0.13308798,-0.35918936,0.023833243,-0.00018539838,-0.015538145,-0.16458362,0.072978154,-0.43804967,0.030131321,0.00085809384,-0.012018228,0.18601854,0.47590446,0.019998658,-0.00086762384,-0.00028715795,0.0129334405,0.20649485,0.7437262,-0.12170416,0.008113261,0.0003793165,0.013690986,0.112912044,0.8199423,-0.20909761,0.014546037,0.00038482994,0.0065979846
348,-0.09987989,-0.09971004,-0.008025523,0.00046321005,0.000510375,-0.006894678,0.021859484,-0.49325243,-0.061402854,0.0031240843,-0.0002910141,0.0015858654,0.090090565,-1.0294769,-0.036438074,0.0035796184,0.000437196,0.0070169307,0.100051425,-0.10058528,0.007077882,-0.00055016764,0.0003961213,0.006610793,0.49589175,-0.12656525,-0.034540087,0.004634585,-0.0003350965,0.034536466,0.17103101,-0.56895536,0.055244338,-0.003649725,0.00017205719,0.0131974425,-0.0003565997,0.1210452,-0.00020076614,-0.00033305772,0.0005881116,-0.00045989454,9.5038675e-05,0.36347294,0.00017962605,-0.00016040355,-4.3664128e-05,-1.859758e-05,0.00030545145,0.64402366,0.00063018873,-0.0003306158,-0.00059807417,0.00031971931,-0.19826107,0.38723987,-0.039771136,0.0022915052,0.0006511207,-0.013681371,-0.18793692,0.13299282,-0.3733999,0.024985647,-0.00013509765,-0.013823384,-0.1331833,0.072865896,-0.44860116,0.031033207,0.00079366216,-0.009859571,0.18419245,0.4760215,0.03299216,-0.0018015262,-0.0003798115,0.01290147,0.21439672,0.74382085,-0.10706889,0.0071238577,0.00030760607,0.0143983085,0.12704493,0.82004124,-0.20060414,0.013961971,0.00031725504,0.00758072
349,-0.099120826,-0.099877186,-0.015076764,0.0008633584,0.00041051675,-0.006832499,0.026222462,-0.49317795,-0.05940428,0.0030120313,-0.0004098788,0.0020111324,0.0926188,-1.0296382,-0.029842053,0.0031473096,0.00036194886,0.007282492,0.09930979,-0.1006182,0.014060134,-0.0010512229,0.00039010867,0.0067214295,0.49714506,-0.12655394,0.00066909334,0.0020629466,-0.00045158074,0.03469698,0.1666978,-0.5686109,0.06741551,-0.0046087303,0.00013781153,0.012909751,-0.00037924666,0.12112047,-0.00024776813,-0.0002602823,0.0006117206,-0.00043645874,0.00018185284,0.3633935,0.00012823008,-0.00012360886,4.020706e-05,-0.00010658149,0.0004339926,0.6440077,0.00072148815,-0.00032447837,-0.0006679136,0.00026841275,-0.19498175,0.38720813,-0.05362987,0.0032520015,0.0006486494,-0.013603434,-0.16102536,0.13293368,-0.38576728,0.026035968,-9.5454976e-05,-0.012036592,-0.10110241,0.07280196,-0.4569215,0.03179558,0.00070216996,-0.0076497775,0.18140884,0.47613308,0.04585233,-0.0027486421,-0.00046189083,0.012799643,0.22125947,0.7438653,-0.09185634,0.006102631,0.00022280449,0.015059702,0.14060414,0.8201455,-0.19108681,0.013313852,0.00024573132,0.008560564
350,-0.09784959,-0.10005665,-0.022058388,0.0012494326,0.00029767212,-0.0067509785,0.030480748,-0.49309114,-0.05718709,0.002912391,-0.00052174367,0.002397309,0.09467449,-1.0298276,-0.023151968,0.0026851837,0.00027013326,0.007463895,0.098053396,-0.100648224,0.020991115,-0.0015644692,0.0003712289,0.006805827,0.49592137,-0.12655926,0.035838377,-0.00054261833,-0.000555928,0.034686804,0.16155419,-0.5682943,0.079208076,-0.0055486546,0.00010059122,0.012510963,-0.00038876478,0.12117669,-0.00029247766,-0.00017988682,0.00061941333,-0.0004156083,0.00026033353,0.36329502,5.462393e-05,-9.976514e-05,0.0001235418,-0.00018473621,0.00054432824,0.64400506,0.0007960424,-0.00032356754,-0.00070975046,0.0002114512,-0.19072355,0.38716236,-0.06723806,0.0042064628,0.00062819757,-0.01345972,-0.13329408,0.1329093,-0.39622015,0.026973022,-6.668642e-05,-0.010183755,-0.06851395,0.07278356,-0.46296206,0.03241102,0.0005873081,-0.0054005403,0.17767915,0.47623503,0.05851275,-0.0037019737,-0.00053026946,0.012627967,0.2270556,0.74386555,-0.07613538,0.00505423,0.00012957677,0.015670467,0.15353312,0.82026005,-0.18058778,0.012606217,0.00017125532,0.0095342845
351,-0.09607103,-0.100240305,-0.028930236,0.0016227178,0.00017680414,-0.006653033,0.034610696,-0.49299362,-0.054775607,0.00282529,-0.0006215535,0.00273557,0.096242525,-1.0300347,-0.01641017,0.0021943804,0.00016515132,0.007558737,0.096286446,-0.100674555,0.027832862,-0.0020854175,0.00034133345,0.006857517,0.49222106,-0.12658414,0.07076973,-0.0031639542,-0.0006435412,0.034502834,0.15562665,-0.5680227,0.09054822,-0.0064590075,6.269105e-05,0.012005512,-0.00038590562,0.121209994,-0.00033393688,-9.607151e-05,0.00061089545,-0.00039829686,0.00032552518,0.3631835,-3.779307e-05,-8.919835e-05,0.00020250306,-0.00025007408,0.0006316826,0.644016,0.00085190684,-0.00032748468,-0.0007236344,0.0001524128,-0.18550329,0.38710624,-0.080523476,0.0051507037,0.00059081754,-0.013247058,-0.104894,0.13292505,-0.40469584,0.027785622,-4.8682094e-05,-0.008271063,-0.035596453,0.07281467,-0.46668574,0.032872412,0.00045323488,-0.003122257,0.17302242,0.47632214,0.070904806,-0.0046536736,-0.0005821944,0.012386914,0.23175912,0.7438201,-0.059982218,0.0039832965,3.2617478e-05,0.016224276,0.16577287,0.82037866,-0.16915733,0.0118429875,9.535253e-05,0.01049751
352,-0.09379394,-0.10041967,-0.035652727,0.001985088,5.336851e-05,-0.0065409634,0.038588986,-0.49288708,-0.05218983,0.002749458,-0.0007045958,0.0030190921,0.09731189,-1.0302479,-0.009655768,0.0016768128,5.095231e-05,0.007567603,0.09401713,-0.100696474,0.034547217,-0.002608927,0.0003023371,0.006870553,0.4860587,-0.12663065,0.10527074,-0.0057818554,-0.0007103785,0.03414328,0.14894485,-0.5678108,0.101367906,-0.007329391,2.6511028e-05,0.011400219,-0.0003718231,0.12121743,-0.00037126103,-1.3187528e-05,0.0005866382,-0.00038484484,0.0003728075,0.36306518,-0.000144694,-9.1362745e-05,0.00027339533,-0.00030028634,0.000692511,0.6440395,0.00088816136,-0.00033547543,-0.00071093603,9.516813e-05,-0.17934358,0.38704377,-0.09341554,0.00608013,0.0005382993,-0.012962967,-0.075978525,0.13298485,-0.41114345,0.02846326,-4.0445477e-05,-0.006305648,-0.0025284607,0.072897,-0.46806875,0.0331734,0.00030463026,-0.00082523003,0.16746455,0.47638944,0.08296046,-0.0055952873,-0.0006158445,0.012077615,0.23534833,0.74372905,-0.04347735,0.0028948765,-6.354856e-05,0.016714223,0.17726496,0.82049483,-0.15685165,0.011028143,1.994893e-05,0.011444483
353,-0.09103139,-0.10058629,-0.042187236,0.002338834,-6.706547e-05,-0.0064163394,0.042392313,-0.49277464,-0.049444534,0.0026824065,-0.0007669311,0.0032437425,0.097875826,-1.0304561,-0.0029239298,0.0011354014,-6.825884e-05,0.0074941814,0.091257945,-0.10071331,0.041096285,-0.0031293854,0.00025614724,0.0068397177,0.47746402,-0.12669902,0.13915683,-0.0083762705,-0.0007532957,0.03360817,0.14154138,-0.56766886,0.11160621,-0.008149887,-5.6810677e-06,0.010704283,-0.00034809485,0.12119712,-0.00040369993,6.466359e-05,0.0005479548,-0.00037506968,0.00039829966,0.3629464,-0.00026108697,-0.00010484457,0.0003325753,-0.0003339434,0.0007245131,0.6440743,0.0009047687,-0.00034660846,-0.0006743205,4.365109e-05,-0.17227298,0.3869788,-0.10584569,0.0069897473,0.00047324738,-0.012605846,-0.04670245,0.13308987,-0.415525,0.02899661,-4.036911e-05,-0.0042955726,0.030513216,0.07302819,-0.46710187,0.03330854,0.0001465755,0.0014801975,0.16103849,0.47643316,0.09461284,-0.0065178573,-0.0006302991,0.011701833,0.23780514,0.7435958,-0.02670574,0.0017943028,-0.00015475717,0.017132808,0.18795131,0.8206028,-0.14373367,0.010165517,-5.2906573e-05,0.012368154
354,-0.08780032,-0.10073213,-0.048496556,0.0026864298,-0.00017909613,-0.0062796734,0.04599788,-0.49266008,-0.04654931,0.0026205666,-0.0008054767,0.003408458,0.09793221,-1.0306485,0.0037542304,0.00057397224,-0.00018809515,0.0073451176,0.088025525,-0.10072456,0.047442902,-0.0036408734,0.0002046451,0.006760873,0.46648124,-0.12678783,0.1722528,-0.010926817,-0.0007701992,0.032899518,0.133452,-0.5676032,0.121209905,-0.008911289,-3.168732e-05,0.009929089,-0.00031664222,0.1211485,-0.0004305062,0.0001337789,0.00049673114,-0.00036814064,0.00039917883,0.3628338,-0.00038150325,-0.00012749434,0.00037666038,-0.00035036448,0.00072674267,0.6441188,0.0009026751,-0.00035980903,-0.0006174885,1.6074628e-06,-0.16432606,0.3869154,-0.11774786,0.007874231,0.00039892131,-0.012175076,-0.017220786,0.13323867,-0.41781536,0.029377837,-4.6234578e-05,-0.002249971,0.06335459,0.073202446,-0.46379012,0.033273604,-1.571956e-05,0.0037833694,0.15378366,0.47645083,0.10579692,-0.007412255,-0.00062556844,0.011261862,0.23911552,0.7434261,-0.009756079,0.0006872099,-0.00023738388,0.017472232,0.19777428,0.8206983,-0.12987228,0.009258811,-0.00012109429,0.013260238
355,-0.08412158,-0.10084997,-0.05454554,0.0030304454,-0.0002776822,-0.006130416,0.049383387,-0.4925484,-0.04350852,0.0025594793,-0.0008183066,0.0035152966,0.09748333,-1.0308166,0.010352001,-2.6682392e-06,-0.00030426926,0.0071298555,0.084340535,-0.10072975,0.05355139,-0.004137436,0.00014973804,0.0066309664,0.45316935,-0.12689328,0.20439595,-0.0134131685,-0.00076012046,0.032021753,0.1247153,-0.56761444,0.13013446,-0.009605488,-4.949048e-05,0.009087866,-0.00027950387,0.12107243,-0.00045100227,0.00019112602,0.0004355088,-0.00036287308,0.00037390087,0.3627332,-0.0005002059,-0.000156492,0.00040265545,-0.0003496036,0.00069972686,0.6441704,0.0008835681,-0.0003737714,-0.0005449832,-2.7477741e-05,-0.15554345,0.38685706,-0.12905957,0.0087280255,0.00031908415,-0.011671111,0.012313485,0.13342626,-0.4180039,0.029600933,-5.5385754e-05,-0.00017894804,0.09582726,0.07340937,-0.45815417,0.033065673,-0.00017703488,0.0060733985,0.1457456,0.4764416,0.11645047,-0.008269269,-0.00060266955,0.010760594,0.23926955,0.74322903,0.0072802873,-0.00042070076,-0.00030838884,0.017724564,0.20667784,0.8207791,-0.11534213,0.008311589,-0.00018252432,0.014111035
356,-0.080019236,-0.10093362,-0.060301177,0.0033731014,-0.0003583813,-0.0059669353,0.052527733,-0.4924461,-0.04032185,0.0024942458,-0.0008047987,0.003569392,0.09653597,-1.0309544,0.01684686,-0.0005888231,-0.00041252596,0.0068599433,0.08022716,-0.10072853,0.059387717,-0.0046131387,9.332597e-05,0.006448174,0.43760112,-0.12700917,0.23543537,-0.015815463,-0.000723309,0.030981313,0.11537273,-0.5676979,0.13834383,-0.010225498,-5.74328e-05,0.008195203,-0.00023890194,0.12097117,-0.00046450226,0.00023454428,0.0003671609,-0.00035767257,0.00032244716,0.36264986,-0.0006114729,-0.00018856116,0.00040808693,-0.00033236947,0.0006453544,0.64422715,0.0008499399,-0.00038724765,-0.00046194714,-4.0663406e-05,-0.14597134,0.38680682,-0.13972187,0.009545435,0.00023798924,-0.011095606,0.041749604,0.13364376,-0.41609272,0.029661663,-6.486662e-05,0.0019062422,0.12776849,0.073634,-0.45022768,0.032683183,-0.00033247634,0.00833879,0.13697484,0.4764059,0.12651448,-0.009079788,-0.00056336634,0.010201365,0.2382612,0.7430166,0.024310002,-0.0015236903,-0.00036543515,0.017882137,0.214607,0.82084566,-0.10022285,0.0073272204,-0.0002354607,0.014910042
357,-0.075520255,-0.100978464,-0.06573294,0.0037162565,-0.0004175799,-0.005786609,0.05541122,-0.49235883,-0.036985535,0.0024196282,-0.0007655062,0.0035787579,0.09510077,-1.0310568,0.023219775,-0.0011781612,-0.0005090408,0.006548431,0.075712815,-0.100720584,0.064919755,-0.005062472,3.6999583e-05,0.0062118387,0.41986197,-0.12712894,0.26523167,-0.01811495,-0.00066122145,0.029786572,0.10546897,-0.5678454,0.14580956,-0.010765886,-5.416386e-05,0.0072663557,-0.0001971107,0.12084846,-0.0004703747,0.00026298314,0.00029487535,-0.00035080686,0.0002465751,0.3625878,-0.000709977,-0.00022037514,0.00039116666,-0.00030014478,0.0005668476,0.6442863,0.00080471113,-0.0003990773,-0.0003737332,-3.5746023e-05,-0.13566133,0.38676715,-0.14967924,0.010320741,0.00016001659,-0.010451142,0.07093935,0.13388157,-0.4120967,0.029557675,-7.167831e-05,0.003994029,0.15902087,0.07386114,-0.44005844,0.03212582,-0.00047736312,0.010567812,0.12752628,0.47634506,0.13593318,-0.009835284,-0.00051012496,0.009587828,0.23608859,0.7428011,0.041238397,-0.002616316,-0.00040692464,0.017937897,0.2215087,0.8208983,-0.084598504,0.0063088574,-0.00027851947,0.015645918
358,-0.070653856,-0.10098173,-0.07081324,0.0040612854,-0.00045280624,-0.005585922,0.058015563,-0.49229178,-0.033494398,0.0023301765,-0.0007021334,0.0035533481,0.09319175,-1.0311198,0.029454164,-0.0017640721,-0.00059058785,0.006208986,0.070827626,-0.10070571,0.07011776,-0.005480496,-1.7859042e-05,0.005922474,0.40004972,-0.12724528,0.29365656,-0.020294346,-0.00057661266,0.028447233,0.095051974,-0.56804484,0.15251024,-0.011222955,-3.874488e-05,0.0063167065,-0.00015621353,0.120709375,-0.00046791043,0.0002763681,0.00022203289,-0.00034059957,0.00014958903,0.36254972,-0.0007910095,-0.00024854578,0.00035093352,-0.0002548825,0.00046844035,0.64434445,0.00075112656,-0.0004081782,-0.0002856415,-1.1349097e-05,-0.12467041,0.3867397,-0.15888047,0.01104833,8.944888e-05,-0.009741187,0.099737704,0.13412873,-0.40604326,0.02928834,-7.3034316e-05,0.0060723536,0.18943375,0.07407473,-0.4277066,0.031394396,-0.000607359,0.0127486065,0.11745851,0.47626173,0.14465521,-0.010527942,-0.00044587487,0.008923817,0.23275535,0.742595,0.057970613,-0.0036935192,-0.0004320694,0.017885607,0.22733335,0.82093763,-0.06855695,0.0052596917,-0.00031061843,0.016306758
359,-0.06545097,-0.10094264,-0.07551767,0.0044088624,-0.00046284497,-0.005360838,0.06032388,-0.4922494,-0.029843483,0.002220627,-0.00061734393,0.0035042586,0.09082582,-1.0311418,0.03553533,-0.002339892,-0.0006546,0.0058551133,0.06560365,-0.10068411,0.074954614,-0.0058628246,-7.0188195e-05,0.005581623,0.37827352,-0.12735051,0.32059306,-0.022338167,-0.00047326006,0.02697393,0.08417259,-0.5682807,0.15843065,-0.011594778,-1.0752119e-05,0.0053610913,-0.000118086115,0.120560154,-0.00045642816,0.00027558208,0.00015205145,-0.0003256388,3.608875e-05,0.3625368,-0.0008506905,-0.00026980788,0.00028734654,-0.0001991177,0.00035515986,0.64439857,0.0006924607,-0.00041342154,-0.00020270256,3.2965094e-05,-0.11306007,0.38672495,-0.16727915,0.011722782,3.029732e-05,-0.008969896,0.12800393,0.13437322,-0.39797205,0.028854594,-6.650388e-05,0.008129042,0.21886343,0.07425846,-0.413245,0.030491013,-0.0007185347,0.014869421,0.10683286,0.4761589,0.15263432,-0.0111509655,-0.00037391344,0.008213349,0.22827132,0.7424108,0.07441293,-0.0047508124,-0.00044077402,0.017720323,0.23203659,0.8209655,-0.052188657,0.004183042,-0.00033099204,0.016880807
360,-0.059943296,-0.10086244,-0.07982494,0.0047586337,-0.00044760946,-0.0051070526,0.062321886,-0.4922352,-0.026028622,0.00208636,-0.0005147122,0.003443542,0.088022195,-1.031122,0.041449696,-0.0028990647,-0.00069918565,0.0054994933,0.060074247,-0.10065612,0.079405986,-0.006205892,-0.00011922419,0.0051919036,0.35465124,-0.12743758,0.34593427,-0.024233196,-0.00035571598,0.025378134,0.07288437,-0.56853604,0.16356084,-0.011881134,2.970174e-05,0.0044133384,-8.435268e-05,0.120407805,-0.00043541333,0.0002624616,8.818507e-05,-0.00030465797,-8.810684e-05,0.36254847,-0.000886105,-0.00028146803,0.00020158663,-0.00013583619,0.00023278967,0.64444566,0.0006319992,-0.00041389652,-0.00012927337,9.6673146e-05,-0.100895464,0.38672242,-0.17483367,0.0123389745,-1.3922807e-05,-0.0081421025,0.15560186,0.13460341,-0.3879329,0.028258834,-5.0174072e-05,0.010151964,0.24717367,0.07439798,-0.39675677,0.02941915,-0.00080762175,0.016918335,0.095712066,0.47604036,0.15982945,-0.011698633,-0.00029756362,0.0074607134,0.22265208,0.74225956,0.09047384,-0.005784422,-0.00043367525,0.017438699,0.23557942,0.82098335,-0.03558524,0.0030822689,-0.00033943728,0.017356828
361,-0.054162778,-0.100744285,-0.08371705,0.00510893,-0.0004081782,-0.004820344,0.06399807,-0.4922507,-0.022047874,0.0019237846,-0.0003985744,0.0033834428,0.08480153,-1.0310616,0.047183976,-0.0034352373,-0.00072302704,0.005153388,0.05427338,-0.1006224,0.083450414,-0.006506916,-0.00016460195,0.0047568697,0.3293089,-0.12750015,0.3695822,-0.0259687,-0.00022915297,0.023671735,0.06124294,-0.5687932,0.1678948,-0.012083566,8.204207e-05,0.0034858473,-5.632639e-05,0.12025976,-0.00040462054,0.00023969263,3.3294782e-05,-0.0002766028,-0.00021632202,0.36258262,-0.0008955151,-0.0002815742,9.606406e-05,-6.84252e-05,0.00010759756,0.64448285,0.0005727336,-0.00040888973,-6.88296e-05,0.00017825328,-0.08824448,0.3867309,-0.18150729,0.012892233,-4.0326267e-05,-0.0072631985,0.18240073,0.13480851,-0.37598553,0.027504764,-2.285093e-05,0.0121290535,0.27423596,0.07448143,-0.37833378,0.028183822,-0.0008722504,0.01888348,0.084159225,0.47591034,0.16620481,-0.012166351,-0.00022014184,0.0066704713,0.21591915,0.74215025,0.106065266,-0.0067913122,-0.00041206786,0.0170394,0.23792915,0.82099247,-0.018838001,0.00196091,-0.0003362894,0.017724678
362,-0.048141252,-0.10059298,-0.08717899,0.005456846,-0.00034670997,-0.0044970065,0.06534348,-0.49229583,-0.017902784,0.0017304234,-0.00027375668,0.0033354685,0.081185706,-1.0309639,0.052724376,-0.0039428137,-0.0007255118,0.0048260726,0.048235208,-0.10058384,0.08706926,-0.006764015,-0.00020630285,0.0042810068,0.30237985,-0.12753353,0.3914468,-0.027536776,-9.8816236e-05,0.021866586,0.04930606,-0.5690352,0.17142944,-0.01220525,0.00014513172,0.0025888514,-3.4890138e-05,0.12012352,-0.0003641788,0.00021050684,-1.0153279e-05,-0.00024082884,-0.00034140144,0.3626353,-0.0008784346,-0.0002689846,-2.5581568e-05,-5.9697777e-07,-1.4018267e-05,0.644508,0.0005173534,-0.0003980305,-2.3687462e-05,0.00027536415,-0.07517741,0.38674858,-0.18726867,0.013378367,-4.685903e-05,-0.006339032,0.20827457,0.13497947,-0.36219874,0.026597325,1.5838072e-05,0.014048729,0.29992887,0.07450072,-0.35807684,0.026791442,-0.00091085746,0.02075336,0.07223787,0.47577325,0.17173027,-0.012551021,-0.00014455663,0.005847454,0.208101,0.7420897,0.12110269,-0.0077689793,-0.0003778243,0.016523413,0.23906083,0.8209934,-0.0020379294,0.0008228738,-0.00032237917,0.01797586
363,-0.04190989,-0.10041486,-0.09019894,0.005798258,-0.00026639272,-0.0041340655,0.06635159,-0.49236923,-0.0135991825,0.0015051104,-0.00014547445,0.003309845,0.07719679,-1.0308332,0.05805599,-0.0044169016,-0.00070671446,0.0045243166,0.041993394,-0.100541696,0.090246946,-0.006976176,-0.00024452433,0.0037697144,0.27400216,-0.12753412,0.411445,-0.028932106,2.9980089e-05,0.01997438,0.037132464,-0.5692461,0.17416382,-0.012250975,0.00021729246,0.0017303675,-2.0523556e-05,0.12000628,-0.0003145584,0.00017848611,-4.0262938e-05,-0.00019698218,-0.00045628287,0.3627017,-0.0008356832,-0.00024344772,-0.00015863776,6.383844e-05,-0.00012585148,0.6445198,0.00046794862,-0.00038118847,5.0214876e-06,0.00038479827,-0.06176564,0.38677284,-0.19209172,0.013793815,-3.245799e-05,-0.0053757355,0.23310342,0.13510849,-0.34664926,0.025542513,6.5434724e-05,0.01589968,0.32413903,0.074450836,-0.33609337,0.025249992,-0.000922865,0.022516835,0.06001056,0.47563395,0.1763814,-0.0128508285,-7.323036e-05,0.0049965885,0.19923267,0.74208194,0.13550654,-0.00871538,-0.0003333548,0.01589394,0.23895802,0.8209875,0.014726071,-0.00032750051,-0.0002990011,0.018103857
364,-0.035499163,-0.100217536,-0.092767924,0.006127801,-0.00017129816,-0.003729715,0.06701772,-0.49246806,-0.009148168,0.0012478121,-1.894869e-05,0.0033149505,0.07285651,-1.0306765,0.06316208,-0.0048536565,-0.0006674662,0.004252188,0.035580885,-0.1004975,0.0929707,-0.0071432497,-0.00027981773,0.0032291617,0.2443184,-0.12750007,0.4294998,-0.030152045,0.00015223667,0.01800634,0.02478154,-0.5694127,0.17609781,-0.012226842,0.0002964493,0.00091580674,-1.3255514e-05,0.11991441,-0.0002567647,0.00014724769,-5.5694953e-05,-0.00014515594,-0.0005543716,0.36277592,-0.00076925755,-0.00020559877,-0.00029741973,0.00012100302,-0.00022234023,0.6445179,0.00042596832,-0.0003585294,1.7394108e-05,0.00050269254,-0.04808129,0.38680056,-0.19595578,0.014135588,2.790708e-06,-0.0043795668,0.25677294,0.13519014,-0.3294209,0.024347227,0.0001245793,0.01767122,0.34676057,0.074331135,-0.31249675,0.023569051,-0.00090867537,0.024163328,0.047539026,0.47549754,0.18013944,-0.013065472,-8.061994e-06,0.0041230433,0.18935655,0.7421286,0.14920188,-0.0096287,-0.00028136163,0.015156388,0.23761414,0.8209755,0.031367436,-0.0014853505,-0.00026766956,0.01810437
365,-0.028938647,-0.1000094,-0.0948797,0.0064392276,-6.623007e-05,-0.0032833554,0.06733914,-0.4925879,-0.0045662103,0.00095989555,0.0001007244,0.0033570249,0.06818617,-1.030501,0.06802393,-0.0052502714,-0.00060928555,0.0040110573,0.029029535,-0.10045309,0.09523067,-0.0072659235,-0.00031284615,0.002666248,0.21347448,-0.12743174,0.44553936,-0.031196326,0.00026341237,0.015973283,0.0123129375,-0.5695251,0.1772319,-0.012140033,0.0003800867,0.00014805421,-1.2709759e-05,0.11985335,-0.00019229995,0.00012023747,-5.5718236e-05,-8.5849315e-05,-0.00062997825,0.3628512,-0.0006824285,-0.00015688874,-0.00043560192,0.00016727112,-0.00029883347,0.6445025,0.00039212778,-0.00033053942,1.4805963e-05,0.0006246604,-0.034196418,0.3868287,-0.19884573,0.014401404,5.7594385e-05,-0.003356982,0.2791744,0.13522206,-0.31060413,0.023019452,0.00019113906,0.019353084,0.36769524,0.07414593,-0.2874061,0.021759603,-0.0008696539,0.025683034,0.034883816,0.4753691,0.18299119,-0.013196051,4.97452e-05,0.0032320227,0.17852195,0.74222755,0.16211924,-0.010507079,-0.00022488623,0.014318321,0.23503228,0.8209574,0.047802426,-0.0026453203,-0.00023008697,0.017975528
366,-0.022257354,-0.0997994,-0.09653057,0.006725611,4.3500215e-05,-0.002795945,0.06731443,-0.49272302,0.0001245765,0.00064377114,0.00020883419,0.003439664,0.06320619,-1.0303161,0.07262056,-0.005605066,-0.0005344342,0.0037996173,0.022370126,-0.100410506,0.09701961,-0.007345699,-0.0003444627,0.0020884238,0.18161932,-0.1273315,0.45949665,-0.032066777,0.0003595882,0.013885347,-0.00021388382,-0.56957746,0.17756663,-0.011998535,0.00046546478,-0.00057251006,-1.8194318e-05,0.11982708,-0.00012313854,0.00010038167,-4.0274113e-05,-1.9971281e-05,-0.00067860633,0.36292124,-0.0005795155,-9.9524856e-05,-0.0005665235,0.00019928534,-0.00035186484,0.6444752,0.00036641583,-0.000297999,-2.7773785e-07,0.0007459577,-0.02018264,0.38685393,-0.20075133,0.014589654,0.00012946455,-0.0023144372,0.30020502,0.1352049,-0.29029575,0.021568038,0.00026223436,0.020935807,0.3868523,0.07390411,-0.26094514,0.019834109,-0.00080798636,0.02706726,0.022104245,0.47525358,0.18492886,-0.013245128,9.957468e-05,0.0023286492,0.16678509,0.7423738,0.17419432,-0.011348469,-0.00016706949,0.0133891795,0.23122601,0.82093287,0.06395042,-0.0038015563,-0.00018793531,0.017717931
367,-0.0154835805,-0.09959644,-0.097718894,0.006979633,0.00015232619,-0.0022699665,0.06694352,-0.49286672,0.0048972904,0.00030286238,0.00030124,0.0035638986,0.057936452,-1.03013,0.076928996,-0.005917344,-0.00044574344,0.0036141798,0.015632205,-0.10037182,0.09833272,-0.0073847175,-0.00037556142,0.0015034936,0.14890377,-0.12720378,0.47130924,-0.03276702,0.00043767958,0.011752155,-0.012740113,-0.5695677,0.17710255,-0.011810714,0.00054962933,-0.001247759,-2.870895e-05,0.119837955,-5.1769428e-05,8.9954585e-05,-9.877607e-06,5.112961e-05,-0.0006972188,0.36297965,-0.000465706,-3.6213547e-05,-0.00068351254,0.00021424424,-0.000379486,0.64443827,0.00034802407,-0.00026196055,-2.4470704e-05,0.00086175837,-0.0061104232,0.3868732,-0.20166771,0.01469936,0.00021483935,-0.0012584776,0.319768,0.13514236,-0.26859748,0.02000289,0.0003344491,0.022410497,0.40414777,0.07361891,-0.23324195,0.017806333,-0.0007267019,0.028308358,0.009258274,0.47515586,0.18594943,-0.013216518,0.00014140597,0.0014179684,0.15420821,0.74255913,0.18536828,-0.012150375,-0.00011109421,0.012379866,0.22621873,0.8209008,0.07973434,-0.0049478235,-0.00014283508,0.01733454
368,-0.008645337,-0.09940876,-0.09844472,0.007193789,0.00025500823,-0.0017094631,0.06622805,-0.4930132,0.009722387,-5.8330595e-05,0.0003743358,0.003727791,0.052396685,-1.0299538,0.08092537,-0.006187044,-0.0003463825,0.0034491122,0.008844166,-0.100338876,0.09916733,-0.007385619,-0.00040692464,0.0009193178,0.115481034,-0.12705328,0.4809205,-0.03330189,0.00049570843,0.0095826555,-0.025207989,-0.5694968,0.17584114,-0.011584755,0.0006294921,-0.001881619,-4.307367e-05,0.119886294,1.894869e-05,9.030104e-05,3.414601e-05,0.00012574717,-0.00068425015,0.36302096,-0.00034665316,2.9951334e-05,-0.0007802695,0.00021002255,-0.00038088858,0.6443945,0.00033566728,-0.00022367947,-5.37608e-05,0.0009675417,0.007951498,0.38688365,-0.20159484,0.014730131,0.0003094296,-0.00019584596,0.3377733,0.13503863,-0.24561633,0.018334815,0.00040412322,0.02376869,0.41950592,0.07330415,-0.2044284,0.01569096,-0.0006296092,0.029399717,-0.0035975215,0.47508046,0.1860544,-0.013115011,0.00017562276,0.00050496496,0.14085801,0.7427751,0.19558798,-0.012909679,-5.991268e-05,0.011302714,0.22004212,0.82086205,0.09508085,-0.0060775112,-9.641051e-05,0.01683065
369,-0.0017703958,-0.09924397,-0.09870981,0.007361017,0.00034650695,-0.0011198809,0.06517101,-0.49315563,0.014566401,-0.0004348792,0.00042544492,0.0039269393,0.046606623,-1.0297962,0.08458421,-0.006414746,-0.00023999286,0.003297247,0.0020333305,-0.1003135,0.09952286,-0.007351408,-0.0004393123,0.0003435742,0.081505984,-0.12688707,0.48827907,-0.033677127,0.0005325236,0.0073853014,-0.037560515,-0.5693704,0.17378417,-0.011328414,0.00070201606,-0.002479503,-5.9954822e-05,0.119970635,8.592848e-05,0.00010178238,8.992106e-05,0.0002018772,-0.00063983165,0.36304086,-0.00022836775,9.5743686e-05,-0.00085112825,0.00018538069,-0.0003568977,0.64434767,0.00032748282,-0.0001844801,-8.375404e-05,0.0010590125,0.021936165,0.38688305,-0.20053713,0.01468214,0.00040816562,0.0008667484,0.35413742,0.13490185,-0.22146353,0.01657549,0.0004673861,0.025002766,0.43285814,0.072978064,-0.1746403,0.013503548,-0.0005208866,0.030336263,-0.01640783,0.47503135,0.18524957,-0.012946287,0.00020293472,-0.0004056897,0.12680593,0.7430095,0.20480607,-0.0136227105,-1.6297214e-05,0.010170574,0.2127368,0.8208158,0.10992045,-0.007183885,-4.9935654e-05,0.016213287
370,0.0051133,-0.09910858,-0.098517135,0.00747497,0.00042246096,-0.00050789304,0.063777134,-0.4932877,0.019394305,-0.0008214861,0.00045288168,0.004154275,0.040586755,-1.0296657,0.08787987,-0.006601404,-0.00013045955,0.0031503588,-0.004773801,-0.10029717,0.0994004,-0.0072852448,-0.00047347322,-0.0002166573,0.047135554,-0.12671277,0.49333987,-0.033898763,0.0005480562,0.0051678075,-0.049741693,-0.56919634,0.17093486,-0.011048553,0.0007642945,-0.0030479478,-7.79964e-05,0.120087534,0.00014600903,0.00012369454,0.00015503075,0.00027727708,-0.00056563225,0.36303645,-0.00011681579,0.00015802123,-0.0008914992,0.0001399843,-0.0003096629,0.64430153,0.0003213361,-0.00014568493,-0.000110076944,0.0011324827,0.035778724,0.3868697,-0.19850348,0.014556019,0.0005055326,0.0019225627,0.36878377,0.13474111,-0.19625464,0.014737344,0.00052047335,0.02610578,0.44414312,0.07265915,-0.14401688,0.0112599395,-0.00040496676,0.031114267,-0.029118394,0.4750114,0.18354464,-0.012716606,0.00022418564,-0.0013096556,0.11212654,0.74324995,0.21298105,-0.014285298,1.7433427e-05,0.008996485,0.20435043,0.8207623,0.124187425,-0.008260127,-4.4442713e-06,0.015491035
371,0.011977766,-0.09900753,-0.097870566,0.00753019,0.0004795296,0.000118847005,0.06205398,-0.49340287,0.024170756,-0.0012126416,0.0004558973,0.004401044,0.034358837,-1.0295676,0.09078679,-0.0067478656,-2.1651736e-05,0.0029999577,-0.011551509,-0.100290954,0.09880225,-0.0071902294,-0.0005101748,-0.00075512566,0.012527857,-0.12653977,0.4960637,-0.033972938,0.0005431556,0.0029376103,-0.061696194,-0.5689868,0.16729799,-0.01075071,0.00081372075,-0.0035939235,-9.601377e-05,0.12023169,0.00019603502,0.00015441328,0.00022641197,0.00034978613,-0.00046459958,0.36300606,-1.7622486e-05,0.00021374226,-0.00089782476,7.448997e-05,-0.00024241395,0.6442603,0.00031496957,-0.00010863133,-0.00012854507,0.0011849962,0.04941696,0.38684303,-0.19550617,0.014352808,0.00059604924,0.002964791,0.38164258,0.13456874,-0.17010774,0.012833434,0.0005598925,0.027071469,0.45330614,0.07236844,-0.1126998,0.008976299,-0.00028645457,0.031731278,-0.041676436,0.47502244,0.18095213,-0.012432326,0.000240169,-0.0022026934,0.09689579,0.74348193,0.2200773,-0.014892774,3.9342325e-05,0.0077932505,0.1949357,0.8206995,0.13782033,-0.009299634,3.9238483e-05,0.014673546
372,0.018794421,-0.09894434,-0.09677531,0.007522423,0.00051532127,0.0007519182,0.06000998,-0.4934983,0.028859764,-0.001602821,0.00043468922,0.0046565225,0.027946174,-1.0295103,0.09328059,-0.006854709,8.26387e-05,0.0028374754,-0.018274134,-0.10029578,0.097733006,-0.007069133,-0.00054961443,-0.0012665633,-0.02215635,-0.12637474,0.4964222,-0.033905346,0.0005196788,0.00070217624,-0.073370144,-0.5687524,0.16288164,-0.010438798,0.00084788445,-0.004124351,-0.000112748705,0.12039624,0.00023338757,0.00019109622,0.00030077714,0.00041726604,-0.00034122542,0.36295033,6.46729e-05,0.00026055425,-0.00086807087,-9.31602e-06,-0.0001591444,0.64422834,0.000306312,-7.39377e-05,-0.00013583174,0.0012145322,0.06279033,0.3868027,-0.1915627,0.014073823,0.0006744093,0.0039865747,0.3926533,0.13439281,-0.14314635,0.010877381,0.00058273226,0.02789399,0.4603024,0.07212,-0.08083581,0.0066687167,-0.00016989675,0.032186188,-0.05402924,0.47506577,0.17748909,-0.012099763,0.0002515535,-0.003080774,0.08119299,0.74369544,0.22606549,-0.0154402945,4.8223184e-05,0.006572997,0.18455248,0.8206317,0.1507611,-0.010295881,8.059107e-05,0.013771556
373,0.025534224,-0.098920725,-0.09523719,0.0074489266,0.00052868016,0.0013826247,0.057656758,-0.4935713,0.033426907,-0.0019867346,0.00039063953,0.0049086465,0.02137468,-1.0294971,0.0953385,-0.006922188,0.00017902779,0.002654951,-0.024916323,-0.100312024,0.09619819,-0.0069242343,-0.00059209764,-0.0017471053,-0.056754716,-0.12622477,0.49439555,-0.033701047,0.00048028945,-0.0015317621,-0.084710024,-0.56850547,0.15769683,-0.010115052,0.00086481497,-0.004645858,-0.00012702867,0.12057309,0.00025572442,0.00023029186,0.00037451182,0.00047776476,-0.00020085834,0.36287135,0.00012651458,0.00029665232,-0.0008016154,-0.00010878686,-6.441958e-05,0.6442096,0.00029362738,-4.1959807e-05,-0.00012943728,0.0012200363,0.07584083,0.3867494,-0.18669392,0.013720809,0.0007359162,0.0049810894,0.40176296,0.13422278,-0.11549671,0.008882922,0.0005868226,0.028568417,0.46509463,0.07192737,-0.04857437,0.0043525733,-5.950872e-05,0.0324793,-0.06612503,0.4751411,0.17317513,-0.011724776,0.00025871163,-0.003940128,0.065097444,0.74388003,0.23092248,-0.015922805,4.336238e-05,0.0053469315,0.17326382,0.820562,0.16295566,-0.011242665,0.00011925213,0.01279616
374,0.032167617,-0.09893657,-0.09326301,0.0073086023,0.00051975716,0.0020022644,0.055008665,-0.49362046,0.03783947,-0.002359379,0.00032616593,0.0051446976,0.014672942,-1.0295303,0.09694021,-0.006950162,0.00026458257,0.002445411,-0.031452462,-0.100339696,0.09420481,-0.006757239,-0.0006377399,-0.002194332,-0.091103,-0.12609619,0.48997477,-0.033364277,0.00042841292,-0.0037575904,-0.09566263,-0.56825805,0.1517584,-0.009779792,0.00086317956,-0.0051642377,-0.00013792142,0.120753184,0.00026135333,0.00026798993,0.00044387765,0.0005296916,-4.955195e-05,0.36277252,0.0001655668,0.00032089278,-0.0006993674,-0.00022030249,3.709644e-05,0.64420736,0.00027568266,-1.2630597e-05,-0.000107893924,0.0012014937,0.08851272,0.38668445,-0.1809244,0.013295811,0.0007768278,0.0059417374,0.40892777,0.13406709,-0.08728843,0.006863693,0.00057076477,0.029090494,0.4676538,0.07180061,-0.016068248,0.0020424724,4.0954445e-05,0.032612048,-0.07791244,0.4752466,0.16803303,-0.01131263,0.00026172353,-0.004777085,0.04868897,0.74402755,0.23463161,-0.016335344,2.4624635e-05,0.004124975,0.16113567,0.82049394,0.1743537,-0.012134153,0.00015499257,0.011758536
375,0.03866457,-0.09899001,-0.09086056,0.007102009,0.0004899446,0.002602498,0.052082844,-0.49364597,0.042066645,-0.0027161203,0.00024469942,0.0053517027,0.007872507,-1.0296092,0.09806819,-0.006938098,0.00033704506,0.0022031292,-0.037856616,-0.100378394,0.09176141,-0.00656919,-0.00068647414,-0.0026072823,-0.1250353,-0.12599385,0.48316288,-0.032898355,0.00036802783,-0.0059689414,-0.106175296,-0.56802154,0.14508536,-0.009431662,0.0008422956,-0.0056841355,-0.00014464557,0.12092714,0.00024924986,0.0002999194,0.00050525274,0.0005718693,0.00010615494,0.36265862,0.00018099323,0.00033291057,-0.0005636923,-0.00033960864,0.0001407098,0.64422464,0.00025191903,1.4599413e-05,-7.0931594e-05,0.0011598915,0.10075224,0.38660997,-0.17428264,0.012801295,0.0007944722,0.0068621524,0.41411284,0.13393247,-0.058654584,0.0048329644,0.0005341731,0.029456884,0.46796075,0.071745455,0.016526476,-0.000248041,0.00012840494,0.03258706,-0.08934047,0.47537902,0.16208866,-0.010867698,0.00026043458,-0.0055880714,0.032047924,0.7441318,0.23718274,-0.01667316,-7.51717e-06,0.0029157568,0.14823706,0.82043207,0.18490863,-0.012964908,0.00018768385,0.010669999
376,0.044994485,-0.09907748,-0.08803889,0.006831439,0.00044167414,0.0031755883,0.048898622,-0.49364915,0.046079632,-0.0030527115,0.00015045144,0.005517193,0.00100765,-1.0297314,0.09870819,-0.006885142,0.0003949619,0.0019238517,-0.04410228,-0.10042742,0.0888783,-0.0063604526,-0.0007379241,-0.0029863752,-0.15838471,-0.12592077,0.47397602,-0.03230558,0.00030348345,-0.008159274,-0.116195746,-0.56780547,0.13770123,-0.009067652,0.0008022934,-0.006208773,-0.00014659483,0.12108567,0.00021918956,0.00032197125,0.00055523124,0.00060363114,0.00025961362,0.36253548,0.00017346814,0.00033308193,-0.00039849058,-0.0004618289,0.00024214014,0.644263,0.00022251159,4.070811e-05,-1.9455532e-05,0.0010972004,0.11250754,0.3865288,-0.16680096,0.012240114,0.0007875608,0.0077363513,0.41729283,0.13382345,-0.029731562,0.0028033974,0.000477707,0.029665157,0.46600646,0.071762666,0.04905107,-0.0025066473,0.00020037778,0.032407805,-0.10035808,0.475534,0.15537135,-0.010393402,0.0002544443,-0.0063695274,0.015255353,0.74418986,0.23857206,-0.016931845,-5.2123563e-05,0.0017264262,0.13463947,0.8203817,0.19457726,-0.01372998,0.00021724403,0.009541739
377,0.051126447,-0.099193886,-0.084808424,0.0065007694,0.00037829764,0.0037148036,0.045477733,-0.49363267,0.04985171,-0.0033652708,4.8385933e-05,0.00562957,-0.00588461,-1.0298918,0.09884966,-0.0067904154,0.0004376924,0.0016049594,-0.050162315,-0.10048576,0.08556774,-0.0061308146,-0.00079132617,-0.0033333246,-0.19098379,-0.125878,0.4624445,-0.0315874,0.00023926317,-0.010321988,-0.12567234,-0.56761724,0.12963417,-0.0086834,0.00074414536,-0.0067397654,-0.0001433976,0.12122017,0.00017173216,0.00033035688,0.00059090555,0.0006247349,0.0004043253,0.36240947,0.00014511496,0.00032247603,-0.0002088733,-0.0005818289,0.00033753365,0.6443236,0.00018841401,6.69118e-05,4.4487213e-05,0.0010162424,0.1237285,0.38644388,-0.15851586,0.011615649,0.0007561897,0.008558929,0.41845265,0.13374206,-0.00065895286,0.0007866761,0.00040305406,0.029713962,0.46179256,0.07184802,0.08134457,-0.004722316,0.0002552364,0.032078527,-0.11091446,0.4757058,0.14791389,-0.009892162,0.00024327403,-0.00711794,-0.0016069813,0.7442015,0.2388023,-0.017107451,-0.000107699074,0.0005627852,0.12041651,0.8203485,0.20332026,-0.014424833,0.00024349615,0.008384712
378,0.057029407,-0.09933283,-0.081181236,0.0061154813,0.0003037611,0.004214554,0.04184355,-0.49359977,0.05335816,-0.0036503375,-5.6141987e-05,0.005678757,-0.012765147,-1.0300839,0.0984857,-0.006653281,0.000465382,0.0012454204,-0.056008913,-0.10055214,0.08184409,-0.0058795735,-0.00084546953,-0.0036507715,-0.22266598,-0.1258647,0.44861302,-0.030744381,0.00017971254,-0.012450073,-0.13455418,-0.5674623,0.12091689,-0.008273602,0.0006698482,-0.0072771925,-0.00013487134,0.121323094,0.00010832772,0.0003221091,0.00061003026,0.0006352775,0.00053429604,0.36228722,9.924173e-05,0.00030269846,-1.1771917e-06,-0.0006942535,0.00042346865,0.6444056,0.0001511611,9.4419345e-05,0.00011804121,0.0009204857,0.13436683,0.38635874,-0.14946754,0.010931859,0.00070185727,0.009325255,0.41758683,0.13368818,0.028421143,-0.0012066076,0.0003128592,0.029603124,0.4553322,0.07199309,0.113245,-0.0068854764,0.00029215426,0.031604037,-0.12095904,0.47588763,0.13975245,-0.009365439,0.00022660894,-0.007829851,-0.0184565,0.74416924,0.23788236,-0.017196557,-0.00017245067,-0.00057080947,0.105643615,0.8203372,0.21110168,-0.015045393,0.00026627257,0.0072094984
379,0.0626723,-0.09948698,-0.077171035,0.00568239,0.00022237375,0.0046705427,0.038020737,-0.49355415,0.056575917,-0.0039048977,-0.00015759654,0.0056565767,-0.019593459,-1.0302992,0.09761333,-0.0064735785,0.00047891063,0.00084578246,-0.06161376,-0.10062502,0.077723846,-0.0056058876,-0.00089863315,-0.0039421525,-0.25326684,-0.1258782,0.4325405,-0.02977638,0.00012871705,-0.0145361405,-0.1427916,-0.56734407,0.11158644,-0.00783244,0.0005822964,-0.007819453,-0.00012107473,0.12138854,3.1177886e-05,0.00029522553,0.0006111227,0.00063570216,0.0006443076,0.36217523,4.013814e-05,0.00027574785,0.00021732226,-0.0007939376,0.00049711205,0.64450717,0.0001129657,0.00012433343,0.00019763949,0.0008138772,0.14437577,0.38627702,-0.13970008,0.010193232,0.0006272658,0.010031551,0.4147,0.13365969,0.057364892,-0.0031673172,0.00021065772,0.02933377,0.44665006,0.07218582,0.1445907,-0.0089880135,0.00031118817,0.030989463,-0.13044177,0.47607204,0.13092679,-0.008813843,0.000204287,-0.008501947,-0.035209775,0.7440977,0.23582697,-0.017196378,-0.00024419185,-0.0016712453,0.0903979,0.82035154,0.2178893,-0.0155880805,0.0002853647,0.0060261823
380,0.06802441,-0.09964831,-0.07279345,0.0052094534,0.00013850722,0.005079888,0.034034647,-0.49349928,0.05948388,-0.0041264556,-0.00025057048,0.0055571543,-0.026328325,-1.0305272,0.09623342,-0.006251946,0.0004796806,0.00040810183,-0.0669482,-0.10070248,0.07322574,-0.0053087734,-0.0009484701,-0.0042112973,-0.28262585,-0.12591435,0.41430065,-0.028682746,8.9515815e-05,-0.01657217,-0.15033689,-0.56726354,0.10168412,-0.007353999,0.0004852591,-0.008363378,-0.00010231882,0.12141256,-5.6873076e-05,0.00024892017,0.0005936362,0.0006265752,0.0007301662,0.36207956,-2.730079e-05,0.0002438426,0.0004386939,-0.0008760318,0.0005560182,0.64462495,7.627159e-05,0.0001572445,0.00027947666,0.00070068426,0.15371048,0.38620234,-0.12926106,0.009404847,0.0005362178,0.010675136,0.40980628,0.13365287,0.08602772,-0.0050876727,0.00010064617,0.02890851,0.4357829,0.07241173,0.17522192,-0.011023123,0.00031321123,0.030240113,-0.1393137,0.4762511,0.121479884,-0.008237343,0.00017660065,-0.009131035,-0.051782843,0.7439933,0.23265631,-0.017104788,-0.00032046833,-0.0027366634,0.07475762,0.8203933,0.22365445,-0.016049767,0.00030057877,0.0048443004
381,0.073055625,-0.09980866,-0.06806591,0.0047055148,5.6325458e-05,0.0054410286,0.029910581,-0.49343857,0.062062744,-0.004313074,-0.0003300961,0.005377087,-0.032928772,-1.0307574,0.09435048,-0.0059899557,0.0004694363,-6.426871e-05,-0.0719834,-0.100782424,0.068370625,-0.004987495,-0.000992205,-0.0044621658,-0.31058797,-0.1259679,0.39398035,-0.02746252,6.440177e-05,-0.01854956,-0.1571447,-0.5672202,0.09125508,-0.0068328273,0.0003832262,-0.00890441,-7.9181045e-05,0.12139329,-0.00015234295,0.00018364005,0.00055791996,0.0006084889,0.0007889606,0.3620053,-9.796955e-05,0.00020923093,0.00065463036,-0.00093620457,0.0005981289,0.6447542,4.369393e-05,0.00019307807,0.00035978833,0.0005851034,0.16232808,0.38613814,-0.118201405,0.008572305,0.00043323683,0.011254452,0.40292913,0.13366292,0.11426554,-0.006961518,-1.2610108e-05,0.028331406,0.42277902,0.07265496,0.20498234,-0.012985393,0.0002998372,0.02936125,-0.14752722,0.4764167,0.111457855,-0.007635355,0.00014422787,-0.009714264,-0.06809144,0.7438631,0.22839521,-0.016920434,-0.0003986177,-0.0037663355,0.058801726,0.8204625,0.22837204,-0.01642796,0.00031179376,0.0036723241
382,0.07773675,-0.09995994,-0.06300779,0.004179947,-2.0439737e-05,0.0057537667,0.025673227,-0.4933746,0.06429537,-0.0044636168,-0.00039195828,0.005115633,-0.03935501,-1.0309783,0.09197292,-0.005690309,0.0004500664,-0.0005666502,-0.07669074,-0.100862324,0.06318142,-0.004641624,-0.0010265708,-0.004698459,-0.3370057,-0.12603289,0.37168002,-0.026114628,5.45074e-05,-0.02045898,-0.16317308,-0.56721205,0.0803481,-0.0062642354,0.00028126128,-0.009436688,-5.240459e-05,0.121331125,-0.00025138818,0.000101242214,0.0005052695,0.0005820021,0.00081916805,0.36195648,-0.00016697682,0.0001739543,0.00085681304,-0.0009709196,0.0006217286,0.644889,1.7743558e-05,0.00023104064,0.00043518635,0.00047115423,0.17018755,0.38608772,-0.10657497,0.0077015813,0.00032330258,0.0117690675,0.39410135,0.13368438,0.14193596,-0.008784081,-0.00012435019,0.027607866,0.40769872,0.072899416,0.23372081,-0.014870549,0.00027341233,0.028357917,-0.15503675,0.4765611,0.10090949,-0.0070070475,0.0001084297,-0.010249117,-0.0840518,0.74371517,0.2230726,-0.016642688,-0.00047581643,-0.0047605187,0.04260944,0.8205563,0.23202059,-0.01672061,0.00031897426,0.0025177486
383,0.08203986,-0.1000948,-0.05764,0.0036423355,-8.8638626e-05,0.0060190577,0.021346116,-0.49330968,0.06616698,-0.0045777448,-0.00043300726,0.004774646,-0.04556924,-1.0311785,0.08911241,-0.005356772,0.0004232769,-0.0010934062,-0.08104215,-0.10093938,0.0576827,-0.0042713024,-0.0010479838,-0.0049235392,-0.3617408,-0.1261032,0.34751093,-0.024638154,5.9788e-05,-0.022290522,-0.1683841,-0.5672356,0.069015115,-0.005644785,0.0001846375,-0.009953259,-2.2966415e-05,0.12122859,-0.00034989882,4.6677887e-06,0.00043782592,0.00054746494,0.000820823,0.3619362,-0.00022994727,0.00013978407,0.0010372773,-0.0009774426,0.000625249,0.6450224,5.2526593e-07,0.0002694372,0.00050294003,0.00036243536,0.17725027,0.38605395,-0.09443785,0.0067989808,0.00021144468,0.0122196935,0.38336354,0.13371184,0.16890027,-0.010551992,-0.00022992119,0.026744783,0.39061266,0.073130056,0.26129323,-0.016675385,0.00023677736,0.027234947,-0.16179962,0.4766774,0.08988565,-0.006351471,7.090112e-05,-0.010733501,-0.09958156,0.74355674,0.21672052,-0.016271899,-0.0005491581,-0.005720392,0.026259264,0.82067,0.23458181,-0.016926384,0.00032234937,0.0013865791
384,0.08593869,-0.10020676,-0.05198504,0.003102038,-0.00014584232,0.006238778,0.016951056,-0.49324507,0.0676658,-0.0046561807,-0.00045132637,0.004358568,-0.05153632,-1.031348,0.08578405,-0.0049941074,0.00039051648,-0.0016378276,-0.08501044,-0.10101053,0.051900472,-0.0038771536,-0.0010528155,-0.0051399916,-0.3846658,-0.1261732,0.32159513,-0.02303271,7.8896875e-05,-0.024033697,-0.17274469,-0.5672872,0.057311144,-0.0049725384,9.8601915e-05,-0.010446281,7.99913e-06,0.12109016,-0.0004438134,-0.00010208413,0.00035841484,0.0005051233,0.0007953923,0.36194587,-0.00028338283,0.000108066946,0.0011888221,-0.00095403474,0.00060741976,0.64514744,-6.403774e-06,0.00030581467,0.0005612427,0.0002618786,0.18348013,0.3860391,-0.081848174,0.005870862,0.000102393795,0.012607999,0.37076432,0.13374045,0.1950241,-0.012262865,-0.000325175,0.025750127,0.37160206,0.07333405,0.28756332,-0.018397434,0.00019321823,0.025996644,-0.16777626,0.47675964,0.07843891,-0.0056677144,3.3724587e-05,-0.011165783,-0.11460055,0.7433946,0.20937347,-0.01580928,-0.00061573973,-0.0066477917,0.009828538,0.8207959,0.23604093,-0.017044572,0.00032233447,0.00028315932
385,0.08940908,-0.10029068,-0.046066776,0.0025678538,-0.00019028131,0.00641548,0.012507852,-0.49318168,0.068783246,-0.004700523,-0.00044641085,0.0038740868,-0.057224434,-1.031478,0.08200607,-0.004607875,0.0003528326,-0.0021924973,-0.08856992,-0.101072446,0.04586193,-0.0034604855,-0.0010375865,-0.005349679,-0.40566564,-0.12623814,0.29406342,-0.021298762,0.00010939024,-0.025677552,-0.17622739,-0.5673628,0.0452936,-0.004247159,2.8086826e-05,-0.0109071825,3.916677e-05,0.120921984,-0.00052927434,-0.00021428242,0.0002703648,0.0004550852,0.00074573606,0.36198604,-0.00032470562,7.972121e-05,0.0013053454,-0.0009001577,0.00056724437,0.6452565,-2.1979213e-06,0.00033715926,0.0006092561,0.00017181411,0.18884383,0.38604513,-0.06886549,0.004923502,4.856847e-07,0.01293632,0.35635984,0.13376631,0.22017938,-0.013915134,-0.00040651672,0.02463289,0.35075724,0.07350147,0.31240436,-0.020034663,0.00014617504,0.024647044,-0.17293131,0.47680348,0.06662296,-0.004955087,-7.7905133e-07,-0.011544613,-0.12903196,0.7432345,0.20106745,-0.015257051,-0.0006727406,-0.007544998,-0.0066072177,0.82092535,0.23638642,-0.01707523,0.00031957775,-0.00078977644
386,0.09242919,-0.10034293,-0.039910194,0.0020476803,-0.00022087153,0.006552239,0.008034429,-0.49311975,0.069514394,-0.004713539,-0.0004192572,0.0033299243,-0.06260514,-1.0315616,0.07779946,-0.004204209,0.00031078688,-0.0027493834,-0.091696516,-0.10112171,0.039595094,-0.0030231103,-0.0009992681,-0.0055535287,-0.42463776,-0.12629446,0.26505402,-0.019437846,0.00014777563,-0.027210994,-0.17881072,-0.567458,0.033022285,-0.0034701326,-2.2592023e-05,-0.01132701,6.918702e-05,0.12073137,-0.0006028004,-0.0003267452,0.00017737411,0.000397373,0.0006759381,0.36205578,-0.00035255402,5.5219978e-05,0.001382146,-0.00081636664,0.00050405227,0.64534307,1.3116747e-05,0.0003600251,0.0006471013,9.378418e-05,0.19331104,0.38607302,-0.055550184,0.003962934,-9.06582e-05,0.01320751,0.34021282,0.1337867,0.2442446,-0.015507623,-0.00047137216,0.023402795,0.32817683,0.07362557,0.33569914,-0.021585444,9.916606e-05,0.023189826,-0.17723362,0.47680622,0.054492068,-0.0042131934,-3.0229334e-05,-0.011869064,-0.14280324,0.74308074,0.19183981,-0.014618343,-0.00071756495,-0.008414494,-0.022974966,0.82104826,0.23561001,-0.017019125,0.00031493604,-0.001831336
387,0.09498006,-0.100361496,-0.0335413,0.001548145,-0.00023716222,0.006652247,0.003546374,-0.49305934,0.0698583,-0.0046987496,-0.00037224963,0.002736454,-0.06765367,-1.0315938,0.07318807,-0.003789354,0.0002645891,-0.0032999124,-0.094368376,-0.10115506,0.033128627,-0.0025673397,-0.00093561783,-0.0057515763,-0.44149333,-0.12634023,0.23471215,-0.017453004,0.00018997386,-0.028622897,-0.18047976,-0.567569,0.020558931,-0.002644584,-5.0041825e-05,-0.01169652,9.661168e-05,0.12052639,-0.0006615473,-0.00043419749,8.319877e-05,0.00033215806,0.00059094466,0.36215317,-0.00036650896,3.4775585e-05,0.0014162175,-0.0007044617,0.00041779876,0.6454011,3.8769096e-05,0.00037103705,0.0006756743,2.8679147e-05,0.19685489,0.38612312,-0.0419635,0.0029947385,-0.00016817125,0.0134244785,0.32239342,0.13380025,0.26710594,-0.017039102,-0.00051798485,0.022069905,0.3039674,0.07370347,0.3573407,-0.023047928,5.553756e-05,0.021628449,-0.18065694,0.47676715,0.042100977,-0.00344198,-5.2389223e-05,-0.012138294,-0.1558468,0.7429365,0.18172863,-0.0138972495,-0.0007478832,-0.0092585385,-0.039204203,0.82115394,0.23370701,-0.016877703,0.00030935556,-0.0028422456
388,0.09704584,-0.1003461,-0.026987085,0.0010744035,-0.00023919065,0.0067187194,-0.0009421073,-0.49300036,0.069817916,-0.0046603605,-0.00030905567,0.002105196,-0.07234858,-1.0315728,0.068198055,-0.0033694552,0.00021413493,-0.0038353428,-0.09656624,-0.10116956,0.026491782,-0.0020958297,-0.0008453764,-0.0059429165,-0.45615664,-0.1263749,0.20318846,-0.015349127,0.00023143447,-0.029902538,-0.1812262,-0.56769216,0.007966902,-0.0017752744,-5.1928684e-05,-0.012006648,0.00012001116,0.12031554,-0.000703359,-0.00053160265,-8.480623e-06,0.0002597794,0.0004962683,0.3622756,-0.00036705658,1.835078e-05,0.0014063455,-0.0005674325,0.00030901283,0.6454263,7.325038e-05,0.00036703236,0.00069650053,-2.3240224e-05,0.19945198,0.38619515,-0.0281672,0.0020239577,-0.00022998312,0.013589932,0.30297852,0.13380678,0.28865716,-0.018508095,-0.0005457364,0.020644542,0.27824244,0.073735274,0.37723163,-0.024420073,1.8307008e-05,0.019966355,-0.18318014,0.4766876,0.029504634,-0.0026418325,-6.531598e-05,-0.012351526,-0.1681005,0.7428035,0.17077304,-0.013098767,-0.0007618824,-0.010078817,-0.05522705,0.8212328,0.23067653,-0.01665313,0.00030376017,-0.0038246326
389,0.09861408,-0.10029814,-0.020275488,0.000629995,-0.00022745226,0.0067545725,-0.005418347,-0.49294278,0.06940007,-0.0046029054,-0.0002344083,0.001448554,-0.076671675,-1.031499,0.0628579,-0.0029501244,0.00015925535,-0.0043468922,-0.09827358,-0.10116279,0.019714253,-0.0016114842,-0.0007284656,-0.006125821,-0.46856552,-0.12639967,0.17063896,-0.013133116,0.00026767224,-0.031039702,-0.18104836,-0.56782436,-0.004689064,-0.00086840277,-2.7189031e-05,-0.012248594,0.00013806019,0.1201072,-0.0007268535,-0.0006143935,-9.425543e-05,0.0001809597,0.0003976766,0.36241943,-0.00035537593,5.8244914e-06,0.0013532266,-0.00040949974,0.0001792144,0.6454159,0.00011449307,0.00034562312,0.0007113551,-6.2095e-05,0.20108305,0.3862878,-0.014223542,0.0010549501,-0.0002747653,0.013706077,0.28205258,0.13380748,0.3087998,-0.019912343,-0.0005549118,0.019136831,0.25112256,0.07372454,0.3952844,-0.025699198,-9.917654e-06,0.01820716,-0.18478738,0.476571,0.016758181,-0.0018135849,-6.758468e-05,-0.012507915,-0.17950805,0.7426829,0.15901324,-0.0122286845,-0.0007581597,-0.010876069,-0.07097812,0.82127583,0.22652198,-0.016348144,0.00029889122,-0.004781639
390,0.09967592,-0.10022056,-0.013435496,0.00021667406,-0.00020279828,0.006762429,-0.009870492,-0.49288705,0.06861523,-0.004530944,-0.00015373714,0.00077929813,-0.08060743,-1.0313762,0.057197988,-0.0025362335,9.979855e-05,-0.004825998,-0.09947717,-0.1011333,0.012826404,-0.0011173375,-0.00058631226,-0.0062977877,-0.47867024,-0.12641692,0.13722435,-0.010814231,0.00029447384,-0.032024972,-0.17995116,-0.5679628,-0.017343465,6.858597e-05,2.4011359e-05,-0.012414242,0.00014950894,0.11990939,-0.0007314766,-0.0006787535,-0.00017112121,9.686872e-05,0.00030073524,0.36258072,-0.00033308938,-2.8368086e-06,0.0012593046,-0.00023586862,3.0837953e-05,0.64536965,0.0001599975,0.00030530244,0.0007219834,-8.83881e-05,0.201733,0.38639912,-0.00019528717,9.151548e-05,-0.00030187285,0.013774252,0.25970772,0.13380416,0.32744282,-0.021248557,-0.0005467124,0.017556574,0.22273478,0.073676825,0.4114203,-0.026881868,-2.712803e-05,0.016354982,-0.18546814,0.4764226,0.0039170813,-0.00095860474,-5.8286358e-05,-0.012606349,-0.19001903,0.74257517,0.14649113,-0.0112933535,-0.0007361078,-0.011649721,-0.08639409,0.8212766,0.22125143,-0.015965944,0.00029521622,-0.0057168845
391,0.1002263,-0.10011774,-0.00649726,-0.0001654923,-0.00016634632,0.0067444127,-0.01428649,-0.49283385,0.067476824,-0.0044486225,-7.2836876e-05,0.00011001062,-0.08414257,-1.0312101,0.051250394,-0.0021315282,3.589492e-05,-0.005264694,-0.10016721,-0.10108061,0.0058592204,-0.0006165039,-0.00042181835,-0.0064557754,-0.48643288,-0.12643012,0.10310969,-0.008403949,0.0003083133,-0.03285022,-0.17794555,-0.56810474,-0.029930152,0.0010272736,0.000100088306,-0.012496527,0.00015333388,0.119729385,-0.0007174425,-0.0007218011,-0.00023661368,9.201467e-06,0.0002104789,0.36275512,-0.00030197762,-7.54185e-06,0.0011287779,-5.2825548e-05,-0.00013254397,0.6452887,0.00020721555,0.00024571829,0.0007297059,-0.00010270625,0.20139134,0.3865262,0.013854146,-0.00086325966,-0.00031125685,0.013794951,0.23604426,0.13379931,0.34450242,-0.022512432,-0.00052301027,0.0159132,0.19321293,0.07359949,0.42556888,-0.027963884,-3.1864038e-05,0.014414623,-0.18521751,0.47624946,-0.008962534,-7.884577e-05,-3.731111e-05,-0.0126455845,-0.19958864,0.742481,0.13325131,-0.010299763,-0.0006957385,-0.01239758,-0.10141314,0.82123125,0.21487883,-0.015510095,0.00029276125,-0.0066340566
392,0.100263834,-0.099995285,0.0005077943,-0.000517983,-0.000119494274,0.006702164,-0.018653942,-0.4927843,0.06600068,-0.0043594465,2.477318e-06,-0.0005470617,-0.08726567,-1.0310082,0.045048457,-0.0017386526,-3.1954492e-05,-0.005655732,-0.10033755,-0.10100554,-0.0011554882,-0.000112066045,-0.0002394095,-0.0065962058,-0.49182713,-0.12644354,0.06846399,-0.0059161745,0.00030651398,-0.0335086,-0.17504832,-0.56824803,-0.042383064,0.0019984557,0.00019826833,-0.012489626,0.00014877412,0.11957356,-0.0006856825,-0.0007416997,-0.00028888974,-7.9765916e-05,0.00013113953,0.3629381,-0.00026381388,-8.042902e-06,0.00096730515,0.00013279356,-0.00030625984,0.6451769,0.00025365502,0.00016785227,0.00073528825,-0.00010577589,0.20005262,0.38666573,0.027860403,-0.0018067658,-0.0003033732,0.013767555,0.21117106,0.13379586,0.35990158,-0.023698274,-0.00048620813,0.014215399,0.16269726,0.07350118,0.4376679,-0.028940009,-2.3470959e-05,0.012391927,-0.18403572,0.47606,-0.021823728,0.00082305446,-5.184207e-06,-0.0126240915,-0.20817758,0.74240106,0.11934142,-0.009255137,-0.0006379201,-0.013115718,-0.11597432,0.82113844,0.20742399,-0.014984388,0.00029110536,-0.007536322
393,0.09979077,-0.09985973,0.007546816,-0.0008438118,-6.384496e-05,0.0066368096,-0.02295928,-0.4927398,0.0642044,-0.004265964,6.683916e-05,-0.0011805994,-0.08996682,-1.0307813,0.0386266,-0.001358944,-0.00010278507,-0.0059929937,-0.09998585,-0.10091023,-0.008185044,0.00039294362,-4.486367e-05,-0.0067152474,-0.49483708,-0.12646157,0.03345965,-0.0033669434,0.00028742373,-0.03399469,-0.17128143,-0.5683898,-0.05463661,0.0029723975,0.00031458773,-0.01238932,0.00013540359,0.1194472,-0.00063770544,-0.0007376671,-0.00032676384,-0.0001672171,6.587617e-05,0.36312485,-0.00022019632,-3.911555e-06,0.0007817261,0.00031343382,-0.00048460253,0.6450398,0.00029709563,7.386692e-05,0.0007387118,-9.826943e-05,0.19771652,0.38681337,0.04175852,-0.0027368627,-0.0002791877,0.013690533,0.18520552,0.13379654,0.3735696,-0.024799261,-0.0004390143,0.012471274,0.13133445,0.07339059,0.44766262,-0.029804211,-1.9252766e-06,0.010293873,-0.18192852,0.47586367,-0.034608636,0.0017437004,3.6837067e-05,-0.01254029,-0.21575144,0.74233615,0.10481311,-0.008166978,-0.00056430325,-0.013798473,-0.13001707,0.82100034,0.19891356,-0.014392732,0.000289388,-0.00842599
394,0.09881294,-0.09971826,0.014585439,-0.0011471063,-1.1939555e-06,0.006549063,-0.027187064,-0.49270213,0.062106784,-0.004169531,0.00011557527,-0.0017803861,-0.092237115,-1.0305398,0.03202008,-0.000992504,-0.00017517118,-0.0062716063,-0.09911367,-0.100798115,-0.015195709,0.0008955449,0.00015483052,-0.0068088826,-0.49545667,-0.12648872,-0.0017277268,-0.0007742606,0.0002505806,-0.03430473,-0.16667143,-0.5685276,-0.06662607,0.0039390787,0.00044417847,-0.012193204,0.0001131664,0.1193544,-0.000575562,-0.00071005337,-0.00034968462,-0.00024992973,1.666136e-05,0.36331064,-0.00017243251,5.3569674e-06,0.000579752,0.00048155617,-0.00066108815,0.64488435,0.00033580884,-3.2825395e-05,0.0007391048,-8.0842525e-05,0.19438836,0.3869644,0.055482462,-0.0036516134,-0.00024003629,0.013561429,0.15827388,0.13380387,0.38544217,-0.025807384,-0.0003842134,0.010688264,0.09927765,0.07327639,0.4555056,-0.030549616,3.2024225e-05,0.008128922,-0.17890698,0.4756704,-0.047258116,0.0026788078,8.6837914e-05,-0.01239259,-0.2222805,0.7422874,0.089723006,-0.007042855,-0.00047731446,-0.014438453,-0.1434808,0.820822,0.1893816,-0.013739018,0.0002863668,-0.0093039535
395,0.09733932,-0.099578395,0.021587752,-0.0014329366,6.650295e-05,0.006439204,-0.031319965,-0.49267277,0.05972711,-0.0040703826,0.00014515035,-0.002337535,-0.09406865,-1.030295,0.02526455,-0.00063832104,-0.00024728884,-0.006488176,-0.09772632,-0.10067384,-0.022152878,0.0013928413,0.000351727,-0.00687317,-0.49368936,-0.12652883,-0.036920533,0.0018423814,0.00019653596,-0.034436457,-0.16124886,-0.5686585,-0.0782882,0.004888343,0.00058140233,-0.011900828,8.240668e-05,0.11929791,-0.0005016634,-0.0006601345,-0.00035776757,-0.0003243722,-1.5771016e-05,0.36349076,-0.00012165122,2.027303e-05,0.00036964938,0.000629643,-0.00082859956,0.64471865,0.0003686957,-0.00014789589,0.00073484774,-5.4217875e-05,0.19007929,0.3871137,0.068965584,-0.004549185,-0.00018767267,0.013377193,0.13051045,0.13381991,0.39546114,-0.026713781,-0.00032455847,0.008873109,0.06668565,0.07316637,0.46115714,-0.031168774,7.6975906e-05,0.005906947,-0.17498717,0.47549,-0.05971196,0.0036231615,0.00014227582,-0.012179662,-0.22773938,0.74225676,0.074132934,-0.005890226,-0.00038013305,-0.015026899,-0.15630458,0.8206112,0.17886956,-0.013027089,0.00028050318,-0.010169547
396,0.095381886,-0.09944772,0.02851646,-0.0017069466,0.00013713259,0.0063071777,-0.0353385,-0.49265376,0.057084642,-0.0039674975,0.00015321933,-0.0028448151,-0.095454395,-1.0300597,0.018396063,-0.00029438455,-0.0003169648,-0.00664087,-0.09583294,-0.10054307,-0.029021028,0.0018819738,0.00053730607,-0.0069042556,-0.48954797,-0.12658495,-0.071939625,0.004462462,0.00012693636,-0.034389168,-0.1550479,-0.5687791,-0.089561716,0.0058102547,0.0007201191,-0.011513878,4.3950975e-05,0.11927931,-0.00041865557,-0.000590099,-0.00035169348,-0.00038687512,-3.1890348e-05,0.3636607,-6.866641e-05,4.1183084e-05,0.00015984848,0.0007507792,-0.0009798203,0.6445513,0.00039525703,-0.00026628375,0.00072373985,-1.916103e-05,0.18480632,0.38725585,0.08214063,-0.005427705,-0.0001242226,0.013134282,0.102057226,0.13384587,0.4035751,-0.027508963,-0.00026251376,0.007031925,0.033722803,0.07306707,0.4645854,-0.03165388,0.00013080495,0.0036392957,-0.17019047,0.4753321,-0.07190889,0.0045705587,0.00020017428,-0.011900604,-0.23210652,0.7422463,0.05811035,-0.004716398,-0.00027660327,-0.015554084,-0.16842711,0.8203781,0.1674266,-0.012260655,0.0002702158,-0.011020327
397,0.09295513,-0.09933333,0.03533302,-0.001975026,0.00020849239,0.006152692,-0.03922102,-0.4926463,0.05419839,-0.0038589276,0.00013894401,-0.0032966128,-0.09638813,-1.0298445,0.011450683,4.1991472e-05,-0.00038191618,-0.006729495,-0.09344613,-0.100411996,-0.035764027,0.0023600906,0.00070302933,-0.0068986136,-0.48305386,-0.12665886,-0.10660582,0.007064812,4.4229324e-05,-0.034163542,-0.1481053,-0.56888556,-0.10038757,0.006695192,0.0008540917,-0.011036098,-9.960495e-07,0.1192987,-0.00032938272,-0.00050285645,-0.0003327066,-0.00043392926,-3.324449e-05,0.36381572,-1.4264137e-05,6.8146735e-05,-4.1414052e-05,0.0008389214,-0.0011076108,0.64439094,0.00041564554,-0.000382578,0.0007032433,2.3381785e-05,0.17859255,0.38738534,0.09494024,-0.006285012,-5.2162446e-05,0.012829132,0.07306261,0.13388208,0.40973914,-0.028183106,-0.00020026416,0.0051703528,0.0005576834,0.07298343,0.46576667,-0.031996995,0.00019077235,0.0013386942,-0.16454288,0.4752049,-0.08378692,0.005513776,0.00025725598,-0.011555197,-0.23536427,0.742258,0.04172849,-0.0035284143,-0.00017098151,-0.01600964,-0.179787,0.820135,0.1551092,-0.011443283,0.00025400892,-0.011852052
398,0.090075895,-0.09924174,0.041998025,-0.0022429638,0.00027831178,0.0059753563,-0.042944115,-0.49265134,0.05108693,-0.0037418604,0.000102868304,-0.0036890665,-0.0968646,-1.0296601,0.0044643665,0.00037393626,-0.00043985283,-0.0067554284,-0.0905818,-0.10028717,-0.04234537,0.002824381,0.00084069,-0.00685299,-0.47423744,-0.1267511,-0.14074084,0.009628437,-4.8448448e-05,-0.03376148,-0.14046049,-0.56897426,-0.11070953,0.007534079,0.0009772098,-0.010473311,-5.077105e-05,0.11935499,-0.000236677,-0.00040180422,-0.00030239485,-0.00046235323,-2.2262335e-05,0.3639518,4.0762126e-05,0.00010084361,-0.00022645295,0.0008893432,-0.0012054928,0.6442456,0.00043056533,-0.0004914049,0.00067087053,7.224828e-05,0.17146717,0.3874968,0.10729745,-0.007118566,2.5693327e-05,0.012458429,0.04368037,0.13392821,0.41391605,-0.0287265,-0.00013953261,0.0032935329,-0.032637797,0.0729191,0.46468642,-0.0321905,0.00025369483,-0.0009809267,-0.15807532,0.4751154,-0.09528391,0.006444663,0.0003101076,-0.011144066,-0.23749878,0.7422936,0.02506604,-0.0023329575,-6.792904e-05,-0.016383369,-0.19032328,0.8198945,0.14198099,-0.010578478,0.00023069791,-0.012658665
399,0.08676274,-0.099178396,0.048471633,-0.002516076,0.00034434441,0.0057745893,-0.046483114,-0.49266928,0.047768082,-0.0036130138,4.69964e-05,-0.004020144,-0.096879706,-1.0295149,-0.0025270327,0.0007046396,-0.00048870535,-0.0067216307,-0.08725871,-0.10017493,-0.048728567,0.0032720491,0.00094289705,-0.0067646224,-0.46313748,-0.12686075,-0.17416877,0.012132863,-0.00014756725,-0.0331859,-0.13215458,-0.56904066,-0.12047434,0.008318676,0.0010837791,-0.009833146,-0.00010344153,0.11944583,-0.00014337339,-0.00029073283,-0.0002627382,-0.0004695505,-2.0116568e-06,0.3640647,9.5482916e-05,0.00013846159,-0.00038840622,0.00089883525,-0.0012680124,0.6441225,0.00044114515,-0.00058765896,0.00062446087,0.00012597814,0.16346526,0.38758516,0.11914629,-0.007925438,0.00010631792,0.012019418,0.014067905,0.13398285,0.4160764,-0.029129919,-8.16565e-05,0.0014063455,-0.06568976,0.07287583,0.46133974,-0.032227263,0.0003159761,-0.003304759,-0.150823,0.47506857,-0.106337905,0.0073542222,0.00035528792,-0.010668802,-0.23849979,0.74235404,0.008206721,-0.0011363477,2.7873088e-05,-0.016665664,-0.19997609,0.8196697,0.12811169,-0.009669596,0.00019962154,-0.013432626
400,0.083035916,-0.09914739,0.054714117,-0.0027989522,0.00040443242,0.0055498853,-0.049812645,-0.49269983,0.044259153,-0.003468793,-2.5467947e-05,-0.004289408,-0.096430644,-1.0294161,-0.009488045,0.0010371739,-0.00052680017,-0.006632274,-0.083498284,-0.1000811,-0.054877553,0.0037002899,0.001003623,-0.00663116,-0.449802,-0.12698549,-0.20671692,0.0145587865,-0.00024931796,-0.032440454,-0.123230554,-0.5690813,-0.12963206,0.009041734,0.00116893,-0.009124843,-0.00015675183,0.11956768,-5.2141957e-05,-0.0001735501,-0.00021589361,-0.00045371428,2.408214e-05,0.36415088,0.00014879927,0.00017974712,-0.0005215816,0.00086608995,-0.0012911279,0.644027,0.00044886395,-0.0006669443,0.00056261173,0.00018282048,0.15462756,0.38764593,0.13042225,-0.008702211,0.00018649595,0.0115101375,-0.01561489,0.13404402,0.41619965,-0.02938484,-2.7574599e-05,-0.00048665702,-0.09842351,0.072854206,0.4557319,-0.032101035,0.00037372368,-0.005617397,-0.14282535,0.47506714,-0.11688794,0.0082328655,0.00038970308,-0.010131968,-0.2383611,0.7424395,-0.008761149,5.5572018e-05,0.000111825764,-0.016847948,-0.20868745,0.8194732,0.11357676,-0.008719971,0.00016069785,-0.014164921
401,0.07891692,-0.099151306,0.06068648,-0.0030950643,0.0004565753,0.005300802,-0.05290737,-0.49274185,0.04057672,-0.003305737,-0.000110346824,-0.004498136,-0.09551635,-1.0293684,-0.01638385,0.0013740929,-0.00055293215,-0.0064928066,-0.07932413,-0.10001041,-0.060757082,0.0041063502,0.0010186248,-0.006450793,-0.434288,-0.12712164,-0.23821792,0.016888443,-0.00034992315,-0.031529397,-0.113732524,-0.5690924,-0.13813646,0.009697197,0.0012287246,-0.00835889,-0.00020830845,0.11971596,3.4527853e-05,-5.4083765e-05,-0.00016415585,-0.0004140176,5.2459538e-05,0.3642072,0.0001993142,0.00022291951,-0.0006216429,0.0007916959,-0.0012726113,0.64396286,0.0004552193,-0.0007257927,0.00048495064,0.00024073943,0.14500019,0.38767555,0.14106338,-0.009445008,0.00026308233,0.010929741,-0.045207974,0.13410899,0.41427502,-0.029483836,2.2120774e-05,-0.0023808535,-0.13066566,0.07285315,0.4478797,-0.031806678,0.00042305444,-0.007903228,-0.13412565,0.4751117,-0.12687477,0.009070639,0.00041066995,-0.009537168,-0.23708053,0.742549,-0.025745837,0.0012373365,0.0001796633,-0.016923346,-0.2164023,0.81931597,0.09845615,-0.0077329706,0.00011456199,-0.014845561
402,0.07442838,-0.099191025,0.0663511,-0.0034066588,0.00049896725,0.005027037,-0.055742897,-0.49279347,0.036737062,-0.0031206235,-0.00020277314,-0.0046489323,-0.09413752,-1.029374,-0.023180097,0.0017172974,-0.0005665136,-0.0063094627,-0.07476166,-0.09996635,-0.06633331,0.004487537,0.0009856038,-0.0062222276,-0.41666162,-0.1272645,-0.26851,0.019106014,-0.00044570223,-0.030457241,-0.10370598,-0.56907153,-0.14594507,0.010280324,0.0012604892,-0.007546711,-0.00025566202,0.11988516,0.00011439156,6.394833e-05,-0.00010978524,-0.0003507249,7.9737976e-05,0.3642311,0.0002453439,0.00026591495,-0.0006858818,0.0006782664,-0.00121212,0.6439321,0.00046164915,-0.00076186843,0.00039232595,0.00029755197,0.13463417,0.38767138,0.15101068,-0.010149583,0.00033308147,0.010278605,-0.07455202,0.13417467,0.4103018,-0.029420853,6.710924e-05,-0.004271647,-0.16224512,0.07287076,0.4378114,-0.031340454,0.0004601602,-0.0101468805,-0.12477075,0.47520038,-0.13624161,0.009857561,0.0004161778,-0.008888867,-0.23466033,0.7426798,-0.04265295,0.00240401,0.0002277582,-0.016886827,-0.22306962,0.81920683,0.082833424,-0.0067120595,6.248802e-05,-0.015463816
403,0.06959382,-0.09926571,0.07167235,-0.0037344173,0.00053010415,0.0047284486,-0.0582963,-0.49285242,0.03275592,-0.002910778,-0.00029760413,-0.0047457097,-0.09229708,-1.0294333,-0.029843483,0.002067851,-0.00056760747,-0.00608916,-0.06983792,-0.099950835,-0.07157397,0.0048411675,0.00090449303,-0.0059446953,-0.3969987,-0.12740853,-0.29743874,0.0211979,-0.00053326704,-0.029228827,-0.0931975,-0.56901693,-0.1530192,0.010787871,0.0012629628,-0.0067000613,-0.0002964451,0.12006912,0.00018553436,0.00017722696,-5.505234e-05,-0.0002652742,0.00010295026,0.36422104,0.00028503314,0.0003063567,-0.00071313605,0.00053042825,-0.0011114348,0.64393485,0.0004693456,-0.00077402964,0.00028699337,0.00035096332,0.123585,0.38763198,0.16020884,-0.010811403,0.000393813,0.0095583685,-0.10349038,0.13423778,0.4042901,-0.029191256,0.000107137486,-0.00615415,-0.19299465,0.07290436,0.4255674,-0.03070006,0.00048155873,-0.0123335365,-0.114810474,0.4753292,-0.1449346,0.010584008,0.0004050159,-0.008192241,-0.23110728,0.74282795,-0.05938649,0.0035510492,0.00025316025,-0.016735528,-0.22864302,0.8191521,0.06679485,-0.005660802,6.461516e-06,-0.016008668
404,0.06443757,-0.09937285,0.07661721,-0.00407752,0.0005488256,0.004405167,-0.060547046,-0.4929158,0.028648946,-0.0026742667,-0.00038970262,-0.0047934065,-0.09000036,-1.0295434,-0.036341585,0.002425855,-0.00055696385,-0.0058390945,-0.06458113,-0.09996411,-0.07644901,0.00516475,0.0007774532,-0.005618185,-0.37538502,-0.12754788,-0.32485768,0.023152778,-0.00060966157,-0.02784895,-0.08225488,-0.5689285,-0.15932453,0.011218015,0.0012361715,-0.005830763,-0.00032852963,0.1202611,0.00024632178,0.00028285757,-2.0647421e-06,-0.00016026571,0.00011959858,0.36417633,0.00031637028,0.00034178048,-0.0007040128,0.000354412,-0.0009742975,0.6439693,0.00047903135,-0.0007624794,0.00017249704,0.0003987532,0.11191229,0.3875573,0.16860694,-0.011425847,0.00044311164,0.008772068,-0.13187043,0.13429523,0.39626166,-0.028792102,0.0001420863,-0.00802305,-0.22275257,0.07295096,0.4112008,-0.029884866,0.00048429775,-0.01444927,-0.10429766,0.4754921,-0.15290384,0.011241026,0.00037691137,-0.007452991,-0.22643352,0.74298835,-0.07585013,0.0046742447,0.00025396142,-0.016468832,-0.23308223,0.8191552,0.05042834,-0.004583032,-5.101785e-05,-0.016469263
405,0.058984723,-0.099508315,0.08115569,-0.004433401,0.00055431854,0.004057614,-0.062477447,-0.49298063,0.024431448,-0.0024099238,-0.00047441013,-0.004797752,-0.087255284,-1.0297006,-0.042643387,0.0027904734,-0.0005359169,-0.0055665374,-0.059020497,-0.10000461,-0.08093065,0.005455829,0.00060890615,-0.0052432623,-0.35191613,-0.12767655,-0.3506294,0.024961721,-0.00067228184,-0.026322627,-0.070927106,-0.56880784,-0.16483068,0.011570463,0.0011816667,-0.004950221,-0.00035000406,0.12045415,0.00029560179,0.00037846528,4.723016e-05,-3.9380044e-05,0.00012797117,0.36409724,0.0003373418,0.00036981702,-0.00066069886,0.0001580203,-0.0008063987,0.64403224,0.00049091503,-0.00072868913,5.370917e-05,0.0004388392,0.09967889,0.38744864,0.1761588,-0.011988327,0.00047943788,0.007924028,-0.15954447,0.13434401,0.3862499,-0.028222203,0.00017165393,-0.009872489,-0.25136364,0.073007315,0.39477697,-0.028895983,0.00046619843,-0.016481368,-0.09328739,0.4756816,-0.16010357,0.011820767,0.0003326577,-0.006677177,-0.22065601,0.7431543,-0.091948114,0.0057697613,0.00022923527,-0.016088497,-0.2363534,0.8192163,0.033822723,-0.0034826593,-0.00010709278,-0.016835343
406,0.053261068,-0.099666685,0.08526148,-0.0047980137,0.0005462477,0.0036864653,-0.064073056,-0.49304384,0.020118557,-0.0021174438,-0.0005476456,-0.0047650514,-0.08407259,-1.029898,-0.048719324,0.0031599496,-0.0005063055,-0.005278496,-0.05318606,-0.100069284,-0.084993914,0.0057122633,0.00040513277,-0.0048214104,-0.326698,-0.1277889,-0.37462622,0.026618062,-0.00071907334,-0.024655117,-0.05926443,-0.5686579,-0.1695119,0.011846317,0.0011022054,-0.004068956,-0.00035938993,0.120641306,0.00033259112,0.00046220236,9.108707e-05,9.280071e-05,0.00012701564,0.36398536,0.00034611858,0.0003883429,-0.0005869232,-5.000923e-05,-0.0006149225,0.64411926,0.0005046092,-0.0006751511,-6.3636195e-05,0.00046956353,0.08695065,0.38730878,0.18282369,-0.012494404,0.0005019256,0.007019773,-0.18637127,0.13438164,0.37430024,-0.027482215,0.0001954548,-0.011695826,-0.27868068,0.07307028,0.3763741,-0.02773635,0.0004259413,-0.018418463,-0.08183683,0.47588897,-0.16649312,0.012316775,0.00027399743,-0.0058709085,-0.21379739,0.74331856,-0.10758657,0.006833926,0.00017922837,-0.015598153,-0.23843013,0.8193326,0.01706689,-0.0023639686,-0.00015874207,-0.017097736
407,0.047293138,-0.09984155,0.08891201,-0.005165782,0.0005246559,0.0032927543,-0.0653231,-0.4931026,0.01572534,-0.001797501,-0.0006062519,-0.004701903,-0.08046597,-1.0301284,-0.054541536,0.003531685,-0.00047045702,-0.004981471,-0.047108464,-0.100153655,-0.088616684,0.005932085,0.00017405674,-0.004354922,-0.29984683,-0.1278801,-0.39673075,0.0281173,-0.0007485199,-0.022851972,-0.047318585,-0.5684838,-0.17334673,0.012047829,0.00100163,-0.0031963773,-0.00035566092,0.12081601,0.000356948,0.0005328506,0.00012802891,0.00023094192,0.000116495416,0.36384356,0.0003411267,0.00039554946,-0.00048766658,-0.00026033167,-0.00040835887,0.6442251,0.00051909685,-0.00060540996,-0.00017311491,0.00048961304,0.07379569,0.38714188,0.1885663,-0.012940021,0.00051040435,0.0060659572,-0.21221642,0.13440642,0.36046994,-0.026574712,0.00021284074,-0.013485609,-0.30456513,0.073137194,0.3560825,-0.026410706,0.00036334526,-0.02025068,-0.0700048,0.47610492,-0.17203695,0.012724232,0.00020368118,-0.0050402973,-0.20588599,0.74347335,-0.122674555,0.007863222,0.00010533864,-0.015003625,-0.23929377,0.81949836,0.00024928898,-0.0012312634,-0.00020291843,-0.017248884
408,0.041108083,-0.10002581,0.092088774,-0.005530026,0.00049012527,0.0028778305,-0.06622047,-0.4931547,0.011266888,-0.0014516078,-0.00064806826,-0.0046150116,-0.076452166,-1.0303826,-0.060083937,0.0039024074,-0.00043085346,-0.0046812203,-0.040818796,-0.10025206,-0.09177996,0.0061137155,-7.5280666e-05,-0.0038471483,-0.27148896,-0.12794621,-0.4168367,0.02945691,-0.0007596045,-0.020919425,-0.035142757,-0.5682921,-0.17631827,0.012178303,0.000884627,-0.0023403037,-0.00033828523,0.12097216,0.00036882004,0.0005896911,0.00015681516,0.00036926568,9.6863136e-05,0.3636757,0.0003211759,0.00039016083,-0.00036888197,-0.0004635295,-0.00019590929,0.64434373,0.000532832,-0.000523692,-0.0002682275,0.00049825944,0.06028404,0.3869531,0.1933573,-0.0133214425,0.00050535845,0.005070083,-0.23695359,0.13441736,0.344828,-0.025504205,0.00022293627,-0.015233416,-0.32888818,0.07320573,0.33400404,-0.024925638,0.00027936092,-0.02196967,-0.057851437,0.4763199,-0.1767053,0.0130401775,0.00012521446,-0.004191218,-0.19695601,0.743611,-0.13712515,0.008854112,1.0148389e-05,-0.014312222,-0.238934,0.8197057,-0.016542891,-8.91909e-05,-0.00023682788,-0.017283142
409,0.034733813,-0.10021205,0.094777435,-0.0058830343,0.00044367462,0.0024433369,-0.06676184,-0.49319825,0.006758071,-0.001082141,-0.00067194924,-0.004511022,-0.0720509,-1.0306511,-0.065322556,0.004268339,-0.00039009878,-0.0043825936,-0.03434845,-0.1003584,-0.09446804,0.0062559843,-0.00033314154,-0.0033024903,-0.24176057,-0.1279847,-0.43484932,0.030635972,-0.0007519155,-0.018864693,-0.022791564,-0.5680908,-0.17841429,0.012241825,0.00075634755,-0.0015070084,-0.00030728895,0.12110463,0.00036884192,0.0006325245,0.00017653313,0.00050188974,6.912276e-05,0.36348695,0.00028572418,0.0003714189,-0.00023725256,-0.0006505577,1.2923032e-05,0.6444695,0.0005438216,-0.0004347097,-0.000342736,0.0004953742,0.046486944,0.38674897,0.19717339,-0.013635619,0.0004878356,0.0040404797,-0.26046476,0.13441426,0.3274548,-0.024277296,0.00022477284,-0.016929887,-0.3515317,0.07327414,0.31025186,-0.023289677,0.00017615966,-0.023568476,-0.045437645,0.4765247,-0.18047422,0.013263572,4.2706262e-05,-0.0033292659,-0.18704732,0.7437246,-0.15085621,0.009802982,-0.00010271557,-0.013532631,-0.23734882,0.81994486,-0.03322395,0.0010574865,-0.00025808066,-0.017197285
410,0.028198998,-0.10039296,0.09696767,-0.0062166117,0.00038681272,0.0019912282,-0.06694732,-0.4932325,0.0022138664,-0.00069237873,-0.00067767873,-0.0043962663,-0.06728491,-1.0309238,-0.07023533,0.0046253596,-0.00035067776,-0.0040892847,-0.027729122,-0.10046612,-0.096668586,0.0063582286,-0.0005896278,-0.0027264208,-0.21080725,-0.12799436,-0.45068583,0.03165499,-0.00072556466,-0.016696269,-0.010321125,-0.5678891,-0.17962728,0.012242888,0.0006221887,-0.0007008193,-0.00026319735,0.12120929,0.00035809353,0.0006615184,0.00018653646,0.0006230585,3.4768134e-05,0.3632834,0.0002348572,0.0003391225,-9.972975e-05,-0.000813351,0.0002089031,0.6445966,0.0005498007,-0.0003433209,-0.00039124346,0.0004813727,0.03247653,0.3865365,0.19999725,-0.013879927,0.00045927102,0.002985943,-0.28264073,0.13439772,0.30844158,-0.022902612,0.00021723472,-0.018564727,-0.37238854,0.07334105,0.28494895,-0.02151312,5.7058875e-05,-0.025041467,-0.0328249,0.47671098,-0.18332599,0.013395332,-3.9371662e-05,-0.0024596509,-0.17620566,0.7438079,-0.16379164,0.010705981,-0.00022864318,-0.012674609,-0.23454489,0.8202048,-0.04971023,0.0022038366,-0.00026485696,-0.016990688
411,0.021532949,-0.10056163,0.09865321,-0.0065223947,0.00032159314,0.0015237108,-0.06678036,-0.4932574,-0.0023505474,-0.00028623268,-0.0006658863,-0.004276529,-0.062179696,-1.0311917,-0.074802205,0.0049691927,-0.00031476223,-0.003803812,-0.020992579,-0.10056898,-0.09837267,0.0064203553,-0.00083526596,-0.0021255333,-0.17878336,-0.1279754,-0.46427593,0.032515515,-0.00068125234,-0.014424089,0.0022110716,-0.5676969,-0.17995457,0.012186212,0.00048737507,7.573143e-05,-0.00020710472,0.1212834,0.00033804867,0.00067725405,0.00018659886,0.000727538,-4.4442713e-06,0.3630718,0.00016935915,0.00029367954,3.675744e-05,-0.0009451555,0.00038352236,0.6447197,0.00054842606,-0.00025434233,-0.00040969645,0.00045727007,0.018325305,0.3863233,0.20181777,-0.014052438,0.00042140996,0.0019156784,-0.30338162,0.13436899,0.2878894,-0.021390852,0.00019931234,-0.020126833,-0.39136314,0.073405445,0.25822774,-0.019608106,-7.3504634e-05,-0.026384199,-0.02007479,0.47687143,-0.18524903,0.013438184,-0.00011651777,-0.001587227,-0.16448258,0.7438569,-0.17586185,0.011559072,-0.00036225747,-0.011748509,-0.23053746,0.8204744,-0.06592042,0.0033447547,-0.00025608763,-0.016665455
412,0.014765661,-0.10071187,0.09983148,-0.0067922473,0.00025044102,0.0010432806,-0.06626728,-0.4932737,-0.0069197463,0.00013163313,-0.00063782744,-0.0041569695,-0.056763403,-1.0314454,-0.07900516,0.0052956473,-0.0002840435,-0.0035273954,-0.014170548,-0.10066135,-0.099574834,0.006442968,-0.001061406,-0.0015073773,-0.14585084,-0.12792946,-0.4755619,0.0332199,-0.00062022835,-0.012059903,0.014746375,-0.56752443,-0.17939821,0.012076431,0.00035678502,0.0008219322,-0.0001405105,0.12132551,0.0003105728,0.0006804839,0.00017679948,0.0008108765,-4.6668574e-05,0.36285955,9.083003e-05,0.00023597665,0.00016566738,-0.0010408023,0.00052949786,0.64483464,0.0005374998,-0.00017220154,-0.0003955981,0.000424603,0.00410565,0.38611698,0.20262977,-0.014151804,0.0003760974,0.00083903596,-0.32259712,0.13432992,0.26590863,-0.019754644,0.00017018989,-0.021604532,-0.40837187,0.07346662,0.2302284,-0.017588433,-0.00021026866,-0.027593167,-0.0072486186,0.4770004,-0.1862379,0.013396468,-0.00018451782,-0.0007165242,-0.15193489,0.7438692,-0.18700449,0.012357932,-0.00049758353,-0.010765103,-0.22535004,0.82074267,-0.081775986,0.0044749696,-0.00023144856,-0.016226416
413,0.007927801,-0.10083841,0.10050316,-0.0070186965,0.00017625932,0.00055259466,-0.065416954,-0.49328318,-0.011477844,0.00055611506,-0.0005952753,-0.0040418673,-0.051066328,-1.0316769,-0.08282778,0.0056007206,-0.00025956647,-0.003259929,-0.007294735,-0.10073854,-0.10027294,0.006427236,-0.0012605935,-0.00088029355,-0.1121783,-0.12785931,-0.48449892,0.03377094,-0.00054423057,-0.009617165,0.027225124,-0.5673815,-0.177965,0.011917885,0.00023461785,0.0015388122,-6.537326e-05,0.121335596,0.00027781492,0.00067217834,0.00015762262,0.00086955726,-9.0109184e-05,0.3626539,1.5497208e-06,0.00016739964,0.00028114766,-0.0010970728,0.0006410666,0.64493763,0.0005151853,-0.00010079332,-0.000348435,0.00038532726,-0.010110519,0.3859249,0.20243408,-0.014177222,0.0003252183,-0.00023476034,-0.34020582,0.13428253,0.24261756,-0.018008407,0.00012944639,-0.022985853,-0.423343,0.07352395,0.20109817,-0.0154693425,-0.00034726062,-0.028665537,0.00559288,0.47709367,-0.18629326,0.013275921,-0.0002396619,0.00014841557,-0.13862464,0.7438447,-0.1971648,0.013097987,-0.0006284297,-0.00973506,-0.21901411,0.82099915,-0.09720116,0.0055890437,-0.00019145757,-0.015680965
414,0.0010505095,-0.10093704,0.100672215,-0.007195264,0.00010223873,5.4579228e-05,-0.064240366,-0.493288,-0.016008232,0.0009815842,-0.0005402211,-0.0039345482,-0.045120623,-1.0318797,-0.08625535,0.0058807433,-0.00024167297,-0.0030000694,-0.0003966745,-0.10079713,-0.10046813,0.0063750185,-0.0014269352,-0.00025317445,-0.077939555,-0.1277688,-0.4910549,0.03417167,-0.000455442,-0.007111134,0.039587002,-0.56727695,-0.17566627,0.011714442,0.00012436509,0.0022288077,1.5909784e-05,0.12131508,0.00024203258,0.00065325573,0.00012995861,0.0009013489,-0.00013320334,0.36246228,-9.5460564e-05,8.973479e-05,0.00037833676,-0.0011126818,0.0007143244,0.6450261,0.00048024207,-4.319474e-05,-0.00026965534,0.0003416706,-0.024252249,0.38575402,0.20123707,-0.014128519,0.0002706549,-0.0012966841,-0.35613605,0.13422918,0.21814142,-0.01616807,7.715821e-05,-0.024258815,-0.43621674,0.073576994,0.1709896,-0.013267271,-0.0004782488,-0.029599046,0.018389938,0.4771491,-0.18542135,0.013083279,-0.0002790084,0.0010038055,-0.12461858,0.7437856,-0.20629613,0.01377457,-0.00074847694,-0.0086688595,-0.21156873,0.8212354,-0.11212363,0.0066813603,-0.0001373887,-0.015038686
415,-0.005834583,-0.10100473,0.10034509,-0.0073167123,3.180653e-05,-0.000447765,-0.062750176,-0.49329084,-0.02049341,0.0014022142,-0.000474846,-0.003837132,-0.038959768,-1.032048,-0.08927446,0.0061325207,-0.00022995134,-0.0027453117,0.0064923726,-0.1008351,-0.10016462,0.006288726,-0.0015561692,0.00036486983,-0.043312162,-0.12766238,-0.4952102,0.034425102,-0.00035640143,-0.004558537,0.051771317,-0.56721884,-0.1725178,0.01146939,2.8640032e-05,0.0028955713,0.00010071322,0.12126665,0.00020552706,0.0006247014,9.5059164e-05,0.00090517476,-0.00017473288,0.36229146,-0.00019659847,5.0738454e-06,0.0004534386,-0.0010883315,0.0007473342,0.64509845,0.0004321523,-1.5962869e-06,-0.00016271343,0.00029610097,-0.03824986,0.38561028,0.19905062,-0.014005976,0.0002141851,-0.0023382455,-0.37032494,0.13417202,0.19261114,-0.014250691,1.4029443e-05,-0.025411867,-0.44694483,0.07362499,0.14005956,-0.010999454,-0.00059696916,-0.03039175,0.03108399,0.47716612,-0.18363392,0.012825936,-0.00030061183,0.0018463023,-0.10998761,0.74369633,-0.21435969,0.014382964,-0.00085186795,-0.0075763892,-0.20305985,0.82144386,-0.12647429,0.007746095,-7.1279705e-05,-0.014310829
416,-0.012695584,-0.10103961,0.09953044,-0.007379327,-3.1563453e-05,-0.00095124915,-0.060960226,-0.49329445,-0.024914637,0.001812052,-0.0004013013,-0.0037505152,-0.032618023,-1.0321778,-0.09187281,0.006353425,-0.00022313034,-0.0024921466,0.013341486,-0.10085186,-0.09936936,0.0061712563,-0.0016457886,0.0009649638,-0.008475613,-0.12754492,-0.4969569,0.034534156,-0.00024993822,-0.0019772742,0.06371739,-0.56721306,-0.16853912,0.011185384,-5.072169e-05,0.0035435483,0.00018615648,0.121194094,0.00017047301,0.00058737025,5.4595992e-05,0.0008813627,-0.00021382608,0.36214745,-0.0002978705,-8.4223226e-05,0.0005039647,-0.0010264935,0.0007402338,0.6451539,0.0003712885,2.2789463e-05,-3.2837706e-05,0.00025114417,-0.052035417,0.3854984,0.19589159,-0.013810443,0.00015756441,-0.0033515915,-0.38271818,0.13411306,0.16616184,-0.012273884,-5.8554113e-05,-0.026434306,-0.45548987,0.07366742,0.10846745,-0.008683495,-0.00069750776,-0.0310419,0.043617956,0.47714597,-0.1809476,0.012511563,-0.00030353246,0.002672894,-0.0948063,0.74358326,-0.22132462,0.014918629,-0.00093328883,-0.0064666932,-0.19353972,0.8216194,-0.14018784,0.008777279,4.2859465e-06,-0.013509784
417,-0.019500416,-0.10104094,0.098238885,-0.0073809735,-8.445792e-05,-0.0014527142,-0.05888541,-0.49330172,-0.02925177,0.002205249,-0.00032166392,-0.0036742846,-0.026129903,-1.0322667,-0.09403895,0.006541429,-0.00021932216,-0.0022361781,0.020120146,-0.10084824,-0.09809193,0.0060258247,-0.0016949587,0.0015387405,0.026390128,-0.1274213,-0.496299,0.034501366,-0.00013899349,0.0006139977,0.07536497,-0.56726336,-0.16375369,0.010864431,-0.00011279993,0.0041777045,0.00026915036,0.121102124,0.00013879873,0.0005419925,1.0489486e-05,0.00083135813,-0.00025005266,0.3620351,-0.00039495714,-0.00017564371,0.0005287193,-0.00093140174,0.0006951075,0.6451925,0.00029890612,2.9806048e-05,0.000113257935,0.00020927563,-0.06554296,0.38542193,0.1917817,-0.01354331,0.000102584716,-0.0043297336,-0.39326957,0.13405383,0.13893174,-0.0102554625,-0.0001385361,-0.027316555,-0.46182528,0.07370334,0.07637446,-0.00633692,-0.00077463663,-0.0315478,0.055936333,0.4770915,-0.17738338,0.01214771,-0.00028796913,0.0034810118,-0.07915229,0.7434542,-0.2271678,0.015377298,-0.0009884189,-0.0053479476,-0.18306613,0.82175857,-0.1532025,0.009768746,8.6264685e-05,-0.012648396
418,-0.026217097,-0.1010091,0.09648226,-0.007321082,-0.00012378208,-0.0019488912,-0.05654096,-0.49331486,-0.033483107,0.0025761686,-0.00023792125,-0.0036066668,-0.019529717,-1.0323135,-0.095762156,0.0066951197,-0.00021610165,-0.0019725468,0.026798401,-0.10082631,-0.0963441,0.005855784,-0.0017044209,0.0020789132,0.061106347,-0.12729621,-0.49325016,0.03432904,-2.6644324e-05,0.003196489,0.08665469,-0.5673709,-0.15818779,0.010507908,-0.00015724264,0.0048029236,0.0003466485,0.12099601,0.00011200737,0.000489261,-3.4978613e-05,0.000757765,-0.00028327852,0.36195815,-0.00048359297,-0.00026661344,0.0005277395,-0.00080849323,0.0006157961,0.64521503,0.00021720305,2.0235777e-05,0.0002678612,0.00017276593,-0.07870887,0.3853827,0.18674663,-0.013206372,5.1029492e-05,-0.005266674,-0.40193993,0.13399549,0.11106065,-0.008212619,-0.00022329576,-0.028050672,-0.46593365,0.07373193,0.043941908,-0.0039767288,-0.0008241257,-0.031907775,0.06798542,0.47700658,-0.17296591,0.0117414445,-0.00025516236,0.004268393,-0.06310551,0.74331784,-0.23187293,0.01575521,-0.0010141006,-0.0042271623,-0.17170137,0.8218595,-0.16546048,0.010714297,0.00017143786,-0.011739358
419,-0.03281384,-0.10094551,0.094273776,-0.0072006844,-0.00014691148,-0.0024365578,-0.053942658,-0.49333563,-0.037585188,0.0029196031,-0.00015197508,-0.003544719,-0.012851093,-1.0323175,-0.097032435,0.006813718,-0.00021069252,-0.0016959663,0.0333469,-0.100789115,-0.09413949,0.00566449,-0.0016762577,0.0025795065,0.09549709,-0.12717398,-0.48783454,0.03401899,8.4121595e-05,0.0057516824,0.09752846,-0.56753445,-0.15187056,0.010116661,-0.00018448196,0.0054238215,0.0004156148,0.12088144,9.113178e-05,0.00042973086,-7.939711e-05,0.0006641112,-0.00031368248,0.3619187,-0.0005596634,-0.00035452098,0.0005023293,-0.0006641699,0.00050773844,0.6452224,0.00012914836,-4.1928142e-06,0.00042264423,0.00014360249,-0.09147216,0.38538116,0.18081623,-0.012802044,4.7530048e-06,-0.0061574727,-0.40869796,0.13393882,0.08268929,-0.0061615845,-0.000309743,-0.028630484,-0.46780702,0.07375239,0.011330292,-0.0016188696,-0.0008429594,-0.03212013,0.07971329,0.47689638,-0.16772337,0.011299092,-0.00020738272,0.0050332043,-0.04674786,0.7431833,-0.23543088,0.016049229,-0.0010085786,-0.0031103035,-0.15951198,0.82192194,-0.17690805,0.011607707,0.0002565235,-0.010794632
420,-0.039259262,-0.100852534,0.09162739,-0.0070221573,-0.00015190057,-0.0029125474,-0.051106103,-0.49336496,-0.041532777,0.0032309256,-6.568059e-05,-0.003484263,-0.00612659,-1.0322798,-0.09784029,0.0068970826,-0.00020030548,-0.001401158,0.03973691,-0.10074037,-0.0914934,0.00545511,-0.0016136877,0.003036242,0.1293906,-0.1270581,-0.48008424,0.033572737,0.00019039854,0.008261954,0.10792993,-0.56774974,-0.14483309,0.0096910745,-0.00019535981,0.006044181,0.0004732404,0.12076408,7.661898e-05,0.0003638938,-0.00012021791,0.0005545765,-0.00034154207,0.36191744,-0.0006195232,-0.0004368294,0.00045487657,-0.00050547626,0.00037754513,0.64521587,3.844872e-05,-4.100986e-05,0.0005692912,0.00012337603,-0.10377453,0.38541624,0.17402343,-0.012333129,-3.4319703e-05,-0.0069984607,-0.4135179,0.13388398,0.053957663,-0.0041168956,-0.00039452128,-0.029051842,-0.46744546,0.07376385,-0.02130173,0.0007220842,-0.0008294934,-0.032183148,0.09106977,0.47676656,-0.16168645,0.010825966,-0.00014769752,0.005773928,-0.030162334,0.74305916,-0.23783809,0.016256975,-0.00097161904,-0.0020021256,-0.14656746,0.82194674,-0.18749535,0.012442815,0.00033842027,-0.0098248385
421,-0.045522623,-0.100733474,0.08855775,-0.0067890696,-0.0001376206,-0.003373785,-0.048046976,-0.49340296,-0.0452991,0.0035062246,1.9142404e-05,-0.003420313,0.0006124601,-1.0322019,-0.09817709,0.006945582,-0.00018230907,-0.0010830779,0.04594053,-0.100684315,-0.08842227,0.0052304044,-0.0015207417,0.0034467205,0.16262043,-0.12695155,-0.47003976,0.032991506,0.00028943352,0.010711022,0.11780496,-0.56800973,-0.13710827,0.0092311185,-0.00019118562,0.0066666882,0.0005170731,0.12064953,6.838236e-05,0.00029235892,-0.00015498884,0.00043382868,-0.0003671497,0.36195368,-0.00066015124,-0.0005111713,0.00038868934,-0.00033965427,0.00023271143,0.6451968,-5.0786883e-05,-8.7117776e-05,0.0006999464,0.000113198534,-0.115560725,0.38548538,0.16640429,-0.011802992,-6.4312015e-05,-0.0077870935,-0.4163807,0.13383107,0.025004618,-0.0020911014,-0.0004741922,-0.029312667,-0.46485662,0.073765725,-0.05379809,0.0030332096,-0.00078358664,-0.03209526,0.10200641,0.47662336,-0.15488824,0.010326255,-7.9880934e-05,0.006489303,-0.013432699,0.7429531,-0.2390965,0.016376888,-0.0009044972,-0.0009063026,-0.13293982,0.821936,-0.19717678,0.01321377,0.0004144013,-0.008839143
422,-0.051573973,-0.10059245,0.08508004,-0.0065059327,-0.0001039058,-0.003817303,-0.04478077,-0.49344864,-0.048856195,0.0037424192,0.00010062195,-0.003347152,0.0073360987,-1.0320861,-0.098035105,0.0069601126,-0.00015458732,-0.00073723495,0.05193063,-0.10062507,-0.08494373,0.0049926974,-0.0014021955,0.0038104896,0.19502616,-0.12685637,-0.45774862,0.03227619,0.00037870638,0.013084187,0.12710202,-0.568305,-0.12873016,0.008736484,-0.00017364323,0.0072926804,0.00054512266,0.120542884,6.5752305e-05,0.00021576323,-0.00018135086,0.00030674413,-0.0003906833,0.36202502,-0.00067938305,-0.00057537574,0.00030774996,-0.00017377269,8.1215054e-05,0.6451665,-0.00013416633,-0.00013906695,0.00080763246,0.000113649294,-0.12677845,0.38558492,0.15799741,-0.011215413,-8.339109e-05,-0.008522075,-0.4172728,0.13377948,-0.004032991,-9.4468705e-05,-0.00054544955,-0.029412944,-0.46005523,0.07375731,-0.086005874,0.005303379,-0.0007066063,-0.03185507,0.11247633,0.4764729,-0.14736372,0.009802911,-8.1365e-06,0.007178236,0.0033571385,0.742872,-0.23921274,0.016408287,-0.0008100094,0.0001744628,-0.11870284,0.8218923,-0.20591061,0.013914996,0.00048216246,-0.00784486
423,-0.057384286,-0.10043433,0.08121011,-0.006177943,-5.16735e-05,-0.0042402744,-0.041322637,-0.4935005,-0.052175153,0.0039373413,0.00017682649,-0.0032586763,0.014015704,-1.0319358,-0.097407825,0.0069419276,-0.00011571066,-0.00035993382,0.05768095,-0.10056661,-0.08107607,0.0047436804,-0.0012630746,0.0041290466,0.22645414,-0.1267738,-0.44326502,0.031427573,0.00045590557,0.015368659,0.13577257,-0.5686238,-0.119734064,0.008206625,-0.00014475733,0.007921837,0.0005559912,0.120448634,6.757304e-05,0.00013496354,-0.00019729044,0.00017810613,-0.0004120618,0.3621279,-0.0006760247,-0.0006275764,0.00021667778,-1.4505349e-05,-6.891787e-05,0.6451261,-0.00020736456,-0.00019322522,0.00088667567,0.00012470596,-0.1373784,0.38571015,0.14884365,-0.010574538,-9.0027694e-05,-0.009203125,-0.41618648,0.13372865,-0.03302068,0.0018651439,-0.0006053634,-0.029354608,-0.45306283,0.07373813,-0.11777585,0.007523317,-0.0006013063,-0.03146158,0.12243401,0.47632155,-0.13914949,0.009257708,6.308174e-05,0.007839713,0.020123448,0.7428204,-0.23819731,0.01635136,-0.00069223857,0.001238306,-0.10393147,0.8218193,-0.21365927,0.014541492,0.0005400516,-0.0068475306
424,-0.06292569,-0.10026468,0.07696423,-0.0058107935,1.7110258e-05,-0.0046399925,-0.03768769,-0.49355617,-0.055226956,0.0040897317,0.0002456773,-0.0031487597,0.020623818,-1.0317547,-0.09629054,0.0068925507,-6.519107e-05,5.1449984e-05,0.06316609,-0.10051249,-0.07683824,0.004484419,-0.0011087172,0.0044056606,0.25675774,-0.1267043,-0.42664954,0.03044624,0.00051898777,0.017553661,0.14377135,-0.5689525,-0.110156074,0.0076407953,-0.00010671094,0.008552134,0.00054905843,0.12037058,7.2315335e-05,5.109608e-05,-0.00020117033,5.2493066e-05,-0.00043093413,0.36225748,-0.0006500073,-0.0006662905,0.00012030825,0.00013222452,-0.00020993501,0.64507675,-0.00026632473,-0.00024604984,0.0009329913,0.00014575012,-0.1473143,0.38585567,0.13898592,-0.009884851,-8.308282e-05,-0.009830944,-0.41311985,0.13367768,-0.061826617,0.0037823142,-0.00065149367,-0.029141244,-0.44390714,0.073707715,-0.14896253,0.009685505,-0.00047169602,-0.030914323,0.13183528,0.47617498,-0.13028358,0.008691315,0.00012931926,0.008472588,0.03678313,0.74280095,-0.2360643,0.016207127,-0.00055641215,0.0022840444,-0.088701434,0.8217207,-0.22038919,0.015088826,0.0005869884,-0.005850952
425,-0.068171486,-0.1000896,0.07235943,-0.0054102987,9.952113e-05,-0.005013928,-0.033890788,-0.49361286,-0.057983276,0.0041994117,0.00030510128,-0.0030115405,0.02713392,-1.0315478,-0.09468055,0.0068136826,-3.5207486e-06,0.0004982203,0.06836151,-0.100465536,-0.07224989,0.004215326,-0.0009444505,0.004645072,0.28579736,-0.12664746,-0.40796962,0.029332807,0.0005661425,0.01963029,0.15105692,-0.56927645,-0.100033715,0.007038235,-6.194599e-05,0.00917973,0.0005243914,0.12031162,7.820316e-05,-3.440678e-05,-0.00019187573,-6.603822e-05,-0.0004465608,0.36240816,-0.0006023459,-0.0006904546,2.3532659e-05,0.00026126858,-0.00033471733,0.64501953,-0.00030756742,-0.00029434822,0.00094414665,0.0001755897,-0.15654273,0.38601565,0.12846923,-0.009150973,-6.182911e-05,-0.010406978,-0.4080776,0.13362548,-0.09032156,0.0056537,-0.0006820783,-0.028777868,-0.43262315,0.07366545,-0.17942423,0.011783946,-0.00032288465,-0.030213566,0.14063708,0.47603872,-0.120805636,0.008103397,0.000186346,0.00907553,0.05325395,0.74281526,-0.23283066,0.015977405,-0.0004085712,0.0033110399,-0.07308884,0.8216015,-0.2260707,0.015553301,0.0006224662,-0.0048574395
426,-0.073096305,-0.09991552,0.067413434,-0.004982371,0.00019168388,-0.005359696,-0.029946767,-0.49366757,-0.060417328,0.0042670816,0.00035291538,-0.0028417828,0.03352017,-1.0313212,-0.0925779,0.006707007,6.7738e-05,0.000980109,0.07324349,-0.10042785,-0.06733091,0.003936149,-0.0007754378,0.0048531983,0.31344035,-0.12660229,-0.38729924,0.028087944,0.0005958815,0.021591477,0.15759163,-0.56958055,-0.089405835,0.006398115,-1.3068318e-05,0.009799058,0.0004828954,0.12027381,8.334126e-05,-0.00011973828,-0.00016889814,-0.00017400458,-0.00045784935,0.3625734,-0.00053522736,-0.0006995257,-6.883964e-05,0.00036863144,-0.00043713674,0.6449549,-0.0003283508,-0.00033549778,0.00091960444,0.0002124738,-0.16502325,0.38618404,0.11734027,-0.008377634,-2.6373658e-05,-0.010933183,-0.40107054,0.13357085,-0.11837897,0.007477818,-0.0006961096,-0.028270593,-0.41925234,0.07361097,-0.209023,0.013813905,-0.00016079447,-0.029360505,0.14879738,0.47591737,-0.110756606,0.0074928813,0.00023043295,0.009646844,0.069455035,0.742862,-0.22851583,0.015664708,-0.00025526853,0.004318865,-0.05716964,0.8214663,-0.23067796,0.015932051,0.0006465558,-0.0038680322
427,-0.07767609,-0.09974908,0.062145073,-0.0045327805,0.0002890639,-0.005675148,-0.025870487,-0.49371743,-0.06250509,0.0042945035,0.00038702972,-0.0026351744,0.03975699,-1.0310817,-0.0899859,0.0065741,0.00014609343,0.0014952384,0.077789165,-0.100400716,-0.062101852,0.0036460832,-0.00060655177,0.0050365813,0.33956084,-0.12656705,-0.3647206,0.026712464,0.000607035,0.02343168,0.16334218,-0.5698496,-0.07831344,0.0057197097,3.7353486e-05,0.010402836,0.00042629614,0.12025821,8.592568e-05,-0.00020274334,-0.00013239216,-0.00026870146,-0.0004634522,0.36274624,-0.00045184046,-0.0006934572,-0.00015249103,0.00045137573,-0.00051225536,0.6448842,-0.0003269352,-0.00036756136,0.00086050644,0.00025416352,-0.17271806,0.38635495,0.10564791,-0.0075694844,2.2556167e-05,-0.011411771,-0.39211768,0.13351238,-0.1458745,0.009254474,-0.0006934069,-0.027626175,-0.40384424,0.07354364,-0.23762444,0.015771527,8.170726e-06,-0.028357478,0.1562752,0.47581506,-0.10017912,0.006858129,0.00025846763,0.0101844,0.08530696,0.7429393,-0.2231416,0.015272168,-0.00010320684,0.0053073484,-0.041019633,0.8213208,-0.23418894,0.016223034,0.0006596707,-0.0028828457
428,-0.08188813,-0.09959679,0.05657428,-0.0040670373,0.00038663298,-0.0059583206,-0.021676932,-0.49375993,-0.064226106,0.0042843297,0.00040549226,-0.0023885807,0.04581885,-1.0308374,-0.08691153,0.0064162966,0.00022821559,0.00203982,0.081976436,-0.10038462,-0.056583803,0.0033438336,-0.00044229254,0.0052019916,0.36403924,-0.12653969,-0.34032384,0.02520756,0.00059879466,0.025146568,0.1682795,-0.5700698,-0.06679994,0.0050025037,8.667447e-05,0.010982392,0.00035688747,0.12026508,8.433545e-05,-0.0002809614,-8.316524e-05,-0.00034825504,-0.00046180282,0.36291963,-0.00035628304,-0.0006728107,-0.00022362918,0.0005077375,-0.00055661425,0.6448082,-0.00030254945,-0.00038948283,0.0007696727,0.00029805303,-0.17959212,0.38652262,0.09344301,-0.0067309476,8.3408784e-05,-0.011844866,-0.38124567,0.13344878,-0.17268592,0.010984255,-0.0006745476,-0.026851842,-0.38645622,0.07346323,-0.26509765,0.017653454,0.00017732591,-0.027207972,0.1630307,0.47573504,-0.08911753,0.0061971806,0.00026824977,0.0106856115,0.10073237,0.7430433,-0.21673179,0.0148034,4.1096006e-05,0.0062762424,-0.024713982,0.82117105,-0.23658526,0.016425066,0.00066248886,-0.001901377
429,-0.08571115,-0.09946486,0.050722566,-0.003590349,0.00047919154,-0.0062075965,-0.017381446,-0.49379256,-0.06556465,0.0042400584,0.00040660985,-0.002100396,0.05167996,-1.0305972,-0.083366066,0.0062346198,0.00031014916,0.0026082918,0.085784,-0.10037938,-0.05079845,0.0030277614,-0.00028665364,0.0053558815,0.38676244,-0.1265178,-0.31420898,0.023574844,0.00057073764,0.02673282,0.17237926,-0.5702292,-0.05491219,0.0042463816,0.00013246108,0.011527896,0.00027756486,0.12029372,7.729186e-05,-0.00035176426,-2.2691675e-05,-0.00041161105,-0.00045130122,0.36308652,-0.00025340542,-0.0006386675,-0.00027921796,0.00053710956,-0.00056826137,0.64472795,-0.00025561824,-0.00040106103,0.0006513258,0.00034128316,-0.18561313,0.38668182,0.08077857,-0.005866157,0.00015391549,-0.012234405,-0.36849043,0.13337879,-0.19869281,0.012667981,-0.0006408747,-0.025954815,-0.36715513,0.07336954,-0.2913149,0.019456487,0.00034005032,-0.025916794,0.16902547,0.47567964,-0.07761801,0.0055080466,0.0002584895,0.011147376,0.11565615,0.74316955,-0.20931253,0.014262419,0.00017168839,0.007225165,-0.008327039,0.82102334,-0.23785266,0.016537786,0.00065588765,-0.00092271157
430,-0.08912511,-0.09935891,0.044613104,-0.0031075291,0.0005616313,-0.006421687,-0.0129996585,-0.4938136,-0.06651047,0.0041659884,0.00038918108,-0.0017706295,0.057314046,-1.0303705,-0.0793655,0.006029617,0.00038766174,0.0031931922,0.08919138,-0.10038419,-0.04476847,0.002696,-0.00014301762,0.005503932,0.40762314,-0.12649888,-0.28648677,0.021816589,0.0005230092,0.0281875,0.17562169,-0.57031846,-0.042701084,0.0034517008,0.00017248839,0.012028556,0.00019172113,0.12034269,6.3919e-05,-0.00041239336,4.6976842e-05,-0.00045860186,-0.000430434,0.3632403,-0.00014848635,-0.0005926993,-0.00031706318,0.0005400656,-0.0005469695,0.64464486,-0.00018760934,-0.00040300936,0.0005108693,0.00038094074,-0.19075137,0.386828,0.06771016,-0.0049788803,0.00023112586,-0.012581699,-0.35389793,0.13330144,-0.2237761,0.014305999,-0.00059441663,-0.024942119,-0.34601793,0.07326294,-0.31615186,0.021177169,0.0004900594,-0.024490023,0.17422263,0.4756502,-0.065729044,0.004788872,0.00022901315,0.011566158,0.1300058,0.7433123,-0.20091204,0.013653459,0.0002834224,0.008153493,0.008067654,0.82088387,-0.23798046,0.016561655,0.00064070895,5.4251403e-05
431,-0.092111334,-0.09928356,0.038271014,-0.0026230216,0.0006292667,-0.0065997783,-0.008547731,-0.4938222,-0.0670596,0.004067097,0.00035254285,-0.0014011962,0.06269446,-1.0301667,-0.074930616,0.00580143,0.00045643363,0.003785424,0.09217897,-0.10039784,-0.038517553,0.0023466907,-1.4100224e-05,0.005650623,0.42652068,-0.1264807,-0.25727943,0.019935945,0.00045630417,0.029507877,0.17799196,-0.57033145,-0.030222062,0.0026196796,0.00020486861,0.012473183,0.00010271277,0.1204098,4.382059e-05,-0.00046025962,0.00012325868,-0.0004898235,-0.00039800256,0.36337495,-4.7022477e-05,-0.0005370267,-0.0003358759,0.0005181683,-0.0004940368,0.6445608,-0.000100996345,-0.0003966745,0.0003545487,0.00041420385,-0.19498016,0.38695732,0.054295696,-0.004072536,0.00031163776,-0.012887396,-0.33752486,0.13321632,-0.24781825,0.0158978,-0.0005376898,-0.023820389,-0.32313251,0.07314458,-0.3394876,0.022811573,0.0006216748,-0.022935027,0.17858748,0.4756472,-0.053501267,0.004038263,0.00018069008,0.011938155,0.14371195,0.74346584,-0.19156128,0.012980918,0.00037225056,0.009060296,0.0243978,0.8207592,-0.23696205,0.016497796,0.00061766803,0.0010305904
432,-0.094652474,-0.099242404,0.03172357,-0.0021408163,0.0006780429,-0.006741572,-0.0040424643,-0.49381742,-0.06721454,0.0039487295,0.00029673055,-0.0009958902,0.06779391,-1.029995,-0.07008737,0.005549729,0.00051242264,0.0043743476,0.094728105,-0.10041879,-0.032070633,0.001978077,9.804964e-05,0.0057989173,0.44336057,-0.12646154,-0.22672178,0.01793707,0.00037193566,0.030691134,0.17947975,-0.5702663,-0.017535612,0.0017523799,0.00022822618,0.012850486,1.4130492e-05,0.120492116,1.710048e-05,-0.0004930012,0.00020319782,-0.0005066432,-0.00035323948,0.36348534,4.552491e-05,-0.00047427788,-0.0003353618,0.0004740106,-0.0004124008,0.64447725,8.381903e-07,-0.0003840383,0.0001891598,0.00043850392,-0.1982757,0.3870667,0.040595848,-0.0031501222,0.00039172312,-0.013151266,-0.3194391,0.13312387,-0.27070326,0.017441515,-0.00047365203,-0.022595739,-0.29859856,0.07301675,-0.36120525,0.02435505,0.0007300547,-0.021260263,0.18208797,0.47567004,-0.040987827,0.0032553487,0.00011548214,0.012259327,0.15670857,0.74362373,-0.18129389,0.012249186,0.00043535,0.009944231,0.040592365,0.82065463,-0.23479524,0.016347999,0.00058734417,0.0020072535
433,-0.09673258,-0.099237606,0.02500024,-0.0016644299,0.00070487615,-0.0068474114,0.0004986841,-0.49379936,-0.06698439,0.0038165525,0.00022264011,-0.00056048576,0.07258489,-1.0298635,-0.064866535,0.005273776,0.0005520984,0.004948247,0.09682148,-0.10044542,-0.025454193,0.0015887786,0.00019216165,0.0059500737,0.45805547,-0.12644026,-0.19496123,0.015825422,0.00027192652,0.03173407,0.18007979,-0.57012534,-0.00470737,0.00085299055,0.00024157763,0.013149524,-7.076189e-05,0.12058614,-1.5725382e-05,-0.00050882064,0.0002835486,-0.0005108416,-0.0002961075,0.36356753,0.00012414157,-0.00040735677,-0.00031604618,0.00041092094,-0.00030627102,0.64439654,0.00011382997,-0.00036736764,2.1681917e-05,0.00045176595,-0.20061752,0.38715395,0.026673788,-0.0022143573,0.0004675584,-0.013372175,-0.29972035,0.13302538,-0.2923169,0.018933652,-0.00040546432,-0.021273728,-0.272528,0.07288267,-0.3811924,0.025802162,0.00081126695,-0.019475134,0.1846953,0.4757168,-0.028244372,0.002440121,3.6220532e-05,0.012525678,0.16893367,0.7437795,-0.1701471,0.011462616,0.0004713242,0.010803549,0.056581803,0.8205753,-0.23148218,0.016114594,0.00055016205,0.0029849932
434,-0.09833722,-0.09926987,0.018132765,-0.0011969618,0.0007077521,-0.0069182683,0.005057456,-0.49376807,-0.06638447,0.0036763512,0.0001319889,-0.000102615915,0.07703981,-1.0297785,-0.059303418,0.0049725734,0.00057271414,0.0054946765,0.09844308,-0.10047606,-0.018696364,0.0011778753,0.00026759878,0.006103522,0.47052583,-0.12641688,-0.16215792,0.013607855,0.00015902042,0.032632962,0.17979136,-0.5699152,0.008191984,-7.4006966e-05,0.0002446007,0.013360284,-0.00014901953,0.12068784,-5.3767115e-05,-0.00050657056,0.00036097225,-0.0005047843,-0.00022728741,0.36361903,0.00018442422,-0.00033939444,-0.000279326,0.000332891,-0.00018106401,0.6443211,0.00023347884,-0.00034901686,-0.00014106018,0.00045253336,-0.2019887,0.38721782,0.012595296,-0.0012677815,0.0005354732,-0.013548121,-0.27846017,0.13292354,-0.3125477,0.02036891,-0.0003363397,-0.019859351,-0.2450451,0.07274735,-0.39934206,0.027146641,0.0008626033,-0.017589765,0.18638477,0.4757849,-0.015329156,0.0015934743,-5.344581e-05,0.0127334,0.18032938,0.74392647,-0.15816185,0.010625377,0.00048006605,0.011636045,0.07229818,0.82052475,-0.22703004,0.015800344,0.00050630607,0.003964346
435,-0.09945376,-0.099338256,0.0111551285,-0.00074090436,0.00068587065,-0.006955838,0.009614704,-0.49372402,-0.06543555,0.0035335943,2.7423725e-05,0.0003684694,0.08113127,-1.0297441,-0.053437404,0.0046449155,0.0005724082,0.0060010217,0.099578865,-0.10050909,-0.0118271,0.0007450916,0.00032437965,0.006256952,0.48070088,-0.12639225,-0.1284839,0.011292902,3.6666985e-05,0.033383526,0.17861834,-0.5696465,0.021087341,-0.0010229334,0.00023747515,0.01347395,-0.0002181693,0.12079275,-9.582937e-05,-0.0004859846,0.00043220632,-0.00049094856,-0.00014841929,0.36363858,0.00022294745,-0.00027355738,-0.00022729114,0.0002443781,-4.3023378e-05,0.6442529,0.00035502017,-0.0003311988,-0.00029267764,0.0004400853,-0.20237632,0.387258,-0.0015714653,-0.00031287968,0.00059214747,-0.013676316,-0.25576204,0.1328222,-0.33128712,0.0217402,-0.0002693981,-0.018357236,-0.21628645,0.07261665,-0.415554,0.028381493,0.0008824358,-0.015614806,0.18713649,0.4758704,-0.002302928,0.0007173121,-0.00014930777,0.012879066,0.19084248,0.74405825,-0.14538355,0.009741562,0.00046284823,0.01243896,0.08767508,0.82050484,-0.22145161,0.015408417,0.00045604445,0.0049454346
436,-0.100071646,-0.09944023,0.0041031986,-0.00029823184,0.0006396957,-0.006962443,0.014150361,-0.49366796,-0.06416269,0.003393326,-8.757785e-05,0.0008421936,0.084832825,-1.0297621,-0.04731096,0.004289614,0.0005503745,0.00645509,0.10021684,-0.100543216,-0.004878156,0.00029097684,0.00036302954,0.006406473,0.4885196,-0.12636843,-0.09412165,0.008890757,-9.108067e-05,0.033981077,0.17656904,-0.5693339,0.03390017,-0.001986748,0.0002209507,0.013483427,-0.0002762759,0.12089604,-0.00014060503,-0.00044773892,0.00049418956,-0.00047194585,-6.204657e-05,0.3636266,0.00023732707,-0.00021294504,-0.0001626201,0.00014994945,0.000101108104,0.6441945,0.00047371536,-0.00031573698,-0.0004275555,0.0004145652,-0.20177168,0.3872752,-0.015756447,0.00064778887,0.0006348225,-0.013753317,-0.23174036,0.13272646,-0.34843153,0.0230388,-0.00020743534,-0.016771708,-0.1863997,0.07249792,-0.4297357,0.029499095,0.0008704199,-0.013561154,0.18693608,0.47596887,0.010771278,-0.00018531084,-0.0002468736,0.012959801,0.20042443,0.74416864,-0.13186242,0.0088150855,0.0004220698,0.01320906,0.10264794,0.82051593,-0.2147651,0.014942255,0.00039951876,0.0059279725
437,-0.10018276,-0.09957174,-0.002985336,0.00012980029,0.00057093333,-0.006940903,0.018643456,-0.49360034,-0.06259392,0.003259834,-0.00020883419,0.0013071913,0.088119216,-1.0298309,-0.040968716,0.0039056037,0.0005068277,0.006845705,0.10034774,-0.100577146,0.0021169446,-0.00018310547,0.00038464367,0.0065469285,0.49393207,-0.12634833,-0.05926227,0.0064134747,-0.00021963485,0.034420583,0.17365602,-0.56899464,0.046549685,-0.00295727,0.00019623153,0.013383655,-0.00032200664,0.120992765,-0.00018668221,-0.00039348565,0.0005442435,-0.00045024604,2.8345734e-05,0.36358482,0.00022649951,-0.00016028062,-8.843467e-05,5.4336153e-05,0.0002443716,0.6441479,0.00058508664,-0.00030404516,-0.0005410139,0.00037697516,-0.20017096,0.38727078,-0.029887896,0.0016114563,0.0006613522,-0.013775282,-0.20652008,0.13264257,-0.36388314,0.024254635,-0.00015282258,-0.015107101,-0.15554279,0.072399005,-0.4418042,0.03049152,0.000827336,-0.011439731,0.18577544,0.47607473,0.023828331,-0.0011102259,-0.00034155603,0.012973376,0.20903176,0.7442516,-0.117654026,0.007849904,0.0003610938,0.013942465,0.11715354,0.82055634,-0.20699532,0.014405532,0.00033716112,0.006911125
438,-0.0997819,-0.0997273,-0.010071557,0.0005425513,0.00048239436,-0.0068943948,0.023072029,-0.49352202,-0.060758572,0.0031364597,-0.00033160485,0.0017517749,0.09096708,-1.0299461,-0.0344564,0.0034922343,0.00044300838,0.0071633533,0.09996544,-0.10060987,0.00912305,-0.0006748941,0.00039054453,0.0066722548,0.4969005,-0.12633555,-0.024102889,0.00387487,-0.0003441173,0.034697093,0.16989577,-0.56864774,0.058954578,-0.0039253277,0.0001649782,0.0131719075,-0.00035458617,0.121077925,-0.00023267604,-0.0003258083,0.00058021024,-0.00042805448,0.00011853874,0.3635165,0.000190638,-0.00011789426,-8.184463e-06,-3.8058497e-05,0.0003800299,0.6441146,0.00068510696,-0.00029694103,-0.0006295566,0.00032916293,-0.19757548,0.38724706,-0.043893095,0.0025751106,0.0006704312,-0.0137382,-0.18023512,0.1325773,-0.3775516,0.025376674,-0.00010738708,-0.0133679975,-0.12388206,0.07232792,-0.45168674,0.03135058,0.00075508305,-0.0092614535,0.18365332,0.4761824,0.03680149,-0.002052132,-0.00042896578,0.012918275,0.21662585,0.7443018,-0.10281943,0.0068499725,0.00028401287,0.014634643,0.13113041,0.8206227,-0.19817342,0.01380216,0.00026957318,0.007893246
439,-0.0988673,-0.099900275,-0.017115628,0.00094018504,0.00037790462,-0.0068262797,0.027413314,-0.4934337,-0.058685545,0.0030253343,-0.00045082904,0.0021647336,0.09335565,-1.0301006,-0.027819429,0.0030492637,0.0003610443,0.0074007437,0.099067286,-0.100640506,0.016103683,-0.0011812449,0.00038237497,0.006775882,0.49740034,-0.12633398,0.01115635,0.0012904871,-0.00045953796,0.034805946,0.16530868,-0.5683129,0.07103473,-0.0048810397,0.00012916606,0.012848007,-0.00037392788,0.12114681,-0.00027734088,-0.00024809875,0.00060058944,-0.00040717423,0.0002037622,0.36342603,0.000131201,-8.74605e-05,7.447228e-05,-0.0001232326,0.0005017761,0.6440958,0.0007704422,-0.0002947487,-0.0006909494,0.00027371384,-0.19399215,0.38720685,-0.057698894,0.0035352074,0.00066156685,-0.013638109,-0.15302724,0.13253772,-0.38935557,0.026393363,-7.2237104e-05,-0.011559304,-0.09159025,0.07229216,-0.45932302,0.032068435,0.0006565659,-0.0070369784,0.18057577,0.47628587,0.049622703,-0.0030047316,-0.00050520804,0.012793746,0.22317308,0.74431527,-0.087425455,0.0058194865,0.00019537332,0.01528042,0.14451805,0.82070976,-0.18833765,0.0131361075,0.000197744,0.00887192
440,-0.097440906,-0.10008305,-0.024077369,0.0013235211,0.000262036,-0.0067397133,0.03164392,-0.4933366,-0.056401763,0.0029273555,-0.0005613547,0.0025359439,0.095267095,-1.0302852,-0.021101842,0.0025772285,0.00026382634,0.007553283,0.097654484,-0.100668326,0.023021372,-0.0016981754,0.00036192313,0.00685117,0.4954211,-0.12634733,0.046315245,-0.0013225451,-0.0005610577,0.034743316,0.15991864,-0.568009,0.082712926,-0.0058140815,9.099487e-05,0.012414407,-0.00038032606,0.1211952,-0.00031954842,-0.00016433373,0.00060461275,-0.00038890168,0.00027897768,0.3633188,5.0857663e-05,-6.988086e-05,0.00015570596,-0.00019769464,0.000604121,0.64409184,0.00083851814,-0.00029728003,-0.00072433916,0.00021385401,-0.18943353,0.38715392,-0.07123241,0.004487863,0.000635148,-0.013471417,-0.12504417,0.13253039,-0.3992238,0.027293257,-4.7769397e-05,-0.009686671,-0.058844432,0.07229784,-0.46466547,0.032637488,0.00053545577,-0.0047767702,0.17655624,0.4763793,0.06222346,-0.0039607845,-0.00056695985,0.012599811,0.22864453,0.7442886,-0.07154445,0.0047628786,9.991042e-05,0.01587393,0.15725708,0.8208118,-0.17753322,0.012411429,0.00012305565,0.009843521
441,-0.09550871,-0.10026744,-0.030916769,0.0016940869,0.00013994519,-0.006637493,0.03573989,-0.49323198,-0.053930517,0.0028421208,-0.00065824203,0.0028570932,0.096687414,-1.030489,-0.014345166,0.0020773988,0.00015488605,0.0076193213,0.095732436,-0.100692615,0.02983804,-0.00222102,0.00033105537,0.0068917647,0.49096704,-0.12637876,0.08117687,-0.0039457306,-0.0006442397,0.034506485,0.15375301,-0.5677531,0.0939168,-0.0067140576,5.278364e-05,0.011876246,-0.00037464127,0.121219575,-0.00035831425,-7.8801066e-05,0.0005922532,-0.00037397817,0.000339251,0.36320084,-4.672818e-05,-6.52466e-05,0.00023173913,-0.00025862735,0.0006825961,0.6441026,0.0008877255,-0.0003039781,-0.0007302107,0.00015325472,-0.18391836,0.38709202,-0.08442168,0.0054287743,0.0005923896,-0.0132351145,-0.09643802,0.13256091,-0.407097,0.028065275,-3.360212e-05,-0.0077565014,-0.025823647,0.07234903,-0.4676808,0.03305084,0.00039619324,-0.0024911705,0.17161597,0.47645757,0.0745351,-0.0049122535,-0.0006117653,0.012337156,0.23301564,0.7442209,-0.055254273,0.0036849473,2.3033936e-06,0.016408602,0.1692887,0.82092166,-0.1658124,0.01163215,4.7191978e-05,0.010803279
442,-0.09308098,-0.10044503,-0.03759451,0.0020539686,1.701992e-05,-0.0065217167,0.039677218,-0.49312183,-0.051290844,0.00276782,-0.0007370282,0.0031221653,0.09760649,-1.0306995,-0.007587605,0.0015519094,3.8167578e-05,0.007600434,0.09331093,-0.100712776,0.03651559,-0.0027445406,0.0002916865,0.006891989,0.48405775,-0.1264302,0.11555004,-0.006559562,-0.0007053866,0.034094315,0.14684245,-0.5675591,0.104580075,-0.007570824,1.6945414e-05,0.011241166,-0.00035813823,0.1212174,-0.0003927769,4.1611493e-06,0.00056432374,-0.00036258623,0.00038012117,0.3630786,-0.00015701354,-7.2773546e-05,0.00029878318,-0.00030399766,0.00073391944,0.644127,0.00091732666,-0.00031397678,-0.0007103301,9.579025e-05,-0.17747147,0.38702524,-0.09719637,0.006353204,0.00053532375,-0.012926951,-0.06736361,0.13263299,-0.41292837,0.028699383,-2.8651208e-05,-0.005776182,0.0072930492,0.072446965,-0.46835008,0.033302378,0.00024361745,-0.000190394,0.16578354,0.47651598,0.08648966,-0.005850572,-0.0006380421,0.012007128,0.23626626,0.7441128,-0.03863754,0.0025909152,-9.301794e-05,0.016877294,0.18055499,0.8210325,-0.15323442,0.01080227,-2.778694e-05,0.011745013
443,-0.0901721,-0.100607514,-0.044072393,0.0024056695,-0.00010124408,-0.006393606,0.04343193,-0.4930087,-0.048496332,0.0027015582,-0.00079397485,0.003328004,0.09801874,-1.0309048,-0.0008633209,0.0010038968,-8.2129496e-05,0.0075013116,0.09040394,-0.10072811,0.043016266,-0.0032630786,0.00024567544,0.006846981,0.47472757,-0.12650219,0.14925238,-0.009143837,-0.00074165605,0.033507437,0.13922077,-0.56743705,0.11464389,-0.008374766,-1.4248304e-05,0.010519162,-0.00033242255,0.121187285,-0.00042220764,8.04998e-05,0.0005223211,-0.0003543608,0.0003979886,0.36295867,-0.00027488917,-9.083189e-05,0.00035331026,-0.0003325492,0.00075614825,0.6441635,0.0009275563,-0.00032628886,-0.0006676632,4.5368448e-05,-0.17012373,0.3869578,-0.10948838,0.0072560515,0.00046668248,-0.012545608,-0.037976705,0.13274835,-0.4166841,0.029186793,-3.1113625e-05,-0.0037540533,0.040328845,0.07258978,-0.46666923,0.033387024,8.2955e-05,0.002115259,0.15909432,0.47655103,0.09802069,-0.006766785,-0.00064520445,0.011611603,0.23838013,0.74396706,-0.021781208,0.0014862847,-0.00018206052,0.017272439,0.1909982,0.8211375,-0.13986486,0.009925609,-9.967759e-05,0.012661226
444,-0.086800605,-0.1007471,-0.05031387,0.0027518682,-0.0002095988,-0.006253341,0.04698088,-0.49289584,-0.045555178,0.002639342,-0.00082630664,0.0034744446,0.0979232,-1.0310936,0.005797887,0.00043732394,-0.0002017772,0.0073295124,0.08702965,-0.10073805,0.049303252,-0.0037707947,0.00019488111,0.0067529073,0.4630261,-0.12659343,0.18211168,-0.011678137,-0.00075133436,0.032748483,0.13092494,-0.5673921,0.12405749,-0.009117122,-3.8633123e-05,0.009722209,-0.0002993904,0.1211292,-0.00044592284,0.00014672242,0.00046840217,-0.00034847856,0.00039041787,0.36284727,-0.00039486587,-0.000117100775,0.0003919378,-0.00034381356,0.0007486921,0.6442096,0.00091952085,-0.00033980422,-0.00060612685,5.7127327e-06,-0.16191214,0.38689354,-0.12123248,0.008131985,0.0003898535,-0.012090772,-0.008432626,0.13290578,-0.4183441,0.029520255,-3.8668513e-05,-0.0016994029,0.07311062,0.07277186,-0.46264896,0.033300836,-8.0484664e-05,0.0044153724,0.15159032,0.47656032,0.10906367,-0.0076517574,-0.00063361507,0.011152983,0.23934491,0.7437891,-0.0047755633,0.0003768094,-0.00026138988,0.017586146,0.20056146,0.821231,-0.12577549,0.009005835,-0.00016622245,0.013543058
445,-0.082988635,-0.10085689,-0.056284383,0.003095284,-0.0003032321,-0.0061000027,0.050301656,-0.49278706,-0.04247068,0.0025764927,-0.000832336,0.0035644532,0.09732338,-1.031255,0.012370391,-0.00014287792,-0.0003165392,0.007095106,0.083210066,-0.10074192,0.055341076,-0.004261829,0.00014102831,0.006607148,0.44901708,-0.12670088,0.21396735,-0.014142185,-0.00073386275,0.031822123,0.12199489,-0.5674246,0.13277857,-0.00979024,-5.4255128e-05,0.00886382,-0.00026115123,0.1210445,-0.00046324078,0.00020010024,0.00040526874,-0.0003437437,0.00035645813,0.36274993,-0.0005113669,-0.00014862604,0.00041179731,-0.000338017,0.00071244873,0.6442628,0.0008951165,-0.0003534127,-0.0005304051,-1.9896775e-05,-0.15287949,0.386836,-0.13236661,0.008975437,0.00030870456,-0.011563238,0.021114882,0.13310146,-0.4179016,0.029694322,-4.8607588e-05,0.00037749112,0.10547016,0.07298435,-0.45631424,0.033041026,-0.0002414228,0.0066991504,0.14331903,0.47654274,0.119556874,-0.008496469,-0.00060449867,0.0106340535,0.23915218,0.74358636,0.012286518,-0.0007316619,-0.00032824045,0.017810525,0.20918873,0.82130873,-0.11104333,0.008046446,-0.00022532232,0.0143804215
446,-0.07876147,-0.10093124,-0.061951727,0.0034383573,-0.0003780611,-0.005931603,0.05337338,-0.49268702,-0.03924163,0.0025077164,-0.0008116383,0.0036038766,0.09622716,-1.0313808,0.018832646,-0.0007310556,-0.00042246596,0.006810069,0.07897068,-0.10073927,0.061096072,-0.0047304984,8.578226e-05,0.006408155,0.43277797,-0.12681967,0.24467124,-0.016516447,-0.00068998255,0.030734962,0.112473726,-0.56752986,0.1407732,-0.01038769,-5.9492886e-05,0.007958693,-0.00021995325,0.12093599,-0.0004735319,0.00023885444,0.00033599045,-0.00033869967,0.00029670447,0.36267143,-0.00061894953,-0.00018211082,0.00041056052,-0.0003161952,0.0006495863,0.6443198,0.0008568689,-0.00036606006,-0.0004456667,-2.874434e-05,-0.14307395,0.38678792,-0.14283258,0.009780801,0.00022743875,-0.010964833,0.05051507,0.13332863,-0.415363,0.029705256,-5.7969242e-05,0.0024656504,0.1372456,0.073215224,-0.44770417,0.03260604,-0.0003947902,0.008955495,0.13433272,0.47649845,0.1294421,-0.009292204,-0.0005598846,0.010058053,0.23779747,0.7433687,0.02931079,-0.001833424,-0.0003805505,0.017938072,0.21682565,0.8213679,-0.09575004,0.0070507512,-0.00027510338,0.015162278
447,-0.07414702,-0.10096605,-0.0672864,0.003782969,-0.00043080654,-0.0057451986,0.056176968,-0.49260035,-0.0358639,0.0024276413,-0.0007649828,0.0036010677,0.09464645,-1.031465,0.025166474,-0.0013209535,-0.00051596935,0.006487541,0.07433979,-0.100729704,0.06653674,-0.005171502,3.0543655e-05,0.006155559,0.4143986,-0.12694353,0.27408746,-0.018782534,-0.00062161975,0.02949539,0.10240743,-0.56769854,0.14801523,-0.010904622,-5.312264e-05,0.007021986,-0.0001779981,0.12080781,-0.00047610234,0.00026227906,0.0002638735,-0.00033177435,0.00021339115,0.36261523,-0.00071258843,-0.00021412037,0.00038661063,-0.00027995463,0.0005635638,0.64437747,0.0008077882,-0.0003766846,-0.00035727976,-1.8877909e-05,-0.13254897,0.38675144,-0.15257628,0.010542395,0.00015040906,-0.010298364,0.07962055,0.13357815,-0.41074765,0.029551152,-6.38105e-05,0.004553467,0.16828158,0.07344999,-0.43687043,0.031995732,-0.00053583155,0.011172941,0.124687575,0.47642878,0.13866502,-0.010030722,-0.00050242944,0.009428516,0.23528093,0.74314696,0.046202593,-0.0029231105,-0.0004169864,0.017961865,0.22342025,0.8214074,-0.07998083,0.0060219737,-0.00031412207,0.015877023
448,-0.06917501,-0.10095898,-0.07226175,0.0041302964,-0.0004592361,-0.0055371374,0.058695138,-0.49253178,-0.03233155,0.0023309365,-0.0006943308,0.0035663564,0.092596464,-1.0315037,0.031356294,-0.0019059358,-0.00059389544,0.0061412305,0.069348045,-0.100713,0.071634054,-0.0055800304,-2.336502e-05,0.0058501707,0.39398015,-0.12706514,0.30209193,-0.02092364,-0.0005318123,0.028113294,0.0918448,-0.5679176,0.15448555,-0.0113377,-3.4302473e-05,0.0060688816,-0.00013746135,0.12066531,-0.00047032489,0.00027068704,0.00019229949,-0.0003213659,0.000110327266,0.36258346,-0.00078785606,-0.00024128892,0.00033928454,-0.00023148302,0.00045892596,0.6444324,0.00075117126,-0.00038433075,-0.00027046792,1.0797754e-05,-0.121362455,0.38672772,-0.16154808,0.011254744,8.189492e-05,-0.009567525,0.108288184,0.13383886,-0.4040864,0.029231768,-6.3400716e-05,0.0066288784,0.19843018,0.073672816,-0.42387712,0.031211238,-0.00066033076,0.0133396275,0.1144427,0.47633603,0.14717588,-0.010704547,-0.00043519726,0.008749314,0.23160744,0.74293315,0.0628679,-0.0039958414,-0.00043699192,0.017876077,0.228924,0.8214277,-0.06382381,0.004963246,-0.0003414601,0.016512852
449,-0.06387648,-0.10090969,-0.07685423,0.0044804774,-0.0004622778,-0.005303271,0.06091307,-0.49248573,-0.028638575,0.0022127666,-0.00060277805,0.0035113888,0.090095334,-1.0314956,0.037388343,-0.0024791723,-0.0006537124,0.0057844594,0.064027816,-0.10068929,0.076361686,-0.0059519187,-7.500127e-05,0.0054937657,0.37163398,-0.12717664,0.32857162,-0.02292502,-0.00042453513,0.026599675,0.08083736,-0.5681708,0.16017114,-0.011685358,-2.7669594e-06,0.005113935,-0.00010025315,0.120514825,-0.00045563048,0.00026541762,0.0001245588,-0.000305973,-7.362105e-06,0.36257666,-0.0008411594,-0.00026063807,0.00026891008,-0.00017352123,0.00034112483,0.64448166,0.00069039315,-0.00038812868,-0.00019004449,6.045215e-05,-0.1095765,0.38671702,-0.16970298,0.0119124865,2.5935471e-05,-0.008776791,0.13637945,0.13409844,-0.39542156,0.02874847,-5.4437667e-05,0.008679647,0.22755075,0.0738675,-0.40879932,0.030255158,-0.00076466403,0.0154434815,0.10365928,0.47622368,0.1549299,-0.011307128,-0.00036147097,0.008024648,0.2267874,0.7427397,0.079214334,-0.0050473716,-0.00044069812,0.017676273,0.23329319,0.82143056,-0.04736887,0.0038778186,-0.00035668723,0.017058145


==> stuff/posture-test/my_posture.tikz <==
\begin{scope}[xshift=0cm, yshift=0.0]
\node[posture_point_style] (p0) at (0.15839391028356947, -0.20556353) {};
\node[posture_point_style] (p1) at (-0.007396468716348983, -0.98761136) {};
\node[posture_point_style] (p2) at (-0.4211782042636822, -1.82454348) {};
\node[posture_point_style] (p3) at (0.022361753483077715, -0.2061781) {};
\node[posture_point_style] (p4) at (0.3827362180046166, -0.91226136) {};
\node[posture_point_style] (p5) at (0.6117143829453107, -1.83312928) {};
\node[posture_point_style] (p6) at (0.017057396639556778, 0.237589732) {};
\node[posture_point_style] (p7) at (0.05946770801121567, 0.7083016) {};
\node[posture_point_style] (p8) at (0.0715958372483623, 1.2515058) {};
\node[posture_point_style] (p9) at (0.20342617515424355, 0.884732) {};
\node[posture_point_style] (p10) at (0.5263719308320174, 0.051306106) {};
\node[posture_point_style] (p11) at (0.6887249820940741, -0.128565952) {};
\node[posture_point_style] (p12) at (-0.16821057999442596, 0.87829114) {};
\node[posture_point_style] (p13) at (-0.14219147332782134, -0.06362688) {};
\node[posture_point_style] (p14) at (-0.11872177002477535, -0.3067488) {};
\draw[posture_link_style] (p0) -- (p1);
\draw[posture_link_style] (p1) -- (p2);
\draw[posture_link_style] (p3) -- (p4);
\draw[posture_link_style] (p4) -- (p5);
\draw[posture_link_style] (p6) -- (p0);
\draw[posture_link_style] (p6) -- (p3);
\draw[posture_link_style] (p7) -- (p6);
\draw[posture_link_style] (p8) -- (p7);
\draw[posture_link_style] (p7) -- (p9);
\draw[posture_link_style] (p9) -- (p10);
\draw[posture_link_style] (p10) -- (p11);
\draw[posture_link_style] (p7) -- (p12);
\draw[posture_link_style] (p12) -- (p13);
\draw[posture_link_style] (p13) -- (p14);
\draw[posture_vel_style] (p0.center) --++ (-0.00071318167257743, -0.001668632);
\draw[posture_vel_style] (p1.center) --++ (0.05876816552902283, -0.016535519999999998);
\draw[posture_vel_style] (p2.center) --++ (-0.06867870077557744, 0.00897944);
\draw[posture_vel_style] (p3.center) --++ (-0.0015910956183947554, 0.0019282103);
\draw[posture_vel_style] (p4.center) --++ (-0.01463016153099627, -0.0080534816);
\draw[posture_vel_style] (p5.center) --++ (-0.07440160320811076, -0.022742748);
\draw[posture_vel_style] (p6.center) --++ (-0.003448829330086869, 0.00029742718);
\draw[posture_vel_style] (p7.center) --++ (-0.005709814813662583, 0.0009095669);
\draw[posture_vel_style] (p8.center) --++ (-0.003865749291821912, 0.0018638372);
\draw[posture_vel_style] (p9.center) --++ (-0.00848674897572869, -0.0013488531);
\draw[posture_vel_style] (p10.center) --++ (-0.036093188111300044, -0.014614463000000001);
\draw[posture_vel_style] (p11.center) --++ (-0.04223563529292858, -0.022552758);
\draw[posture_vel_style] (p12.center) --++ (-0.0032266927413154537, 0.0027659535);
\draw[posture_vel_style] (p13.center) --++ (0.009106330295113135, 0.00048823655000000004);
\draw[posture_vel_style] (p14.center) --++ (0.005279240904990299, -0.0010368228);
\end{scope}
\begin{scope}[xshift=1cm, yshift=0.0]
\node[posture_point_style] (p0) at (0.15404178831053028, -0.21455048) {};
\node[posture_point_style] (p1) at (0.3422646299708464, -0.98565894) {};
\node[posture_point_style] (p2) at (-0.18682194199181748, -1.7551122) {};
\node[posture_point_style] (p3) at (0.013157427464230764, -0.19337724) {};
\node[posture_point_style] (p4) at (0.23374329252278217, -0.96927786) {};
\node[posture_point_style] (p5) at (0.30459223185362727, -1.89015412) {};
\node[posture_point_style] (p6) at (0.01641044679495349, 0.2376862) {};
\node[posture_point_style] (p7) at (0.06312522858225311, 0.70889192) {};
\node[posture_point_style] (p8) at (0.07443621160910045, 1.2528198) {};
\node[posture_point_style] (p9) at (0.18682743213877845, 0.87270284) {};
\node[posture_point_style] (p10) at (0.38429618098308005, -0.011075798) {};
\node[posture_point_style] (p11) at (0.5031611695405694, -0.22284592) {};
\node[posture_point_style] (p12) at (-0.1449285484773037, 0.890064) {};
\node[posture_point_style] (p13) at (-0.08033608297369667, -0.04551445) {};
\node[posture_point_style] (p14) at (-0.023592859971829583, -0.27997256) {};
\draw[posture_link_style] (p0) -- (p1);
\draw[posture_link_style] (p1) -- (p2);
\draw[posture_link_style] (p3) -- (p4);
\draw[posture_link_style] (p4) -- (p5);
\draw[posture_link_style] (p6) -- (p0);
\draw[posture_link_style] (p6) -- (p3);
\draw[posture_link_style] (p7) -- (p6);
\draw[posture_link_style] (p8) -- (p7);
\draw[posture_link_style] (p7) -- (p9);
\draw[posture_link_style] (p9) -- (p10);
\draw[posture_link_style] (p10) -- (p11);
\draw[posture_link_style] (p7) -- (p12);
\draw[posture_link_style] (p12) -- (p13);
\draw[posture_link_style] (p13) -- (p14);
\draw[posture_vel_style] (p0.center) --++ (-0.0007573143277800872, -0.00042662023999999997);
\draw[posture_vel_style] (p1.center) --++ (0.07709801761953818, 0.023848711999999998);
\draw[posture_vel_style] (p2.center) --++ (0.15666840512625985, -0.020484924);
\draw[posture_vel_style] (p3.center) --++ (-0.001143330538299527, -0.00073984265);
\draw[posture_vel_style] (p4.center) --++ (-0.04497354224405222, -0.014684498);
\draw[posture_vel_style] (p5.center) --++ (-0.0779489659539365, -0.011646747999999998);
\draw[posture_vel_style] (p6.center) --++ (-0.0028875009302730243, 0.0002193451);
\draw[posture_vel_style] (p7.center) --++ (0.0014714673992864348, 7.3611736e-05);
\draw[posture_vel_style] (p8.center) --++ (0.0093620174730087, -5.9604645e-06);
\draw[posture_vel_style] (p9.center) --++ (-0.0012988124987868834, -0.0022301078);
\draw[posture_vel_style] (p10.center) --++ (-0.03847483962783047, -0.011745109);
\draw[posture_vel_style] (p11.center) --++ (-0.04252910958743374, -0.019246638);
\draw[posture_vel_style] (p12.center) --++ (0.009241741765880477, 0.0039801001999999995);
\draw[posture_vel_style] (p13.center) --++ (0.035692587142610435, 0.005882662);
\draw[posture_vel_style] (p14.center) --++ (0.04258914769620411, 0.008445084);
\end{scope}
\begin{scope}[xshift=2cm, yshift=0.0]
\node[posture_point_style] (p0) at (0.14443159021528135, -0.2238707) {};
\node[posture_point_style] (p1) at (0.4678862766733944, -0.9230302) {};
\node[posture_point_style] (p2) at (0.5256221877402683, -1.8560894) {};
\node[posture_point_style] (p3) at (-0.008252406927925782, -0.18887234) {};
\node[posture_point_style] (p4) at (0.06188426587320003, -0.9898867) {};
\node[posture_point_style] (p5) at (0.015166302478421208, -1.87004768) {};
\node[posture_point_style] (p6) at (0.020050287187900834, 0.23721582) {};
\node[posture_point_style] (p7) at (0.07792999750666041, 0.7070707) {};
\node[posture_point_style] (p8) at (0.09104792135419096, 1.2514434) {};
\node[posture_point_style] (p9) at (0.19036658088166705, 0.8625428) {};
\node[posture_point_style] (p10) at (0.23138788400341267, -0.05004606) {};
\node[posture_point_style] (p11) at (0.30264313778355195, -0.27956746) {};
\node[posture_point_style] (p12) at (-0.1112434508111722, 0.8982504) {};
\node[posture_point_style] (p13) at (0.05643266983751752, 0.008165486) {};
\node[posture_point_style] (p14) at (0.16978874046975817, -0.187105) {};
\draw[posture_link_style] (p0) -- (p1);
\draw[posture_link_style] (p1) -- (p2);
\draw[posture_link_style] (p3) -- (p4);
\draw[posture_link_style] (p4) -- (p5);
\draw[posture_link_style] (p6) -- (p0);
\draw[posture_link_style] (p6) -- (p3);
\draw[posture_link_style] (p7) -- (p6);
\draw[posture_link_style] (p8) -- (p7);
\draw[posture_link_style] (p7) -- (p9);
\draw[posture_link_style] (p9) -- (p10);
\draw[posture_link_style] (p10) -- (p11);
\draw[posture_link_style] (p7) -- (p12);
\draw[posture_link_style] (p12) -- (p13);
\draw[posture_link_style] (p13) -- (p14);
\draw[posture_vel_style] (p0.center) --++ (-0.006119553894631057, -0.004920438);
\draw[posture_vel_style] (p1.center) --++ (-0.007836994814163875, -0.0024011731);
\draw[posture_vel_style] (p2.center) --++ (0.19382039970436976, 0.010514855);
\draw[posture_vel_style] (p3.center) --++ (-0.010260885262333999, 0.0024079531);
\draw[posture_vel_style] (p4.center) --++ (-0.06298411503277043, 0.0005596876);
\draw[posture_vel_style] (p5.center) --++ (-0.07445312502304312, -0.00046372414000000003);
\draw[posture_vel_style] (p6.center) --++ (0.0015812835369904562, -0.00019557774);
\draw[posture_vel_style] (p7.center) --++ (0.003178878163285158, -0.0005093217);
\draw[posture_vel_style] (p8.center) --++ (0.002450228502455846, -0.0006049871400000001);
\draw[posture_vel_style] (p9.center) --++ (0.002219176946287633, -0.0014096498);
\draw[posture_vel_style] (p10.center) --++ (-0.03495164759762109, -0.0074831024);
\draw[posture_vel_style] (p11.center) --++ (-0.03930358823964378, -0.012915432000000001);
\draw[posture_vel_style] (p12.center) --++ (0.006182134672363098, 0.0009447336);
\draw[posture_vel_style] (p13.center) --++ (0.029490741126832584, 0.010205733);
\draw[posture_vel_style] (p14.center) --++ (0.039475692376511294, 0.020207166999999998);
\end{scope}

